LoRa Backscatter Communications: Temporal, Spectral, and Error Performance Analysis

LoRa backscatter (LB) communication systems can be considered as a potential candidate for ultra low power wide area networks (LPWAN) because of their low cost and low power consumption. In this paper, we comprehensively analyze LB modulation from various aspects, i.e., temporal, spectral, and error performance characteristics. First, we propose a signal model for LB signals that accounts for the limited number of loads in the tag. Then, we investigate the spectral properties of LB signals, obtaining a closed-form expression for the power spectrum. Finally, we derived the symbol error rate (SER) of LB with two decoders, i.e., the maximum likelihood (ML) and fast Fourier transform (FFT) decoders, in both additive white Gaussian noise (AWGN) and double Nakagami-m fading channels. The spectral analysis shows that out-of-band emissions for LB satisfy the European Telecommunications Standards Institute (ETSI) regulation only when considering a relatively large number of loads. For the error performance, unlike conventional LoRa, the FFT decoder is not optimal. Nevertheless, the ML decoder can achieve a performance similar to conventional LoRa with a moderate number of loads.

==> Figures/Figure1/BERM2methodfirstapproach.dat <==
   0.0000000e+00   5.3950119e-01
   1.1111111e-01   9.3401068e+00
   2.2222222e-01   4.6939064e+00
   3.3333333e-01   1.6218231e+00
   4.4444444e-01   5.2853314e+00
   5.5555556e-01   2.6297128e+00
   6.6666667e-01   7.4815159e+00
   7.7777778e-01   2.2897697e+00
   8.8888889e-01   8.2581698e+00
   1.0000000e+00   7.8175529e-01


==> Figures/Figure1/BERM2methodsecondapproach.dat <==
   0.0000000e+00   5.3079755e+00
   1.1111111e-01   1.2990621e+00
   2.2222222e-01   1.1902070e-01
   3.3333333e-01   7.9428454e+00
   4.4444444e-01   1.6564873e+00
   5.5555556e-01   6.5407910e+00
   6.6666667e-01   4.5054160e+00
   7.7777778e-01   9.1333736e+00
   8.8888889e-01   5.3834244e+00
   1.0000000e+00   4.4267827e+00


==> Figures/Figure1/BERM2methodthirdapproach.dat <==
   0.0000000e+00   7.7916723e+00
   1.1111111e-01   5.6882366e+00
   2.2222222e-01   3.3712264e+00
   3.3333333e-01   3.1121504e+00
   4.4444444e-01   6.0198194e+00
   5.5555556e-01   6.8921450e+00
   6.6666667e-01   8.3821378e-01
   7.7777778e-01   1.5237802e+00
   8.8888889e-01   9.9613472e+00
   1.0000000e+00   1.0665277e+00


==> Figures/LoRa_LB_ML/SERSF7MCML2.dat <==
  -2.0000000e+01   9.1368000e-01
  -1.9750000e+01   9.0652000e-01
  -1.9500000e+01   8.9640000e-01
  -1.9250000e+01   8.9064000e-01
  -1.9000000e+01   8.8450000e-01
  -1.8750000e+01   8.7380000e-01
  -1.8500000e+01   8.6384000e-01
  -1.8250000e+01   8.5034000e-01
  -1.8000000e+01   8.3740000e-01
  -1.7750000e+01   8.3128000e-01
  -1.7500000e+01   8.1014000e-01
  -1.7250000e+01   7.9460000e-01
  -1.7000000e+01   7.7976000e-01
  -1.6750000e+01   7.6250000e-01
  -1.6500000e+01   7.4298000e-01
  -1.6250000e+01   7.2330000e-01
  -1.6000000e+01   7.0232000e-01
  -1.5750000e+01   6.7828000e-01
  -1.5500000e+01   6.4988000e-01
  -1.5250000e+01   6.2622000e-01
  -1.5000000e+01   5.9730000e-01
  -1.4750000e+01   5.6644000e-01
  -1.4500000e+01   5.3738000e-01
  -1.4250000e+01   5.0244000e-01
  -1.4000000e+01   4.7398000e-01
  -1.3750000e+01   4.3982000e-01
  -1.3500000e+01   4.0542000e-01
  -1.3250000e+01   3.6908000e-01
  -1.3000000e+01   3.3778000e-01
  -1.2750000e+01   3.0592000e-01
  -1.2500000e+01   2.6810000e-01
  -1.2250000e+01   2.3598000e-01
  -1.2000000e+01   2.0824000e-01
  -1.1750000e+01   1.7700000e-01
  -1.1500000e+01   1.4914000e-01
  -1.1250000e+01   1.2662000e-01
  -1.1000000e+01   1.0288000e-01
  -1.0750000e+01   8.4780000e-02
  -1.0500000e+01   6.9920000e-02
  -1.0250000e+01   5.1940000e-02
  -1.0000000e+01   3.9080000e-02
  -9.7500000e+00   2.9080000e-02
  -9.5000000e+00   2.1100000e-02
  -9.2500000e+00   1.5860000e-02
  -9.0000000e+00   1.0920000e-02
  -8.7500000e+00   7.6000000e-03
  -8.5000000e+00   4.4200000e-03
  -8.2500000e+00   2.7200000e-03
  -8.0000000e+00   1.4800000e-03
  -7.7500000e+00   1.2200000e-03
  -7.5000000e+00   6.4000000e-04
  -7.2500000e+00   3.2000000e-04
  -7.0000000e+00   1.4000000e-04
  -6.7500000e+00   4.0000000e-05
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF7MCML3.dat <==
  -2.0000000e+01   9.1150000e-01
  -1.9750000e+01   9.0572000e-01
  -1.9500000e+01   8.9824000e-01
  -1.9250000e+01   8.9180000e-01
  -1.9000000e+01   8.8208000e-01
  -1.8750000e+01   8.7308000e-01
  -1.8500000e+01   8.6206000e-01
  -1.8250000e+01   8.5030000e-01
  -1.8000000e+01   8.3828000e-01
  -1.7750000e+01   8.2710000e-01
  -1.7500000e+01   8.1112000e-01
  -1.7250000e+01   7.9508000e-01
  -1.7000000e+01   7.8144000e-01
  -1.6750000e+01   7.5808000e-01
  -1.6500000e+01   7.4106000e-01
  -1.6250000e+01   7.2352000e-01
  -1.6000000e+01   6.9864000e-01
  -1.5750000e+01   6.7230000e-01
  -1.5500000e+01   6.4704000e-01
  -1.5250000e+01   6.2430000e-01
  -1.5000000e+01   5.9370000e-01
  -1.4750000e+01   5.6214000e-01
  -1.4500000e+01   5.3186000e-01
  -1.4250000e+01   5.0284000e-01
  -1.4000000e+01   4.7058000e-01
  -1.3750000e+01   4.3572000e-01
  -1.3500000e+01   4.0692000e-01
  -1.3250000e+01   3.6918000e-01
  -1.3000000e+01   3.3272000e-01
  -1.2750000e+01   3.0142000e-01
  -1.2500000e+01   2.6570000e-01
  -1.2250000e+01   2.3338000e-01
  -1.2000000e+01   2.0200000e-01
  -1.1750000e+01   1.7824000e-01
  -1.1500000e+01   1.4774000e-01
  -1.1250000e+01   1.2320000e-01
  -1.1000000e+01   1.0114000e-01
  -1.0750000e+01   8.3160000e-02
  -1.0500000e+01   6.3460000e-02
  -1.0250000e+01   4.9700000e-02
  -1.0000000e+01   3.7740000e-02
  -9.7500000e+00   2.7500000e-02
  -9.5000000e+00   2.1220000e-02
  -9.2500000e+00   1.4860000e-02
  -9.0000000e+00   1.0340000e-02
  -8.7500000e+00   6.4800000e-03
  -8.5000000e+00   3.8000000e-03
  -8.2500000e+00   2.6400000e-03
  -8.0000000e+00   1.7400000e-03
  -7.7500000e+00   9.6000000e-04
  -7.5000000e+00   5.0000000e-04
  -7.2500000e+00   3.2000000e-04
  -7.0000000e+00   1.2000000e-04
  -6.7500000e+00   6.0000000e-05
  -6.5000000e+00   2.0000000e-05
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF7MCML4.dat <==
  -2.0000000e+01   9.1394000e-01
  -1.9750000e+01   9.0696000e-01
  -1.9500000e+01   8.9954000e-01
  -1.9250000e+01   8.9070000e-01
  -1.9000000e+01   8.8168000e-01
  -1.8750000e+01   8.7358000e-01
  -1.8500000e+01   8.6138000e-01
  -1.8250000e+01   8.5342000e-01
  -1.8000000e+01   8.3892000e-01
  -1.7750000e+01   8.2424000e-01
  -1.7500000e+01   8.0994000e-01
  -1.7250000e+01   7.9130000e-01
  -1.7000000e+01   7.7914000e-01
  -1.6750000e+01   7.6192000e-01
  -1.6500000e+01   7.3912000e-01
  -1.6250000e+01   7.1920000e-01
  -1.6000000e+01   6.9544000e-01
  -1.5750000e+01   6.7346000e-01
  -1.5500000e+01   6.5046000e-01
  -1.5250000e+01   6.2262000e-01
  -1.5000000e+01   5.9740000e-01
  -1.4750000e+01   5.6370000e-01
  -1.4500000e+01   5.3018000e-01
  -1.4250000e+01   5.0044000e-01
  -1.4000000e+01   4.7010000e-01
  -1.3750000e+01   4.3780000e-01
  -1.3500000e+01   4.0348000e-01
  -1.3250000e+01   3.6302000e-01
  -1.3000000e+01   3.3162000e-01
  -1.2750000e+01   2.9684000e-01
  -1.2500000e+01   2.6628000e-01
  -1.2250000e+01   2.3262000e-01
  -1.2000000e+01   2.0190000e-01
  -1.1750000e+01   1.7476000e-01
  -1.1500000e+01   1.4756000e-01
  -1.1250000e+01   1.2246000e-01
  -1.1000000e+01   1.0390000e-01
  -1.0750000e+01   8.1900000e-02
  -1.0500000e+01   6.2420000e-02
  -1.0250000e+01   4.9620000e-02
  -1.0000000e+01   3.8040000e-02
  -9.7500000e+00   2.6680000e-02
  -9.5000000e+00   2.1660000e-02
  -9.2500000e+00   1.4780000e-02
  -9.0000000e+00   9.1800000e-03
  -8.7500000e+00   7.0000000e-03
  -8.5000000e+00   4.7000000e-03
  -8.2500000e+00   2.6400000e-03
  -8.0000000e+00   1.6200000e-03
  -7.7500000e+00   8.6000000e-04
  -7.5000000e+00   4.8000000e-04
  -7.2500000e+00   2.6000000e-04
  -7.0000000e+00   2.2000000e-04
  -6.7500000e+00   4.0000000e-05
  -6.5000000e+00   4.0000000e-05
  -6.2500000e+00   2.0000000e-05
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF7NumLoRa.dat <==
  -2.0000000e+01   9.1269913e-01
  -1.9750000e+01   9.0597874e-01
  -1.9500000e+01   8.9865114e-01
  -1.9250000e+01   8.9066323e-01
  -1.9000000e+01   8.8195852e-01
  -1.8750000e+01   8.7247723e-01
  -1.8500000e+01   8.6215653e-01
  -1.8250000e+01   8.5093091e-01
  -1.8000000e+01   8.3873269e-01
  -1.7750000e+01   8.2549275e-01
  -1.7500000e+01   8.1114143e-01
  -1.7250000e+01   7.9560973e-01
  -1.7000000e+01   7.7883074e-01
  -1.6750000e+01   7.6074146e-01
  -1.6500000e+01   7.4128481e-01
  -1.6250000e+01   7.2041214e-01
  -1.6000000e+01   6.9808593e-01
  -1.5750000e+01   6.7428293e-01
  -1.5500000e+01   6.4899747e-01
  -1.5250000e+01   6.2224497e-01
  -1.5000000e+01   5.9406563e-01
  -1.4750000e+01   5.6452784e-01
  -1.4500000e+01   5.3373151e-01
  -1.4250000e+01   5.0181074e-01
  -1.4000000e+01   4.6893573e-01
  -1.3750000e+01   4.3531356e-01
  -1.3500000e+01   4.0118760e-01
  -1.3250000e+01   3.6683507e-01
  -1.3000000e+01   3.3256273e-01
  -1.2750000e+01   2.9870036e-01
  -1.2500000e+01   2.6559211e-01
  -1.2250000e+01   2.3358575e-01
  -1.2000000e+01   2.0302031e-01
  -1.1750000e+01   1.7421257e-01
  -1.1500000e+01   1.4744324e-01
  -1.1250000e+01   1.2294385e-01
  -1.1000000e+01   1.0088538e-01
  -1.0750000e+01   8.1369692e-02
  -1.0500000e+01   6.4424863e-02
  -1.0250000e+01   5.0004949e-02
  -1.0000000e+01   3.7994567e-02
  -9.7500000e+00   2.8218035e-02
  -9.5000000e+00   2.0452355e-02
  -9.2500000e+00   1.4442817e-02
  -9.0000000e+00   9.9197152e-03
  -8.7500000e+00   6.6145076e-03
  -8.5000000e+00   4.2739050e-03
  -8.2500000e+00   2.6706992e-03
  -8.0000000e+00   1.6106743e-03
  -7.7500000e+00   9.3551202e-04
  -7.5000000e+00   5.2214749e-04
  -7.2500000e+00   2.7941508e-04
  -7.0000000e+00   1.4302030e-04
  -6.7500000e+00   6.9852601e-05
  -6.5000000e+00   3.2472625e-05
  -6.2500000e+00   1.4331123e-05
  -6.0000000e+00   5.9884106e-06
  -5.7500000e+00   2.3627079e-06
  -5.5000000e+00   8.7765924e-07
  -5.2500000e+00   3.0602237e-07
  -5.0000000e+00   9.9843309e-08
  -4.7500000e+00   3.0378876e-08
  -4.5000000e+00   8.5894997e-09
  -4.2500000e+00   2.2483202e-09
  -4.0000000e+00   5.4259236e-10
  -3.7500000e+00   1.2020229e-10
  -3.5000000e+00   2.4329488e-11
  -3.2500000e+00   4.4765526e-12
  -3.0000000e+00   7.4466968e-13
  -2.7500000e+00   1.1135233e-13
  -2.5000000e+00             NaN
  -2.2500000e+00             NaN
  -2.0000000e+00             NaN
  -1.7500000e+00             NaN
  -1.5000000e+00             NaN
  -1.2500000e+00             NaN
  -1.0000000e+00             NaN
  -7.5000000e-01             NaN
  -5.0000000e-01             NaN
  -2.5000000e-01             NaN
   0.0000000e+00             NaN


==> Figures/LoRa_LB_ML/SERSF8MCML2.dat <==
  -2.0000000e+01   8.3548000e-01
  -1.9750000e+01   8.2194000e-01
  -1.9500000e+01   8.0440000e-01
  -1.9250000e+01   7.8636000e-01
  -1.9000000e+01   7.6710000e-01
  -1.8750000e+01   7.3966000e-01
  -1.8500000e+01   7.1846000e-01
  -1.8250000e+01   6.9892000e-01
  -1.8000000e+01   6.7174000e-01
  -1.7750000e+01   6.4672000e-01
  -1.7500000e+01   6.1330000e-01
  -1.7250000e+01   5.8186000e-01
  -1.7000000e+01   5.4656000e-01
  -1.6750000e+01   5.1260000e-01
  -1.6500000e+01   4.7734000e-01
  -1.6250000e+01   4.4700000e-01
  -1.6000000e+01   4.0722000e-01
  -1.5750000e+01   3.7124000e-01
  -1.5500000e+01   3.3374000e-01
  -1.5250000e+01   2.9648000e-01
  -1.5000000e+01   2.5758000e-01
  -1.4750000e+01   2.2688000e-01
  -1.4500000e+01   1.9748000e-01
  -1.4250000e+01   1.6712000e-01
  -1.4000000e+01   1.3538000e-01
  -1.3750000e+01   1.1270000e-01
  -1.3500000e+01   9.1620000e-02
  -1.3250000e+01   7.3480000e-02
  -1.3000000e+01   5.6400000e-02
  -1.2750000e+01   4.3080000e-02
  -1.2500000e+01   3.2920000e-02
  -1.2250000e+01   2.2260000e-02
  -1.2000000e+01   1.6280000e-02
  -1.1750000e+01   1.0500000e-02
  -1.1500000e+01   7.2200000e-03
  -1.1250000e+01   4.2200000e-03
  -1.1000000e+01   2.6400000e-03
  -1.0750000e+01   1.4400000e-03
  -1.0500000e+01   8.4000000e-04
  -1.0250000e+01   6.0000000e-04
  -1.0000000e+01   2.2000000e-04
  -9.7500000e+00   8.0000000e-05
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF8MCML3.dat <==
  -2.0000000e+01   8.3516000e-01
  -1.9750000e+01   8.1800000e-01
  -1.9500000e+01   8.0518000e-01
  -1.9250000e+01   7.8466000e-01
  -1.9000000e+01   7.6392000e-01
  -1.8750000e+01   7.4322000e-01
  -1.8500000e+01   7.2228000e-01
  -1.8250000e+01   6.9828000e-01
  -1.8000000e+01   6.7030000e-01
  -1.7750000e+01   6.4422000e-01
  -1.7500000e+01   6.1412000e-01
  -1.7250000e+01   5.8104000e-01
  -1.7000000e+01   5.5038000e-01
  -1.6750000e+01   5.1250000e-01
  -1.6500000e+01   4.8182000e-01
  -1.6250000e+01   4.4386000e-01
  -1.6000000e+01   4.0634000e-01
  -1.5750000e+01   3.6972000e-01
  -1.5500000e+01   3.3106000e-01
  -1.5250000e+01   2.9586000e-01
  -1.5000000e+01   2.6200000e-01
  -1.4750000e+01   2.2832000e-01
  -1.4500000e+01   1.9610000e-01
  -1.4250000e+01   1.6560000e-01
  -1.4000000e+01   1.3368000e-01
  -1.3750000e+01   1.1288000e-01
  -1.3500000e+01   8.7320000e-02
  -1.3250000e+01   7.0020000e-02
  -1.3000000e+01   5.4940000e-02
  -1.2750000e+01   4.1800000e-02
  -1.2500000e+01   3.1420000e-02
  -1.2250000e+01   2.1960000e-02
  -1.2000000e+01   1.5220000e-02
  -1.1750000e+01   1.0400000e-02
  -1.1500000e+01   7.4000000e-03
  -1.1250000e+01   4.2400000e-03
  -1.1000000e+01   2.6800000e-03
  -1.0750000e+01   1.7000000e-03
  -1.0500000e+01   7.6000000e-04
  -1.0250000e+01   5.0000000e-04
  -1.0000000e+01   3.4000000e-04
  -9.7500000e+00   8.0000000e-05
  -9.5000000e+00   4.0000000e-05
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF8MCML4.dat <==
  -2.0000000e+01   8.3580000e-01
  -1.9750000e+01   8.1812000e-01
  -1.9500000e+01   8.0574000e-01
  -1.9250000e+01   7.8512000e-01
  -1.9000000e+01   7.6372000e-01
  -1.8750000e+01   7.4392000e-01
  -1.8500000e+01   7.1904000e-01
  -1.8250000e+01   6.9540000e-01
  -1.8000000e+01   6.6824000e-01
  -1.7750000e+01   6.3776000e-01
  -1.7500000e+01   6.0864000e-01
  -1.7250000e+01   5.8090000e-01
  -1.7000000e+01   5.4672000e-01
  -1.6750000e+01   5.1266000e-01
  -1.6500000e+01   4.7872000e-01
  -1.6250000e+01   4.4376000e-01
  -1.6000000e+01   4.0606000e-01
  -1.5750000e+01   3.6720000e-01
  -1.5500000e+01   3.3326000e-01
  -1.5250000e+01   2.9654000e-01
  -1.5000000e+01   2.6090000e-01
  -1.4750000e+01   2.2756000e-01
  -1.4500000e+01   1.9046000e-01
  -1.4250000e+01   1.6196000e-01
  -1.4000000e+01   1.3690000e-01
  -1.3750000e+01   1.1064000e-01
  -1.3500000e+01   9.0360000e-02
  -1.3250000e+01   7.2260000e-02
  -1.3000000e+01   5.3860000e-02
  -1.2750000e+01   4.2060000e-02
  -1.2500000e+01   3.0860000e-02
  -1.2250000e+01   2.3020000e-02
  -1.2000000e+01   1.5160000e-02
  -1.1750000e+01   1.1560000e-02
  -1.1500000e+01   6.8600000e-03
  -1.1250000e+01   4.1800000e-03
  -1.1000000e+01   2.9600000e-03
  -1.0750000e+01   1.6600000e-03
  -1.0500000e+01   7.4000000e-04
  -1.0250000e+01   4.6000000e-04
  -1.0000000e+01   2.6000000e-04
  -9.7500000e+00   1.2000000e-04
  -9.5000000e+00   4.0000000e-05
  -9.2500000e+00   4.0000000e-05
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF8NumLoRa.dat <==
  -2.0000000e+01   8.3526541e-01
  -1.9750000e+01   8.1988983e-01
  -1.9500000e+01   8.0313496e-01
  -1.9250000e+01   7.8491899e-01
  -1.9000000e+01   7.6516614e-01
  -1.8750000e+01   7.4380971e-01
  -1.8500000e+01   7.2079568e-01
  -1.8250000e+01   6.9608674e-01
  -1.8000000e+01   6.6966669e-01
  -1.7750000e+01   6.4154518e-01
  -1.7500000e+01   6.1176251e-01
  -1.7250000e+01   5.8039445e-01
  -1.7000000e+01   5.4755650e-01
  -1.6750000e+01   5.1340762e-01
  -1.6500000e+01   4.7815258e-01
  -1.6250000e+01   4.4204292e-01
  -1.6000000e+01   4.0537571e-01
  -1.5750000e+01   3.6848987e-01
  -1.5500000e+01   3.3175975e-01
  -1.5250000e+01   2.9558564e-01
  -1.5000000e+01   2.6038142e-01
  -1.4750000e+01   2.2655956e-01
  -1.4500000e+01   1.9451427e-01
  -1.4250000e+01   1.6460349e-01
  -1.4000000e+01   1.3713142e-01
  -1.3750000e+01   1.1233261e-01
  -1.3500000e+01   9.0359571e-02
  -1.3250000e+01   7.1274968e-02
  -1.3000000e+01   5.5049767e-02
  -1.2750000e+01   4.1567645e-02
  -1.2500000e+01   3.0635636e-02
  -1.2250000e+01   2.2000038e-02
  -1.2000000e+01   1.5366022e-02
  -1.1750000e+01   1.0418855e-02
  -1.1500000e+01   6.8444825e-03
  -1.1250000e+01   4.3473775e-03
  -1.1000000e+01   2.6640795e-03
  -1.0750000e+01   1.5715587e-03
  -1.0500000e+01   8.9037392e-04
  -1.0250000e+01   4.8331796e-04
  -1.0000000e+01   2.5074883e-04
  -9.7500000e+00   1.2401804e-04
  -9.5000000e+00   5.8322190e-05
  -9.2500000e+00   2.6008641e-05
  -9.0000000e+00   1.0968229e-05
  -8.7500000e+00   4.3617091e-06
  -8.5000000e+00   1.6308237e-06
  -8.2500000e+00   5.7157396e-07
  -8.0000000e+00   1.8719100e-07
  -7.7500000e+00   5.7097032e-08
  -7.5000000e+00   1.6163955e-08
  -7.2500000e+00   4.2313836e-09
  -7.0000000e+00   1.0202399e-09
  -6.7500000e+00   2.2561183e-10
  -6.5000000e+00   4.5548725e-11
  -6.2500000e+00   8.3541438e-12
  -6.0000000e+00   1.3845208e-12
  -5.7500000e+00   2.0617834e-13
  -5.5000000e+00             NaN
  -5.2500000e+00             NaN
  -5.0000000e+00             NaN
  -4.7500000e+00             NaN
  -4.5000000e+00             NaN
  -4.2500000e+00             NaN
  -4.0000000e+00             NaN
  -3.7500000e+00             NaN
  -3.5000000e+00             NaN
  -3.2500000e+00             NaN
  -3.0000000e+00             NaN
  -2.7500000e+00             NaN
  -2.5000000e+00             NaN
  -2.2500000e+00             NaN
  -2.0000000e+00             NaN
  -1.7500000e+00             NaN
  -1.5000000e+00             NaN
  -1.2500000e+00             NaN
  -1.0000000e+00             NaN
  -7.5000000e-01             NaN
  -5.0000000e-01             NaN
  -2.5000000e-01             NaN
   0.0000000e+00             NaN


==> Figures/LoRa_LB_ML/SERSF8NumML2.dat <==
  -2.0000000e+01   8.3636937e-01
  -1.9750000e+01   8.2112984e-01
  -1.9500000e+01   8.0452513e-01
  -1.9250000e+01   7.8647405e-01
  -1.9000000e+01   7.6690126e-01
  -1.8750000e+01   7.4574021e-01
  -1.8500000e+01   7.2293664e-01
  -1.8250000e+01   6.9845254e-01
  -1.8000000e+01   6.7227044e-01
  -1.7750000e+01   6.4439803e-01
  -1.7500000e+01   6.1487289e-01
  -1.7250000e+01   5.8376715e-01
  -1.7000000e+01   5.5119183e-01
  -1.6750000e+01   5.1730037e-01
  -1.6500000e+01   4.8229118e-01
  -1.6250000e+01   4.4640856e-01
  -1.6000000e+01   4.0994174e-01
  -1.5750000e+01   3.7322144e-01
  -1.5500000e+01   3.3661383e-01
  -1.5250000e+01   3.0051148e-01
  -1.5000000e+01   2.6532160e-01
  -1.4750000e+01   2.3145160e-01
  -1.4500000e+01   1.9929273e-01
  -1.4250000e+01   1.6920273e-01
  -1.4000000e+01   1.4148856e-01
  -1.3750000e+01   1.1639078e-01
  -1.3500000e+01   9.4070975e-02
  -1.3250000e+01   7.4603604e-02
  -1.3000000e+01   5.7973424e-02
  -1.2750000e+01   4.4078974e-02
  -1.2500000e+01   3.2742101e-02
  -1.2250000e+01   2.3722730e-02
  -1.2000000e+01   1.6737429e-02
  -1.1750000e+01   1.1479837e-02
  -1.1500000e+01   7.6407978e-03
  -1.1250000e+01   4.9261779e-03
  -1.1000000e+01   3.0707583e-03
  -1.0750000e+01   1.8472668e-03
  -1.0500000e+01   1.0703885e-03
  -1.0250000e+01   5.9629840e-04
  -1.0000000e+01   3.1878068e-04
  -9.7500000e+00   1.6324767e-04
  -9.5000000e+00   7.9944132e-05
  -9.2500000e+00   3.7378518e-05
  -9.0000000e+00   1.6662211e-05
  -8.7500000e+00   7.0725987e-06
  -8.5000000e+00   2.8557094e-06
  -8.2500000e+00   1.0959391e-06
  -8.0000000e+00   3.9951504e-07
  -7.7500000e+00   1.3827832e-07
  -7.5000000e+00   4.5422108e-08
  -7.2500000e+00   1.4152816e-08
  -7.0000000e+00   4.1794706e-09
  -6.7500000e+00   1.1682273e-09
  -6.5000000e+00   3.0845674e-10
  -6.2500000e+00   7.6724837e-11
  -6.0000000e+00   1.7911454e-11
  -5.7500000e+00   3.9129520e-12
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF9MCML2.dat <==
  -2.0000000e+01   6.2408000e-01
  -1.9750000e+01   5.8874000e-01
  -1.9500000e+01   5.5340000e-01
  -1.9250000e+01   5.1846000e-01
  -1.9000000e+01   4.7478000e-01
  -1.8750000e+01   4.3854000e-01
  -1.8500000e+01   3.9826000e-01
  -1.8250000e+01   3.6310000e-01
  -1.8000000e+01   3.2440000e-01
  -1.7750000e+01   2.8418000e-01
  -1.7500000e+01   2.4838000e-01
  -1.7250000e+01   2.1366000e-01
  -1.7000000e+01   1.7620000e-01
  -1.6750000e+01   1.4846000e-01
  -1.6500000e+01   1.2566000e-01
  -1.6250000e+01   9.9640000e-02
  -1.6000000e+01   7.7120000e-02
  -1.5750000e+01   6.0080000e-02
  -1.5500000e+01   4.4520000e-02
  -1.5250000e+01   3.3920000e-02
  -1.5000000e+01   2.2300000e-02
  -1.4750000e+01   1.6360000e-02
  -1.4500000e+01   1.0980000e-02
  -1.4250000e+01   7.4400000e-03
  -1.4000000e+01   4.5800000e-03
  -1.3750000e+01   2.6400000e-03
  -1.3500000e+01   1.8600000e-03
  -1.3250000e+01   7.4000000e-04
  -1.3000000e+01   4.2000000e-04
  -1.2750000e+01   2.6000000e-04
  -1.2500000e+01   1.8000000e-04
  -1.2250000e+01   8.0000000e-05
  -1.2000000e+01   2.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF9MCML3.dat <==
  -2.0000000e+01   6.1668000e-01
  -1.9750000e+01   5.8620000e-01
  -1.9500000e+01   5.5490000e-01
  -1.9250000e+01   5.1824000e-01
  -1.9000000e+01   4.7674000e-01
  -1.8750000e+01   4.3982000e-01
  -1.8500000e+01   4.0394000e-01
  -1.8250000e+01   3.6500000e-01
  -1.8000000e+01   3.1974000e-01
  -1.7750000e+01   2.8686000e-01
  -1.7500000e+01   2.4404000e-01
  -1.7250000e+01   2.1238000e-01
  -1.7000000e+01   1.7820000e-01
  -1.6750000e+01   1.5188000e-01
  -1.6500000e+01   1.2414000e-01
  -1.6250000e+01   9.6560000e-02
  -1.6000000e+01   7.6020000e-02
  -1.5750000e+01   5.9420000e-02
  -1.5500000e+01   4.4900000e-02
  -1.5250000e+01   3.1660000e-02
  -1.5000000e+01   2.1800000e-02
  -1.4750000e+01   1.6340000e-02
  -1.4500000e+01   1.0360000e-02
  -1.4250000e+01   6.6800000e-03
  -1.4000000e+01   4.5000000e-03
  -1.3750000e+01   2.5800000e-03
  -1.3500000e+01   1.5000000e-03
  -1.3250000e+01   8.4000000e-04
  -1.3000000e+01   3.2000000e-04
  -1.2750000e+01   1.4000000e-04
  -1.2500000e+01   8.0000000e-05
  -1.2250000e+01   4.0000000e-05
  -1.2000000e+01   0.0000000e+00
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF9MCML4.dat <==
  -2.0000000e+01   6.2138000e-01
  -1.9750000e+01   5.8722000e-01
  -1.9500000e+01   5.5280000e-01
  -1.9250000e+01   5.1346000e-01
  -1.9000000e+01   4.7668000e-01
  -1.8750000e+01   4.4048000e-01
  -1.8500000e+01   3.9896000e-01
  -1.8250000e+01   3.5866000e-01
  -1.8000000e+01   3.2180000e-01
  -1.7750000e+01   2.8500000e-01
  -1.7500000e+01   2.4594000e-01
  -1.7250000e+01   2.0950000e-01
  -1.7000000e+01   1.7858000e-01
  -1.6750000e+01   1.4864000e-01
  -1.6500000e+01   1.2146000e-01
  -1.6250000e+01   9.7960000e-02
  -1.6000000e+01   7.6400000e-02
  -1.5750000e+01   5.8840000e-02
  -1.5500000e+01   4.4940000e-02
  -1.5250000e+01   3.2920000e-02
  -1.5000000e+01   2.3000000e-02
  -1.4750000e+01   1.5180000e-02
  -1.4500000e+01   1.0840000e-02
  -1.4250000e+01   6.9400000e-03
  -1.4000000e+01   4.0000000e-03
  -1.3750000e+01   2.2800000e-03
  -1.3500000e+01   1.6200000e-03
  -1.3250000e+01   6.2000000e-04
  -1.3000000e+01   3.8000000e-04
  -1.2750000e+01   2.2000000e-04
  -1.2500000e+01   1.6000000e-04
  -1.2250000e+01   8.0000000e-05
  -1.2000000e+01   2.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/LoRa_LB_ML/SERSF9NumLoRa.dat <==
  -2.0000000e+01   6.2058519e-01
  -1.9750000e+01   5.8719932e-01
  -1.9500000e+01   5.5215910e-01
  -1.9250000e+01   5.1566037e-01
  -1.9000000e+01   4.7795620e-01
  -1.8750000e+01   4.3935724e-01
  -1.8500000e+01   4.0022917e-01
  -1.8250000e+01   3.6098660e-01
  -1.8000000e+01   3.2208313e-01
  -1.7750000e+01   2.8399744e-01
  -1.7500000e+01   2.4721573e-01
  -1.7250000e+01   2.1221112e-01
  -1.7000000e+01   1.7942128e-01
  -1.6750000e+01   1.4922585e-01
  -1.6500000e+01   1.2192559e-01
  -1.6250000e+01   9.7725420e-02
  -1.6000000e+01   7.6723249e-02
  -1.5750000e+01   5.8906152e-02
  -1.5500000e+01   4.4154771e-02
  -1.5250000e+01   3.2255801e-02
  -1.5000000e+01   2.2921398e-02
  -1.4750000e+01   1.5813458e-02
  -1.4500000e+01   1.0569965e-02
  -1.4250000e+01   6.8304403e-03
  -1.4000000e+01   4.2577389e-03
  -1.3750000e+01   2.5541769e-03
  -1.3500000e+01   1.4709965e-03
  -1.3250000e+01   8.1127862e-04
  -1.3000000e+01   4.2736464e-04
  -1.2750000e+01   2.1445448e-04
  -1.2500000e+01   1.0223152e-04
  -1.2250000e+01   4.6165973e-05
  -1.2000000e+01   1.9692087e-05
  -1.1750000e+01   7.9106150e-06
  -1.1500000e+01   2.9837607e-06
  -1.1250000e+01   1.0534320e-06
  -1.1000000e+01   3.4701849e-07
  -1.0750000e+01   1.0630884e-07
  -1.0500000e+01   3.0182867e-08
  -1.0250000e+01   7.9132868e-09
  -1.0000000e+01   1.9084908e-09
  -9.7500000e+00   4.2166931e-10
  -9.5000000e+00   8.4972742e-11
  -9.2500000e+00   1.5543274e-11
  -9.0000000e+00   2.5673079e-12
  -8.7500000e+00   3.8080567e-13
  -8.5000000e+00             NaN
  -8.2500000e+00             NaN
  -8.0000000e+00             NaN
  -7.7500000e+00             NaN
  -7.5000000e+00             NaN
  -7.2500000e+00             NaN
  -7.0000000e+00             NaN
  -6.7500000e+00             NaN
  -6.5000000e+00             NaN
  -6.2500000e+00             NaN
  -6.0000000e+00             NaN
  -5.7500000e+00             NaN
  -5.5000000e+00             NaN
  -5.2500000e+00             NaN
  -5.0000000e+00             NaN
  -4.7500000e+00             NaN
  -4.5000000e+00             NaN
  -4.2500000e+00             NaN
  -4.0000000e+00             NaN
  -3.7500000e+00             NaN
  -3.5000000e+00             NaN
  -3.2500000e+00             NaN
  -3.0000000e+00             NaN
  -2.7500000e+00             NaN
  -2.5000000e+00             NaN
  -2.2500000e+00             NaN
  -2.0000000e+00             NaN
  -1.7500000e+00             NaN
  -1.5000000e+00             NaN
  -1.2500000e+00             NaN
  -1.0000000e+00             NaN
  -7.5000000e-01             NaN
  -5.0000000e-01             NaN
  -2.5000000e-01             NaN
   0.0000000e+00             NaN


==> Figures/LoRa_LB_ML/SERSF9NumML2.dat <==
  -2.0000000e+01   6.2268569e-01
  -1.9750000e+01   5.8948291e-01
  -1.9500000e+01   5.5462458e-01
  -1.9250000e+01   5.1830207e-01
  -1.9000000e+01   4.8076331e-01
  -1.8750000e+01   4.4231322e-01
  -1.8500000e+01   4.0331137e-01
  -1.8250000e+01   3.6416616e-01
  -1.8000000e+01   3.2532524e-01
  -1.7750000e+01   2.8726200e-01
  -1.7500000e+01   2.5045849e-01
  -1.7250000e+01   2.1538527e-01
  -1.7000000e+01   1.8247949e-01
  -1.6750000e+01   1.5212255e-01
  -1.6500000e+01   1.2461951e-01
  -1.6250000e+01   1.0018196e-01
  -1.6000000e+01   7.8916570e-02
  -1.5750000e+01   6.0820711e-02
  -1.5500000e+01   4.5786101e-02
  -1.5250000e+01   3.3610381e-02
  -1.5000000e+01   2.4015630e-02
  -1.4750000e+01   1.6671827e-02
  -1.4500000e+01   1.1222623e-02
  -1.4250000e+01   7.3105062e-03
  -1.4000000e+01   4.5986542e-03
  -1.3750000e+01   2.7874286e-03
  -1.3500000e+01   1.6244279e-03
  -1.3250000e+01   9.0810082e-04
  -1.3000000e+01   4.8585095e-04
  -1.2750000e+01   2.4819801e-04
  -1.2500000e+01   1.2078488e-04
  -1.2250000e+01   5.5866568e-05
  -1.2000000e+01   2.4504565e-05
  -1.1750000e+01   1.0171148e-05
  -1.1500000e+01   3.9870817e-06
  -1.1250000e+01   1.4733841e-06
  -1.1000000e+01   5.1246277e-07
  -1.0750000e+01   1.6754498e-07
  -1.0500000e+01   5.1440567e-08
  -1.0250000e+01   1.4822875e-08
  -1.0000000e+01   4.0080137e-09
  -9.7500000e+00   1.0171282e-09
  -9.5000000e+00   2.4237234e-10
  -9.2500000e+00   5.4265142e-11
  -9.0000000e+00   1.1421207e-11
  -8.7500000e+00   2.2574204e-12
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/PSD/Continuous/PSDConDataSF7NQ2.dat <==
   0.0000000e+00             NaN       
   1.6000000e-02  -1.0414532e+00
   3.2000000e-02  -1.0038366e+00
   4.8000000e-02  -8.7425128e-01
   6.4000000e-02  -5.5756597e-01
   8.0000000e-02  -2.8993849e-01
   9.6000000e-02  -5.3643289e-01
   1.1200000e-01  -1.1337502e+00
   1.2800000e-01  -9.0663640e-01
   1.4400000e-01  -3.4788589e-01
   1.6000000e-01  -6.0511993e-01
   1.7600000e-01  -8.1126582e-01
   1.9200000e-01  -8.6102736e-01
   2.0800000e-01  -2.9979761e-01
   2.2400000e-01  -1.0543718e+00
   2.4000000e-01  -5.2694278e-01
   2.5600000e-01  -8.8526981e-01
   2.7200000e-01  -1.8098744e-01
   2.8800000e-01  -1.5648386e+00
   3.0400000e-01  -2.2765531e-01
   3.2000000e-01  -6.2559335e-01
   3.3600000e-01  -1.0103946e+00
   3.5200000e-01   2.8344088e-01
   3.6800000e-01  -4.7479976e-01
   3.8400000e-01  -1.7810868e+00
   4.0000000e-01  -3.8617939e-01
   4.1600000e-01   6.6102171e-01
   4.3200000e-01   5.7442466e-01
   4.4800000e-01  -3.5134646e-01
   4.6400000e-01  -1.8887934e+00
   4.8000000e-01  -3.7281841e+00
   4.9600000e-01  -5.7548676e+00
   5.1200000e-01  -7.6278856e+00
   5.2800000e-01  -8.9621957e+00
   5.4400000e-01  -1.0913977e+01
   5.6000000e-01  -1.1431716e+01
   5.7600000e-01  -1.2179883e+01
   5.9200000e-01  -1.2743899e+01
   6.0800000e-01  -1.2788064e+01
   6.2400000e-01  -1.2978138e+01
   6.4000000e-01  -1.2643580e+01
   6.5600000e-01  -1.3541490e+01
   6.7200000e-01  -1.2721395e+01
   6.8800000e-01  -1.5451766e+01
   7.0400000e-01  -1.3361620e+01
   7.2000000e-01  -1.2490971e+01
   7.3600000e-01  -1.3771902e+01
   7.5200000e-01  -1.4324969e+01
   7.6800000e-01  -1.3523459e+01
   7.8400000e-01  -1.4339892e+01
   8.0000000e-01  -1.3207481e+01
   8.1600000e-01  -1.3176336e+01
   8.3200000e-01  -1.3839651e+01
   8.4800000e-01  -1.4166612e+01
   8.6400000e-01  -1.3312835e+01
   8.8000000e-01  -1.3253727e+01
   8.9600000e-01  -1.4271309e+01
   9.1200000e-01  -1.2677339e+01
   9.2800000e-01  -1.4170530e+01
   9.4400000e-01  -1.3028175e+01
   9.6000000e-01  -1.3157153e+01
   9.7600000e-01  -1.3797833e+01
   9.9200000e-01  -1.2679362e+01
   1.0080000e+00  -1.2997644e+01
   1.0240000e+00  -1.3168322e+01
   1.0400000e+00  -1.3107016e+01
   1.0560000e+00  -1.4869111e+01
   1.0720000e+00  -1.5264700e+01
   1.0880000e+00  -1.3799792e+01
   1.1040000e+00  -1.3507074e+01
   1.1200000e+00  -1.3390846e+01
   1.1360000e+00  -1.3909133e+01
   1.1520000e+00  -1.3695908e+01
   1.1680000e+00  -1.3914962e+01
   1.1840000e+00  -1.3979996e+01
   1.2000000e+00  -1.3744910e+01
   1.2160000e+00  -1.3801993e+01
   1.2320000e+00  -1.4529936e+01
   1.2480000e+00  -1.3347013e+01
   1.2640000e+00  -1.3737297e+01
   1.2800000e+00  -1.4550360e+01
   1.2960000e+00  -1.4479917e+01
   1.3120000e+00  -1.4618447e+01
   1.3280000e+00  -1.4485977e+01
   1.3440000e+00  -1.2081877e+01
   1.3600000e+00  -1.3961771e+01
   1.3760000e+00  -1.1803004e+01
   1.3920000e+00  -1.3744064e+01
   1.4080000e+00  -1.3331028e+01
   1.4240000e+00  -1.5361455e+01
   1.4400000e+00  -1.3750184e+01
   1.4560000e+00  -1.6065701e+01
   1.4720000e+00  -1.5890943e+01
   1.4880000e+00  -1.7439831e+01
   1.5040000e+00  -1.7062458e+01
   1.5200000e+00  -1.8019091e+01
   1.5360000e+00  -1.8396263e+01
   1.5520000e+00  -1.8104639e+01
   1.5680000e+00  -1.8502863e+01
   1.5840000e+00  -1.8685834e+01
   1.6000000e+00  -1.9276107e+01
   1.6160000e+00  -1.8964758e+01
   1.6320000e+00  -1.7455748e+01
   1.6480000e+00  -1.9827905e+01
   1.6640000e+00  -1.9035253e+01
   1.6800000e+00  -1.7948345e+01
   1.6960000e+00  -1.7872464e+01
   1.7120000e+00  -1.9193791e+01
   1.7280000e+00  -1.9029265e+01
   1.7440000e+00  -1.9434565e+01
   1.7600000e+00  -1.9266215e+01
   1.7760000e+00  -1.9353685e+01
   1.7920000e+00  -1.8316433e+01
   1.8080000e+00  -1.9807512e+01
   1.8240000e+00  -1.8679289e+01
   1.8400000e+00  -1.8969064e+01
   1.8560000e+00  -1.9209187e+01
   1.8720000e+00  -2.0057522e+01
   1.8880000e+00  -1.9339589e+01
   1.9040000e+00  -1.9503267e+01
   1.9200000e+00  -1.8658155e+01
   1.9360000e+00  -2.1199109e+01
   1.9520000e+00  -1.9577652e+01
   1.9680000e+00  -2.0091019e+01
   1.9840000e+00  -2.0368560e+01
   2.0000000e+00  -1.8930395e+01
   2.0160000e+00  -1.9308184e+01
   2.0320000e+00  -2.0139272e+01
   2.0480000e+00  -1.9442697e+01
   2.0640000e+00  -2.0095172e+01
   2.0800000e+00  -1.8552012e+01
   2.0960000e+00  -1.9667837e+01
   2.1120000e+00  -1.9486566e+01
   2.1280000e+00  -1.9399608e+01
   2.1440000e+00  -1.9211948e+01
   2.1600000e+00  -1.8877372e+01
   2.1760000e+00  -1.9101485e+01
   2.1920000e+00  -1.8886908e+01
   2.2080000e+00  -2.0154923e+01
   2.2240000e+00  -1.9044663e+01
   2.2400000e+00  -2.0229345e+01
   2.2560000e+00  -1.9009479e+01
   2.2720000e+00  -2.0043148e+01
   2.2880000e+00  -1.7947633e+01
   2.3040000e+00  -1.8245279e+01
   2.3200000e+00  -1.9012013e+01
   2.3360000e+00  -1.6885119e+01
   2.3520000e+00  -1.9008699e+01
   2.3680000e+00  -1.8170897e+01
   2.3840000e+00  -1.9736887e+01
   2.4000000e+00  -2.0156778e+01
   2.4160000e+00  -1.8460360e+01
   2.4320000e+00  -2.1517756e+01
   2.4480000e+00  -2.0464705e+01
   2.4640000e+00  -2.0698510e+01
   2.4800000e+00  -2.1060648e+01
   2.4960000e+00  -2.2169836e+01
   2.5120000e+00  -2.1963650e+01
   2.5280000e+00  -2.2209417e+01
   2.5440000e+00  -2.2650594e+01
   2.5600000e+00  -2.1747816e+01
   2.5760000e+00  -2.2103653e+01
   2.5920000e+00  -2.2820864e+01
   2.6080000e+00  -2.1678708e+01
   2.6240000e+00  -2.3912604e+01
   2.6400000e+00  -2.1864021e+01
   2.6560000e+00  -2.1030879e+01
   2.6720000e+00  -2.3982322e+01
   2.6880000e+00  -2.1106837e+01
   2.7040000e+00  -2.2017086e+01
   2.7200000e+00  -2.2719880e+01
   2.7360000e+00  -2.2509432e+01
   2.7520000e+00  -2.2198731e+01
   2.7680000e+00  -2.3138489e+01
   2.7840000e+00  -2.2337457e+01
   2.8000000e+00  -2.2276705e+01
   2.8160000e+00  -2.2629011e+01
   2.8320000e+00  -2.3123406e+01
   2.8480000e+00  -2.2900632e+01
   2.8640000e+00  -2.2147113e+01
   2.8800000e+00  -2.3336785e+01
   2.8960000e+00  -2.1365309e+01
   2.9120000e+00  -2.3183094e+01
   2.9280000e+00  -2.2634790e+01
   2.9440000e+00  -2.3094435e+01
   2.9600000e+00  -2.1543256e+01
   2.9760000e+00  -2.1489939e+01
   2.9920000e+00  -2.1801509e+01
   3.0080000e+00  -2.3199609e+01
   3.0240000e+00  -2.2075111e+01
   3.0400000e+00  -2.3653401e+01
   3.0560000e+00  -2.1597054e+01
   3.0720000e+00  -2.3732015e+01
   3.0880000e+00  -2.2787984e+01
   3.1040000e+00  -2.1630819e+01
   3.1200000e+00  -2.2272227e+01
   3.1360000e+00  -2.2441145e+01
   3.1520000e+00  -2.3143964e+01
   3.1680000e+00  -2.2676732e+01
   3.1840000e+00  -2.3404153e+01
   3.2000000e+00  -2.2500722e+01
   3.2160000e+00  -2.3062531e+01
   3.2320000e+00  -2.3215129e+01
   3.2480000e+00  -2.0500126e+01
   3.2640000e+00  -2.2414178e+01
   3.2800000e+00  -2.3537918e+01
   3.2960000e+00  -2.1214922e+01
   3.3120000e+00  -2.3662231e+01
   3.3280000e+00  -2.1604706e+01
   3.3440000e+00  -2.1525696e+01
   3.3600000e+00  -2.2121911e+01
   3.3760000e+00  -2.3307901e+01
   3.3920000e+00  -2.1839256e+01
   3.4080000e+00  -2.3886139e+01
   3.4240000e+00  -2.4163086e+01
   3.4400000e+00  -2.5214213e+01
   3.4560000e+00  -2.3651808e+01
   3.4720000e+00  -2.3496128e+01
   3.4880000e+00  -2.4810403e+01
   3.5040000e+00  -2.4145178e+01
   3.5200000e+00  -2.3662653e+01
   3.5360000e+00  -2.3699090e+01
   3.5520000e+00  -2.5836560e+01
   3.5680000e+00  -2.5639384e+01
   3.5840000e+00  -2.4435144e+01
   3.6000000e+00  -2.4458185e+01
   3.6160000e+00  -2.5518961e+01
   3.6320000e+00  -2.4540269e+01
   3.6480000e+00  -2.7163588e+01
   3.6640000e+00  -2.5128622e+01
   3.6800000e+00  -2.5852300e+01
   3.6960000e+00  -2.4592585e+01
   3.7120000e+00  -2.6453164e+01
   3.7280000e+00  -2.4552440e+01
   3.7440000e+00  -2.6062729e+01
   3.7600000e+00  -2.5193718e+01
   3.7760000e+00  -2.5711934e+01
   3.7920000e+00  -2.4493081e+01
   3.8080000e+00  -2.5885019e+01
   3.8240000e+00  -2.5334040e+01
   3.8400000e+00  -2.4701303e+01
   3.8560000e+00  -2.5569378e+01
   3.8720000e+00  -2.5345377e+01
   3.8880000e+00  -2.4005788e+01
   3.9040000e+00  -2.5859632e+01
   3.9200000e+00  -2.5907327e+01
   3.9360000e+00  -2.3721807e+01
   3.9520000e+00  -2.4962416e+01
   3.9680000e+00  -2.3519143e+01
   3.9840000e+00  -2.5953276e+01
   4.0000000e+00  -2.5564923e+01
   4.0160000e+00  -2.4176862e+01
   4.0320000e+00  -2.5339556e+01
   4.0480000e+00  -2.6123003e+01
   4.0640000e+00  -2.4202419e+01
   4.0800000e+00  -2.5251858e+01
   4.0960000e+00  -2.4396831e+01
   4.1120000e+00  -2.4148467e+01
   4.1280000e+00  -2.5672227e+01
   4.1440000e+00  -2.5510358e+01
   4.1600000e+00  -2.4916149e+01
   4.1760000e+00  -2.5061843e+01
   4.1920000e+00  -2.5004849e+01
   4.2080000e+00  -2.4931471e+01
   4.2240000e+00  -2.5306681e+01
   4.2400000e+00  -2.4129656e+01
   4.2560000e+00  -2.4748842e+01
   4.2720000e+00  -2.4163775e+01
   4.2880000e+00  -2.4389371e+01
   4.3040000e+00  -2.5420066e+01
   4.3200000e+00  -2.3414183e+01
   4.3360000e+00  -2.5419548e+01
   4.3520000e+00  -2.4563412e+01
   4.3680000e+00  -2.6777088e+01
   4.3840000e+00  -2.3994340e+01
   4.4000000e+00  -2.5780752e+01
   4.4160000e+00  -2.5948811e+01
   4.4320000e+00  -2.5657265e+01
   4.4480000e+00  -2.6004626e+01
   4.4640000e+00  -2.6585673e+01
   4.4800000e+00  -2.6074227e+01
   4.4960000e+00  -2.6546143e+01
   4.5120000e+00  -2.6162893e+01
   4.5280000e+00  -2.7993934e+01
   4.5440000e+00  -2.6544366e+01
   4.5600000e+00  -2.6430519e+01
   4.5760000e+00  -2.6356870e+01
   4.5920000e+00  -2.6427987e+01
   4.6080000e+00  -2.7463666e+01
   4.6240000e+00  -2.5393039e+01
   4.6400000e+00  -2.6882220e+01
   4.6560000e+00  -2.9029079e+01
   4.6720000e+00  -2.6431076e+01
   4.6880000e+00  -2.7113205e+01
   4.7040000e+00  -2.7084534e+01
   4.7200000e+00  -2.6661909e+01
   4.7360000e+00  -2.5852418e+01
   4.7520000e+00  -2.7447768e+01
   4.7680000e+00  -2.8292881e+01
   4.7840000e+00  -2.6212159e+01
   4.8000000e+00  -2.8051365e+01
   4.8160000e+00  -2.7149170e+01
   4.8320000e+00  -2.6662432e+01
   4.8480000e+00  -2.7591860e+01
   4.8640000e+00  -2.6265117e+01
   4.8800000e+00  -2.6683497e+01
   4.8960000e+00  -2.6914134e+01
   4.9120000e+00  -2.6321066e+01
   4.9280000e+00  -2.7038530e+01
   4.9440000e+00  -2.6614744e+01
   4.9600000e+00  -2.6359622e+01
   4.9760000e+00  -2.8505078e+01
   4.9920000e+00  -2.7279529e+01
   5.0080000e+00  -2.7074498e+01
   5.0240000e+00  -2.5505058e+01
   5.0400000e+00  -2.8201828e+01
   5.0560000e+00  -2.6248652e+01
   5.0720000e+00  -2.8027440e+01
   5.0880000e+00  -2.6616640e+01
   5.1040000e+00  -2.7343450e+01
   5.1200000e+00  -2.6609295e+01
   5.1360000e+00  -2.7494970e+01
   5.1520000e+00  -2.6877274e+01
   5.1680000e+00  -2.6988585e+01
   5.1840000e+00  -2.6679576e+01
   5.2000000e+00  -2.6562245e+01
   5.2160000e+00  -2.6054034e+01
   5.2320000e+00  -2.6921831e+01
   5.2480000e+00  -2.6743545e+01
   5.2640000e+00  -2.5929549e+01
   5.2800000e+00  -2.7586059e+01
   5.2960000e+00  -2.7526357e+01
   5.3120000e+00  -2.7239120e+01
   5.3280000e+00  -2.6999085e+01
   5.3440000e+00  -2.8107052e+01
   5.3600000e+00  -2.7166855e+01
   5.3760000e+00  -2.7735736e+01
   5.3920000e+00  -2.8141035e+01
   5.4080000e+00  -2.8713978e+01
   5.4240000e+00  -2.6831723e+01
   5.4400000e+00  -2.8303079e+01
   5.4560000e+00  -2.7783195e+01
   5.4720000e+00  -2.7921378e+01
   5.4880000e+00  -2.8330504e+01
   5.5040000e+00  -2.8356173e+01
   5.5200000e+00  -2.8613480e+01
   5.5360000e+00  -2.8549509e+01
   5.5520000e+00  -2.7586960e+01
   5.5680000e+00  -2.7836399e+01
   5.5840000e+00  -2.6410068e+01
   5.6000000e+00  -2.8668690e+01
   5.6160000e+00  -2.7994266e+01
   5.6320000e+00  -2.9226071e+01
   5.6480000e+00  -2.8683007e+01
   5.6640000e+00  -2.6241688e+01
   5.6800000e+00  -2.8587396e+01
   5.6960000e+00  -2.8550894e+01
   5.7120000e+00  -2.7931766e+01
   5.7280000e+00  -2.9756172e+01
   5.7440000e+00  -3.0022990e+01
   5.7600000e+00  -2.8103866e+01
   5.7760000e+00  -2.7843877e+01
   5.7920000e+00  -2.8257548e+01
   5.8080000e+00  -2.7894446e+01
   5.8240000e+00  -2.8858208e+01
   5.8400000e+00  -2.9105601e+01
   5.8560000e+00  -2.8587116e+01
   5.8720000e+00  -3.0270183e+01
   5.8880000e+00  -2.8032876e+01
   5.9040000e+00  -3.0254767e+01
   5.9200000e+00  -2.8180569e+01
   5.9360000e+00  -2.8544986e+01
   5.9520000e+00  -2.7880543e+01
   5.9680000e+00  -2.9348480e+01
   5.9840000e+00  -2.7532653e+01
   6.0000000e+00  -2.8452278e+01
   6.0160000e+00  -2.8508282e+01
   6.0320000e+00  -2.8904189e+01
   6.0480000e+00  -2.8841194e+01
   6.0640000e+00  -3.0183215e+01
   6.0800000e+00  -2.8782073e+01
   6.0960000e+00  -2.9627596e+01
   6.1120000e+00  -2.7979422e+01
   6.1280000e+00  -3.0364385e+01
   6.1440000e+00  -2.8110228e+01
   6.1600000e+00  -2.8337327e+01
   6.1760000e+00  -2.7644505e+01
   6.1920000e+00  -2.7844929e+01
   6.2080000e+00  -2.9740996e+01
   6.2240000e+00  -2.8978123e+01
   6.2400000e+00  -2.7311177e+01
   6.2560000e+00  -2.6793837e+01
   6.2720000e+00  -3.0087895e+01
   6.2880000e+00  -2.8506211e+01
   6.3040000e+00  -2.7334519e+01
   6.3200000e+00  -2.8332559e+01
   6.3360000e+00  -2.7838252e+01
   6.3520000e+00  -2.9231076e+01
   6.3680000e+00  -2.7365213e+01
   6.3840000e+00  -3.1012303e+01
   6.4000000e+00  -2.9453093e+01
   6.4160000e+00  -2.9235274e+01
   6.4320000e+00  -2.9327559e+01
   6.4480000e+00  -2.9095541e+01
   6.4640000e+00  -3.0129534e+01
   6.4800000e+00  -2.9850597e+01
   6.4960000e+00  -2.9449039e+01
   6.5120000e+00  -2.9555175e+01
   6.5280000e+00  -2.9102610e+01
   6.5440000e+00  -3.0294524e+01
   6.5600000e+00  -3.0647751e+01
   6.5760000e+00  -2.9384084e+01
   6.5920000e+00  -3.1643091e+01
   6.6080000e+00  -2.9671539e+01
   6.6240000e+00  -3.0690132e+01
   6.6400000e+00  -3.0312998e+01
   6.6560000e+00  -2.9091376e+01
   6.6720000e+00  -2.9772458e+01
   6.6880000e+00  -3.2106724e+01
   6.7040000e+00  -2.9057395e+01
   6.7200000e+00  -2.8565744e+01
   6.7360000e+00  -3.1478774e+01
   6.7520000e+00  -2.9949888e+01
   6.7680000e+00  -2.8807492e+01
   6.7840000e+00  -2.9717148e+01
   6.8000000e+00  -3.0550326e+01
   6.8160000e+00  -2.9973798e+01
   6.8320000e+00  -2.9522871e+01
   6.8480000e+00  -3.0639209e+01
   6.8640000e+00  -2.9972485e+01
   6.8800000e+00  -2.8510637e+01
   6.8960000e+00  -3.2143086e+01
   6.9120000e+00  -2.9630573e+01
   6.9280000e+00  -2.7812801e+01
   6.9440000e+00  -2.8816098e+01
   6.9600000e+00  -3.0343636e+01
   6.9760000e+00  -3.0009844e+01
   6.9920000e+00  -2.7525934e+01
   7.0080000e+00  -3.0344146e+01
   7.0240000e+00  -3.0707632e+01
   7.0400000e+00  -3.1247165e+01
   7.0560000e+00  -3.2222638e+01
   7.0720000e+00  -2.8650658e+01
   7.0880000e+00  -3.0309579e+01
   7.1040000e+00  -2.9452849e+01
   7.1200000e+00  -3.0489713e+01
   7.1360000e+00  -2.9785574e+01
   7.1520000e+00  -2.9696217e+01
   7.1680000e+00  -2.9375917e+01
   7.1840000e+00  -2.9959507e+01
   7.2000000e+00  -2.9007751e+01
   7.2160000e+00  -2.8845026e+01
   7.2320000e+00  -2.9357249e+01
   7.2480000e+00  -3.1156476e+01
   7.2640000e+00  -3.1859625e+01
   7.2800000e+00  -3.0495865e+01
   7.2960000e+00  -2.8008897e+01
   7.3120000e+00  -2.9120287e+01
   7.3280000e+00  -3.0502972e+01
   7.3440000e+00  -3.0143045e+01
   7.3600000e+00  -3.1369995e+01
   7.3760000e+00  -3.0178508e+01
   7.3920000e+00  -2.9736241e+01
   7.4080000e+00  -3.0205494e+01
   7.4240000e+00  -3.0655325e+01
   7.4400000e+00  -3.1282714e+01
   7.4560000e+00  -3.1844429e+01
   7.4720000e+00  -3.0709364e+01
   7.4880000e+00  -3.0961226e+01
   7.5040000e+00  -3.0279341e+01
   7.5200000e+00  -3.1004969e+01
   7.5360000e+00  -3.0219001e+01
   7.5520000e+00  -3.0604504e+01
   7.5680000e+00  -3.0732358e+01
   7.5840000e+00  -3.1533108e+01
   7.6000000e+00  -3.2562466e+01
   7.6160000e+00  -3.2300814e+01
   7.6320000e+00  -3.0939884e+01
   7.6480000e+00  -3.0258331e+01
   7.6640000e+00  -3.3079047e+01
   7.6800000e+00  -3.0016832e+01
   7.6960000e+00  -2.9409929e+01
   7.7120000e+00  -3.1883504e+01
   7.7280000e+00  -3.0269591e+01
   7.7440000e+00  -3.1271130e+01
   7.7600000e+00  -3.0654459e+01
   7.7760000e+00  -3.2122064e+01
   7.7920000e+00  -3.1652349e+01
   7.8080000e+00  -3.2449725e+01
   7.8240000e+00  -3.0868273e+01
   7.8400000e+00  -2.9522243e+01
   7.8560000e+00  -3.0838291e+01
   7.8720000e+00  -3.0810257e+01
   7.8880000e+00  -3.2249154e+01
   7.9040000e+00  -3.0793099e+01
   7.9200000e+00  -3.1764439e+01
   7.9360000e+00  -3.1688302e+01
   7.9520000e+00  -3.0845646e+01
   7.9680000e+00  -3.3534810e+01
   7.9840000e+00  -3.2603626e+01
   8.0000000e+00  -3.1679064e+01


==> Figures/PSD/Continuous/PSDConDataSF9NQ2.dat <==
   0.0000000e+00             NaN
   1.6000000e-02  -8.1119886e-01
   3.2000000e-02  -6.6967993e-01
   4.8000000e-02  -6.9734875e-01
   6.4000000e-02  -5.8079482e-01
   8.0000000e-02  -7.6732102e-01
   9.6000000e-02  -9.6177862e-01
   1.1200000e-01  -7.9623867e-01
   1.2800000e-01  -5.4054735e-01
   1.4400000e-01  -5.7621212e-01
   1.6000000e-01  -4.0201958e-01
   1.7600000e-01  -8.8779192e-01
   1.9200000e-01  -5.0799992e-01
   2.0800000e-01  -7.1085343e-01
   2.2400000e-01  -5.2142424e-01
   2.4000000e-01  -3.2162057e-01
   2.5600000e-01  -6.0603141e-01
   2.7200000e-01  -5.5696282e-01
   2.8800000e-01  -5.4605844e-01
   3.0400000e-01  -8.5482028e-01
   3.2000000e-01  -5.1395680e-01
   3.3600000e-01  -1.0083989e+00
   3.5200000e-01  -8.1401903e-01
   3.6800000e-01  -4.4670334e-01
   3.8400000e-01  -2.3507429e-01
   4.0000000e-01  -3.0072593e-01
   4.1600000e-01  -1.5069507e+00
   4.3200000e-01  -1.3791525e-01
   4.4800000e-01  -1.0128835e+00
   4.6400000e-01   5.5632566e-01
   4.8000000e-01  -1.5422214e+00
   4.9600000e-01  -5.4346693e+00
   5.1200000e-01  -8.6030428e+00
   5.2800000e-01  -1.1258398e+01
   5.4400000e-01  -1.2209332e+01
   5.6000000e-01  -1.2746926e+01
   5.7600000e-01  -1.2988673e+01
   5.9200000e-01  -1.3187079e+01
   6.0800000e-01  -1.3520340e+01
   6.2400000e-01  -1.3520836e+01
   6.4000000e-01  -1.3651024e+01
   6.5600000e-01  -1.3763506e+01
   6.7200000e-01  -1.3016364e+01
   6.8800000e-01  -1.3189903e+01
   7.0400000e-01  -1.3779006e+01
   7.2000000e-01  -1.3520319e+01
   7.3600000e-01  -1.4152596e+01
   7.5200000e-01  -1.4328074e+01
   7.6800000e-01  -1.3794514e+01
   7.8400000e-01  -1.3331440e+01
   8.0000000e-01  -1.3591821e+01
   8.1600000e-01  -1.4080635e+01
   8.3200000e-01  -1.3472525e+01
   8.4800000e-01  -1.3684028e+01
   8.6400000e-01  -1.3567455e+01
   8.8000000e-01  -1.3890222e+01
   8.9600000e-01  -1.3496069e+01
   9.1200000e-01  -1.3475320e+01
   9.2800000e-01  -1.3760793e+01
   9.4400000e-01  -1.3391073e+01
   9.6000000e-01  -1.3594772e+01
   9.7600000e-01  -1.4030796e+01
   9.9200000e-01  -1.3726142e+01
   1.0080000e+00  -1.3483498e+01
   1.0240000e+00  -1.3741805e+01
   1.0400000e+00  -1.3730904e+01
   1.0560000e+00  -1.3789081e+01
   1.0720000e+00  -1.3430044e+01
   1.0880000e+00  -1.3358117e+01
   1.1040000e+00  -1.3888816e+01
   1.1200000e+00  -1.3633680e+01
   1.1360000e+00  -1.3455254e+01
   1.1520000e+00  -1.3772975e+01
   1.1680000e+00  -1.3877696e+01
   1.1840000e+00  -1.3825758e+01
   1.2000000e+00  -1.3786462e+01
   1.2160000e+00  -1.4218216e+01
   1.2320000e+00  -1.3444125e+01
   1.2480000e+00  -1.3227568e+01
   1.2640000e+00  -1.4081199e+01
   1.2800000e+00  -1.3834862e+01
   1.2960000e+00  -1.3435846e+01
   1.3120000e+00  -1.4311913e+01
   1.3280000e+00  -1.3416476e+01
   1.3440000e+00  -1.3454122e+01
   1.3600000e+00  -1.4006150e+01
   1.3760000e+00  -1.3401410e+01
   1.3920000e+00  -1.4109528e+01
   1.4080000e+00  -1.3887725e+01
   1.4240000e+00  -1.2786794e+01
   1.4400000e+00  -1.2692818e+01
   1.4560000e+00  -1.3842487e+01
   1.4720000e+00  -1.5292633e+01
   1.4880000e+00  -1.5930454e+01
   1.5040000e+00  -1.7226699e+01
   1.5200000e+00  -1.8531743e+01
   1.5360000e+00  -1.8374218e+01
   1.5520000e+00  -1.8315645e+01
   1.5680000e+00  -1.9191933e+01
   1.5840000e+00  -1.9365200e+01
   1.6000000e+00  -1.8971986e+01
   1.6160000e+00  -1.9261944e+01
   1.6320000e+00  -1.9025098e+01
   1.6480000e+00  -1.9247167e+01
   1.6640000e+00  -1.9001087e+01
   1.6800000e+00  -1.8797386e+01
   1.6960000e+00  -1.9358605e+01
   1.7120000e+00  -1.9261264e+01
   1.7280000e+00  -1.9153539e+01
   1.7440000e+00  -1.8744633e+01
   1.7600000e+00  -1.8990888e+01
   1.7760000e+00  -1.9333106e+01
   1.7920000e+00  -1.9095070e+01
   1.8080000e+00  -1.8979568e+01
   1.8240000e+00  -1.9605215e+01
   1.8400000e+00  -1.9687608e+01
   1.8560000e+00  -1.9604592e+01
   1.8720000e+00  -1.9380468e+01
   1.8880000e+00  -1.9062700e+01
   1.9040000e+00  -1.9595551e+01
   1.9200000e+00  -1.8018517e+01
   1.9360000e+00  -1.8502620e+01
   1.9520000e+00  -1.9209411e+01
   1.9680000e+00  -1.8981475e+01
   1.9840000e+00  -1.9285625e+01
   2.0000000e+00  -1.9194634e+01
   2.0160000e+00  -1.9116840e+01
   2.0320000e+00  -1.9248155e+01
   2.0480000e+00  -1.9199377e+01
   2.0640000e+00  -1.9104876e+01
   2.0800000e+00  -1.9367159e+01
   2.0960000e+00  -1.9411827e+01
   2.1120000e+00  -1.9567055e+01
   2.1280000e+00  -1.9108624e+01
   2.1440000e+00  -1.9139200e+01
   2.1600000e+00  -1.8793800e+01
   2.1760000e+00  -1.8844225e+01
   2.1920000e+00  -1.9240829e+01
   2.2080000e+00  -1.9079713e+01
   2.2240000e+00  -1.9459603e+01
   2.2400000e+00  -1.8671076e+01
   2.2560000e+00  -1.9727569e+01
   2.2720000e+00  -1.9516601e+01
   2.2880000e+00  -1.8637268e+01
   2.3040000e+00  -1.9493198e+01
   2.3200000e+00  -2.0039554e+01
   2.3360000e+00  -1.8290361e+01
   2.3520000e+00  -1.9231899e+01
   2.3680000e+00  -2.0075039e+01
   2.3840000e+00  -1.9476037e+01
   2.4000000e+00  -1.8436756e+01
   2.4160000e+00  -1.8279542e+01
   2.4320000e+00  -1.8410803e+01
   2.4480000e+00  -1.9613698e+01
   2.4640000e+00  -2.0195300e+01
   2.4800000e+00  -2.1248321e+01
   2.4960000e+00  -2.1803140e+01
   2.5120000e+00  -2.2030855e+01
   2.5280000e+00  -2.2320819e+01
   2.5440000e+00  -2.2340740e+01
   2.5600000e+00  -2.2457929e+01
   2.5760000e+00  -2.2156946e+01
   2.5920000e+00  -2.2343041e+01
   2.6080000e+00  -2.2622287e+01
   2.6240000e+00  -2.2700415e+01
   2.6400000e+00  -2.2549695e+01
   2.6560000e+00  -2.2574456e+01
   2.6720000e+00  -2.3314508e+01
   2.6880000e+00  -2.2338365e+01
   2.7040000e+00  -2.2650272e+01
   2.7200000e+00  -2.2262138e+01
   2.7360000e+00  -2.2387999e+01
   2.7520000e+00  -2.2767882e+01
   2.7680000e+00  -2.3030111e+01
   2.7840000e+00  -2.1834342e+01
   2.8000000e+00  -2.2975209e+01
   2.8160000e+00  -2.2881510e+01
   2.8320000e+00  -2.2249612e+01
   2.8480000e+00  -2.2694351e+01
   2.8640000e+00  -2.2667683e+01
   2.8800000e+00  -2.2186670e+01
   2.8960000e+00  -2.2420180e+01
   2.9120000e+00  -2.3054734e+01
   2.9280000e+00  -2.2380772e+01
   2.9440000e+00  -2.2361719e+01
   2.9600000e+00  -2.3165726e+01
   2.9760000e+00  -2.3117518e+01
   2.9920000e+00  -2.3030471e+01
   3.0080000e+00  -2.3166349e+01
   3.0240000e+00  -2.2970227e+01
   3.0400000e+00  -2.2542874e+01
   3.0560000e+00  -2.1755080e+01
   3.0720000e+00  -2.2099750e+01
   3.0880000e+00  -2.3169991e+01
   3.1040000e+00  -2.2602075e+01
   3.1200000e+00  -2.2057019e+01
   3.1360000e+00  -2.2649627e+01
   3.1520000e+00  -2.3066376e+01
   3.1680000e+00  -2.2590223e+01
   3.1840000e+00  -2.2998603e+01
   3.2000000e+00  -2.2561254e+01
   3.2160000e+00  -2.3066191e+01
   3.2320000e+00  -2.2732828e+01
   3.2480000e+00  -2.2525644e+01
   3.2640000e+00  -2.2732987e+01
   3.2800000e+00  -2.3213310e+01
   3.2960000e+00  -2.2097514e+01
   3.3120000e+00  -2.2059567e+01
   3.3280000e+00  -2.3026215e+01
   3.3440000e+00  -2.3708833e+01
   3.3600000e+00  -2.2320008e+01
   3.3760000e+00  -2.2730314e+01
   3.3920000e+00  -2.1906351e+01
   3.4080000e+00  -2.2666583e+01
   3.4240000e+00  -2.2412758e+01
   3.4400000e+00  -2.3020809e+01
   3.4560000e+00  -2.3398474e+01
   3.4720000e+00  -2.4134594e+01
   3.4880000e+00  -2.4414927e+01
   3.5040000e+00  -2.4831334e+01
   3.5200000e+00  -2.5278364e+01
   3.5360000e+00  -2.4776141e+01
   3.5520000e+00  -2.4710285e+01
   3.5680000e+00  -2.4753644e+01
   3.5840000e+00  -2.5388593e+01
   3.6000000e+00  -2.5389503e+01
   3.6160000e+00  -2.4859603e+01
   3.6320000e+00  -2.5267839e+01
   3.6480000e+00  -2.5126212e+01
   3.6640000e+00  -2.6246347e+01
   3.6800000e+00  -2.5769510e+01
   3.6960000e+00  -2.5171923e+01
   3.7120000e+00  -2.5371707e+01
   3.7280000e+00  -2.5286132e+01
   3.7440000e+00  -2.5295305e+01
   3.7600000e+00  -2.4951394e+01
   3.7760000e+00  -2.5410358e+01
   3.7920000e+00  -2.5098083e+01
   3.8080000e+00  -2.4770840e+01
   3.8240000e+00  -2.4923625e+01
   3.8400000e+00  -2.4738514e+01
   3.8560000e+00  -2.5251378e+01
   3.8720000e+00  -2.4737376e+01
   3.8880000e+00  -2.4900117e+01
   3.9040000e+00  -2.5222362e+01
   3.9200000e+00  -2.3960212e+01
   3.9360000e+00  -2.5499120e+01
   3.9520000e+00  -2.5006234e+01
   3.9680000e+00  -2.5345069e+01
   3.9840000e+00  -2.5469427e+01
   4.0000000e+00  -2.4340051e+01
   4.0160000e+00  -2.5200008e+01
   4.0320000e+00  -2.4876497e+01
   4.0480000e+00  -2.5098274e+01
   4.0640000e+00  -2.4965149e+01
   4.0800000e+00  -2.5486668e+01
   4.0960000e+00  -2.5277096e+01
   4.1120000e+00  -2.5197260e+01
   4.1280000e+00  -2.4769611e+01
   4.1440000e+00  -2.5228050e+01
   4.1600000e+00  -2.5825555e+01
   4.1760000e+00  -2.5977839e+01
   4.1920000e+00  -2.4856218e+01
   4.2080000e+00  -2.4734633e+01
   4.2240000e+00  -2.4445676e+01
   4.2400000e+00  -2.5027948e+01
   4.2560000e+00  -2.5025647e+01
   4.2720000e+00  -2.4739741e+01
   4.2880000e+00  -2.4456019e+01
   4.3040000e+00  -2.4590484e+01
   4.3200000e+00  -2.5665387e+01
   4.3360000e+00  -2.5933175e+01
   4.3520000e+00  -2.5388110e+01
   4.3680000e+00  -2.4391579e+01
   4.3840000e+00  -2.4300392e+01
   4.4000000e+00  -2.4176367e+01
   4.4160000e+00  -2.3710978e+01
   4.4320000e+00  -2.5078783e+01
   4.4480000e+00  -2.5374275e+01
   4.4640000e+00  -2.6086213e+01
   4.4800000e+00  -2.6477632e+01
   4.4960000e+00  -2.6308953e+01
   4.5120000e+00  -2.6895472e+01
   4.5280000e+00  -2.6521594e+01
   4.5440000e+00  -2.6414269e+01
   4.5600000e+00  -2.6706068e+01
   4.5760000e+00  -2.6014809e+01
   4.5920000e+00  -2.7135204e+01
   4.6080000e+00  -2.6830216e+01
   4.6240000e+00  -2.7006163e+01
   4.6400000e+00  -2.7204194e+01
   4.6560000e+00  -2.7642842e+01
   4.6720000e+00  -2.7176803e+01
   4.6880000e+00  -2.7171617e+01
   4.7040000e+00  -2.6596361e+01
   4.7200000e+00  -2.6585157e+01
   4.7360000e+00  -2.7076419e+01
   4.7520000e+00  -2.6338827e+01
   4.7680000e+00  -2.6721496e+01
   4.7840000e+00  -2.7130171e+01
   4.8000000e+00  -2.6762874e+01
   4.8160000e+00  -2.7118782e+01
   4.8320000e+00  -2.7519405e+01
   4.8480000e+00  -2.6790672e+01
   4.8640000e+00  -2.6962690e+01
   4.8800000e+00  -2.7522271e+01
   4.8960000e+00  -2.7531081e+01
   4.9120000e+00  -2.6524082e+01
   4.9280000e+00  -2.7061745e+01
   4.9440000e+00  -2.6961266e+01
   4.9600000e+00  -2.7026641e+01
   4.9760000e+00  -2.7567371e+01
   4.9920000e+00  -2.7523606e+01
   5.0080000e+00  -2.6331180e+01
   5.0240000e+00  -2.6770221e+01
   5.0400000e+00  -2.7749107e+01
   5.0560000e+00  -2.7129771e+01
   5.0720000e+00  -2.6709457e+01
   5.0880000e+00  -2.6649916e+01
   5.1040000e+00  -2.7298074e+01
   5.1200000e+00  -2.7543027e+01
   5.1360000e+00  -2.7367798e+01
   5.1520000e+00  -2.6899486e+01
   5.1680000e+00  -2.7471800e+01
   5.1840000e+00  -2.7830984e+01
   5.2000000e+00  -2.6627357e+01
   5.2160000e+00  -2.7215630e+01
   5.2320000e+00  -2.7280064e+01
   5.2480000e+00  -2.6334488e+01
   5.2640000e+00  -2.5965454e+01
   5.2800000e+00  -2.6714904e+01
   5.2960000e+00  -2.7167556e+01
   5.3120000e+00  -2.7409905e+01
   5.3280000e+00  -2.6847752e+01
   5.3440000e+00  -2.6984264e+01
   5.3600000e+00  -2.6034954e+01
   5.3760000e+00  -2.6384740e+01
   5.3920000e+00  -2.6121853e+01
   5.4080000e+00  -2.7715287e+01
   5.4240000e+00  -2.7767018e+01
   5.4400000e+00  -2.7036513e+01
   5.4560000e+00  -2.7679368e+01
   5.4720000e+00  -2.8883189e+01
   5.4880000e+00  -2.8324258e+01
   5.5040000e+00  -2.8164803e+01
   5.5200000e+00  -2.8450892e+01
   5.5360000e+00  -2.8134576e+01
   5.5520000e+00  -2.8162322e+01
   5.5680000e+00  -2.8747640e+01
   5.5840000e+00  -2.8484322e+01
   5.6000000e+00  -2.8391350e+01
   5.6160000e+00  -2.8221312e+01
   5.6320000e+00  -2.8534890e+01
   5.6480000e+00  -2.9199647e+01
   5.6640000e+00  -2.9258186e+01
   5.6800000e+00  -2.9080409e+01
   5.6960000e+00  -2.8482174e+01
   5.7120000e+00  -2.8249157e+01
   5.7280000e+00  -2.8153651e+01
   5.7440000e+00  -2.8888891e+01
   5.7600000e+00  -2.8585695e+01
   5.7760000e+00  -2.8225044e+01
   5.7920000e+00  -2.9010059e+01
   5.8080000e+00  -2.8552702e+01
   5.8240000e+00  -2.8822610e+01
   5.8400000e+00  -2.8590105e+01
   5.8560000e+00  -2.8672624e+01
   5.8720000e+00  -2.9205588e+01
   5.8880000e+00  -2.9029856e+01
   5.9040000e+00  -2.9145229e+01
   5.9200000e+00  -2.9217057e+01
   5.9360000e+00  -2.8371456e+01
   5.9520000e+00  -2.7885347e+01
   5.9680000e+00  -2.7637690e+01
   5.9840000e+00  -2.8758896e+01
   6.0000000e+00  -2.8907404e+01
   6.0160000e+00  -2.8884743e+01
   6.0320000e+00  -2.8449614e+01
   6.0480000e+00  -2.7881714e+01
   6.0640000e+00  -2.7945186e+01
   6.0800000e+00  -2.8775565e+01
   6.0960000e+00  -2.8627399e+01
   6.1120000e+00  -2.7720978e+01
   6.1280000e+00  -2.8098229e+01
   6.1440000e+00  -2.8514599e+01
   6.1600000e+00  -2.7588405e+01
   6.1760000e+00  -2.8809864e+01
   6.1920000e+00  -2.8046062e+01
   6.2080000e+00  -2.8970001e+01
   6.2240000e+00  -2.8732097e+01
   6.2400000e+00  -2.8387100e+01
   6.2560000e+00  -2.8934497e+01
   6.2720000e+00  -2.8378574e+01
   6.2880000e+00  -2.8683258e+01
   6.3040000e+00  -2.9252536e+01
   6.3200000e+00  -2.9207275e+01
   6.3360000e+00  -2.7764568e+01
   6.3520000e+00  -2.8870115e+01
   6.3680000e+00  -2.8237541e+01
   6.3840000e+00  -2.8572998e+01
   6.4000000e+00  -2.8235944e+01
   6.4160000e+00  -2.8515904e+01
   6.4320000e+00  -2.9492901e+01
   6.4480000e+00  -2.8798616e+01
   6.4640000e+00  -2.9307825e+01
   6.4800000e+00  -2.9280416e+01
   6.4960000e+00  -2.9468701e+01
   6.5120000e+00  -3.0445622e+01
   6.5280000e+00  -2.9370690e+01
   6.5440000e+00  -2.9849330e+01
   6.5600000e+00  -2.9604360e+01
   6.5760000e+00  -3.0703424e+01
   6.5920000e+00  -3.0051028e+01
   6.6080000e+00  -2.9518737e+01
   6.6240000e+00  -3.0449624e+01
   6.6400000e+00  -3.0407927e+01
   6.6560000e+00  -2.9794465e+01
   6.6720000e+00  -3.0920975e+01
   6.6880000e+00  -2.9893429e+01
   6.7040000e+00  -3.0027324e+01
   6.7200000e+00  -2.9680481e+01
   6.7360000e+00  -2.9301756e+01
   6.7520000e+00  -2.8790044e+01
   6.7680000e+00  -2.9686316e+01
   6.7840000e+00  -3.0234970e+01
   6.8000000e+00  -3.0009138e+01
   6.8160000e+00  -3.0089799e+01
   6.8320000e+00  -2.9099644e+01
   6.8480000e+00  -2.9348898e+01
   6.8640000e+00  -2.9897276e+01
   6.8800000e+00  -2.9699146e+01
   6.8960000e+00  -2.9907144e+01
   6.9120000e+00  -3.0021616e+01
   6.9280000e+00  -3.0426878e+01
   6.9440000e+00  -2.9188920e+01
   6.9600000e+00  -2.9900512e+01
   6.9760000e+00  -2.9961423e+01
   6.9920000e+00  -2.9337524e+01
   7.0080000e+00  -2.9865987e+01
   7.0240000e+00  -2.9499196e+01
   7.0400000e+00  -2.9302479e+01
   7.0560000e+00  -2.9955205e+01
   7.0720000e+00  -2.9913764e+01
   7.0880000e+00  -2.9827403e+01
   7.1040000e+00  -3.0438749e+01
   7.1200000e+00  -3.0126463e+01
   7.1360000e+00  -3.0084290e+01
   7.1520000e+00  -3.0311479e+01
   7.1680000e+00  -2.9689697e+01
   7.1840000e+00  -2.9939784e+01
   7.2000000e+00  -2.9941830e+01
   7.2160000e+00  -2.9647424e+01
   7.2320000e+00  -2.8930932e+01
   7.2480000e+00  -2.9897748e+01
   7.2640000e+00  -3.0897191e+01
   7.2800000e+00  -3.0466091e+01
   7.2960000e+00  -2.9883343e+01
   7.3120000e+00  -2.9280216e+01
   7.3280000e+00  -3.0579835e+01
   7.3440000e+00  -2.8981435e+01
   7.3600000e+00  -2.9980473e+01
   7.3760000e+00  -2.9494394e+01
   7.3920000e+00  -2.9568022e+01
   7.4080000e+00  -3.1113595e+01
   7.4240000e+00  -2.9718324e+01
   7.4400000e+00  -3.1120981e+01
   7.4560000e+00  -3.0251793e+01
   7.4720000e+00  -3.0696742e+01
   7.4880000e+00  -3.0925703e+01
   7.5040000e+00  -3.0241314e+01
   7.5200000e+00  -3.0369984e+01
   7.5360000e+00  -3.1149410e+01
   7.5520000e+00  -3.1245841e+01
   7.5680000e+00  -3.0337300e+01
   7.5840000e+00  -3.0352572e+01
   7.6000000e+00  -3.1049027e+01
   7.6160000e+00  -3.1147304e+01
   7.6320000e+00  -3.1267011e+01
   7.6480000e+00  -3.0855811e+01
   7.6640000e+00  -3.1484396e+01
   7.6800000e+00  -3.1722666e+01
   7.6960000e+00  -3.1385910e+01
   7.7120000e+00  -3.1068363e+01
   7.7280000e+00  -3.1180831e+01
   7.7440000e+00  -3.0868088e+01
   7.7600000e+00  -3.0401270e+01
   7.7760000e+00  -3.1242018e+01
   7.7920000e+00  -3.0835175e+01
   7.8080000e+00  -3.1222194e+01
   7.8240000e+00  -3.1073360e+01
   7.8400000e+00  -3.1985480e+01
   7.8560000e+00  -3.1300826e+01
   7.8720000e+00  -3.1275971e+01
   7.8880000e+00  -3.0324229e+01
   7.9040000e+00  -3.0241052e+01
   7.9200000e+00  -3.1315713e+01
   7.9360000e+00  -3.1119635e+01
   7.9520000e+00  -3.1429852e+01
   7.9680000e+00  -3.1780974e+01
   7.9840000e+00  -3.0771447e+01
   8.0000000e+00  -3.1016792e+01


==> Figures/PSD/Continuous/PSDConDataSF9NQ3.dat <==
   0.0000000e+00             NaN
   1.6000000e-02  -3.0082318e-01
   3.2000000e-02  -1.4779104e-01
   4.8000000e-02  -1.8535315e-01
   6.4000000e-02  -1.7517298e-01
   8.0000000e-02  -2.0090770e-01
   9.6000000e-02  -3.0151496e-01
   1.1200000e-01  -1.6085130e-01
   1.2800000e-01  -1.1992380e-01
   1.4400000e-01  -5.2768884e-02
   1.6000000e-01  -7.4817596e-02
   1.7600000e-01  -4.9525342e-01
   1.9200000e-01  -5.1811613e-03
   2.0800000e-01  -2.8957565e-01
   2.2400000e-01   3.1210114e-02
   2.4000000e-01   8.8184807e-02
   2.5600000e-01  -3.9206600e-02
   2.7200000e-01   3.6450671e-02
   2.8800000e-01  -6.8241535e-02
   3.0400000e-01  -4.6340650e-01
   3.2000000e-01   4.1553069e-02
   3.3600000e-01  -7.3329662e-01
   3.5200000e-01  -2.2962239e-01
   3.6800000e-01   1.1054864e-01
   3.8400000e-01   2.0648103e-01
   4.0000000e-01   1.1299415e-01
   4.1600000e-01  -9.1851817e-01
   4.3200000e-01   1.7994980e-01
   4.4800000e-01  -5.2947888e-01
   4.6400000e-01   1.0585025e+00
   4.8000000e-01  -1.1734128e+00
   4.9600000e-01  -5.2162932e+00
   5.1200000e-01  -9.3989852e+00
   5.2800000e-01  -1.3173022e+01
   5.4400000e-01  -1.5697150e+01
   5.6000000e-01  -1.7559541e+01
   5.7600000e-01  -1.8815465e+01
   5.9200000e-01  -2.0749708e+01
   6.0800000e-01  -2.0627331e+01
   6.2400000e-01  -2.1567911e+01
   6.4000000e-01  -2.1428456e+01
   6.5600000e-01  -2.2334415e+01
   6.7200000e-01  -2.1654168e+01
   6.8800000e-01  -2.2131493e+01
   7.0400000e-01  -2.3028330e+01
   7.2000000e-01  -2.2079207e+01
   7.3600000e-01  -2.3071129e+01
   7.5200000e-01  -2.2664968e+01
   7.6800000e-01  -2.3213407e+01
   7.8400000e-01  -2.2889918e+01
   8.0000000e-01  -2.2793528e+01
   8.1600000e-01  -2.2940224e+01
   8.3200000e-01  -2.3657548e+01
   8.4800000e-01  -2.2349041e+01
   8.6400000e-01  -2.2928722e+01
   8.8000000e-01  -2.2969997e+01
   8.9600000e-01  -2.3469588e+01
   9.1200000e-01  -2.3672174e+01
   9.2800000e-01  -2.3639172e+01
   9.4400000e-01  -2.3101306e+01
   9.6000000e-01  -2.3233029e+01
   9.7600000e-01  -2.3103222e+01
   9.9200000e-01  -2.3873631e+01
   1.0080000e+00  -2.3756739e+01
   1.0240000e+00  -2.3515869e+01
   1.0400000e+00  -2.3342245e+01
   1.0560000e+00  -2.3402473e+01
   1.0720000e+00  -2.2562341e+01
   1.0880000e+00  -2.3209668e+01
   1.1040000e+00  -2.4033902e+01
   1.1200000e+00  -2.2989547e+01
   1.1360000e+00  -2.3308626e+01
   1.1520000e+00  -2.2935607e+01
   1.1680000e+00  -2.2607286e+01
   1.1840000e+00  -2.3339753e+01
   1.2000000e+00  -2.2768109e+01
   1.2160000e+00  -2.3476720e+01
   1.2320000e+00  -2.3571927e+01
   1.2480000e+00  -2.3696577e+01
   1.2640000e+00  -2.2803450e+01
   1.2800000e+00  -2.2915286e+01
   1.2960000e+00  -2.3493758e+01
   1.3120000e+00  -2.3653410e+01
   1.3280000e+00  -2.2122769e+01
   1.3440000e+00  -2.2527126e+01
   1.3600000e+00  -2.3183423e+01
   1.3760000e+00  -2.3179750e+01
   1.3920000e+00  -2.2988899e+01
   1.4080000e+00  -2.3259134e+01
   1.4240000e+00  -2.3441456e+01
   1.4400000e+00  -2.3139317e+01
   1.4560000e+00  -2.3369906e+01
   1.4720000e+00  -2.2682503e+01
   1.4880000e+00  -2.3121020e+01
   1.5040000e+00  -2.3457931e+01
   1.5200000e+00  -2.3396735e+01
   1.5360000e+00  -2.3169608e+01
   1.5520000e+00  -2.2546507e+01
   1.5680000e+00  -2.3922232e+01
   1.5840000e+00  -2.4059027e+01
   1.6000000e+00  -2.3186871e+01
   1.6160000e+00  -2.3188721e+01
   1.6320000e+00  -2.3181887e+01
   1.6480000e+00  -2.2807710e+01
   1.6640000e+00  -2.3144707e+01
   1.6800000e+00  -2.2891597e+01
   1.6960000e+00  -2.2990519e+01
   1.7120000e+00  -2.3200104e+01
   1.7280000e+00  -2.3566541e+01
   1.7440000e+00  -2.2765891e+01
   1.7600000e+00  -2.3672911e+01
   1.7760000e+00  -2.3186659e+01
   1.7920000e+00  -2.3466974e+01
   1.8080000e+00  -2.3389225e+01
   1.8240000e+00  -2.3329800e+01
   1.8400000e+00  -2.3667795e+01
   1.8560000e+00  -2.3333240e+01
   1.8720000e+00  -2.2977482e+01
   1.8880000e+00  -2.3514440e+01
   1.9040000e+00  -2.2951731e+01
   1.9200000e+00  -2.2025503e+01
   1.9360000e+00  -2.2263206e+01
   1.9520000e+00  -2.3203134e+01
   1.9680000e+00  -2.3602237e+01
   1.9840000e+00  -2.3357255e+01
   2.0000000e+00  -2.4017544e+01
   2.0160000e+00  -2.3287692e+01
   2.0320000e+00  -2.3293393e+01
   2.0480000e+00  -2.3241694e+01
   2.0640000e+00  -2.3632347e+01
   2.0800000e+00  -2.3117327e+01
   2.0960000e+00  -2.3052083e+01
   2.1120000e+00  -2.3045399e+01
   2.1280000e+00  -2.3243252e+01
   2.1440000e+00  -2.3610493e+01
   2.1600000e+00  -2.2626430e+01
   2.1760000e+00  -2.2388880e+01
   2.1920000e+00  -2.3505825e+01
   2.2080000e+00  -2.3017447e+01
   2.2240000e+00  -2.2720572e+01
   2.2400000e+00  -2.3563490e+01
   2.2560000e+00  -2.3282481e+01
   2.2720000e+00  -2.2949818e+01
   2.2880000e+00  -2.2852820e+01
   2.3040000e+00  -2.3039184e+01
   2.3200000e+00  -2.4155110e+01
   2.3360000e+00  -2.2521738e+01
   2.3520000e+00  -2.2794969e+01
   2.3680000e+00  -2.3370920e+01
   2.3840000e+00  -2.3260769e+01
   2.4000000e+00  -2.2373172e+01
   2.4160000e+00  -2.2641370e+01
   2.4320000e+00  -2.2661695e+01
   2.4480000e+00  -2.3352857e+01
   2.4640000e+00  -2.3403993e+01
   2.4800000e+00  -2.3912301e+01
   2.4960000e+00  -2.3696120e+01
   2.5120000e+00  -2.3637160e+01
   2.5280000e+00  -2.4007512e+01
   2.5440000e+00  -2.3329202e+01
   2.5600000e+00  -2.3478408e+01
   2.5760000e+00  -2.2568596e+01
   2.5920000e+00  -2.2748744e+01
   2.6080000e+00  -2.3589682e+01
   2.6240000e+00  -2.3125269e+01
   2.6400000e+00  -2.3059408e+01
   2.6560000e+00  -2.3136444e+01
   2.6720000e+00  -2.4159511e+01
   2.6880000e+00  -2.3117123e+01
   2.7040000e+00  -2.3330192e+01
   2.7200000e+00  -2.2932234e+01
   2.7360000e+00  -2.2668366e+01
   2.7520000e+00  -2.3413220e+01
   2.7680000e+00  -2.3508344e+01
   2.7840000e+00  -2.2718540e+01
   2.8000000e+00  -2.3557736e+01
   2.8160000e+00  -2.2717142e+01
   2.8320000e+00  -2.2560737e+01
   2.8480000e+00  -2.3359849e+01
   2.8640000e+00  -2.3312365e+01
   2.8800000e+00  -2.2795730e+01
   2.8960000e+00  -2.2783645e+01
   2.9120000e+00  -2.3899522e+01
   2.9280000e+00  -2.3305985e+01
   2.9440000e+00  -2.2905478e+01
   2.9600000e+00  -2.3418654e+01
   2.9760000e+00  -2.3475945e+01
   2.9920000e+00  -2.3805696e+01
   3.0080000e+00  -2.3718916e+01
   3.0240000e+00  -2.3190150e+01
   3.0400000e+00  -2.3175783e+01
   3.0560000e+00  -2.2277351e+01
   3.0720000e+00  -2.2054249e+01
   3.0880000e+00  -2.3683547e+01
   3.1040000e+00  -2.3229175e+01
   3.1200000e+00  -2.2734117e+01
   3.1360000e+00  -2.3174830e+01
   3.1520000e+00  -2.3895202e+01
   3.1680000e+00  -2.3346290e+01
   3.1840000e+00  -2.3568965e+01
   3.2000000e+00  -2.3052248e+01
   3.2160000e+00  -2.3381311e+01
   3.2320000e+00  -2.3537024e+01
   3.2480000e+00  -2.3161079e+01
   3.2640000e+00  -2.2995588e+01
   3.2800000e+00  -2.3873200e+01
   3.2960000e+00  -2.2625643e+01
   3.3120000e+00  -2.2308940e+01
   3.3280000e+00  -2.3827740e+01
   3.3440000e+00  -2.4467793e+01
   3.3600000e+00  -2.2620865e+01
   3.3760000e+00  -2.2666874e+01
   3.3920000e+00  -2.2454964e+01
   3.4080000e+00  -2.3399907e+01
   3.4240000e+00  -2.3175916e+01
   3.4400000e+00  -2.3589617e+01
   3.4560000e+00  -2.4376587e+01
   3.4720000e+00  -2.5345988e+01
   3.4880000e+00  -2.5406843e+01
   3.5040000e+00  -2.6532536e+01
   3.5200000e+00  -2.6629651e+01
   3.5360000e+00  -2.6100790e+01
   3.5520000e+00  -2.6077427e+01
   3.5680000e+00  -2.6484332e+01
   3.5840000e+00  -2.6321147e+01
   3.6000000e+00  -2.6893611e+01
   3.6160000e+00  -2.6778514e+01
   3.6320000e+00  -2.6950652e+01
   3.6480000e+00  -2.6149271e+01
   3.6640000e+00  -2.7649691e+01
   3.6800000e+00  -2.6697059e+01
   3.6960000e+00  -2.6595895e+01
   3.7120000e+00  -2.6719577e+01
   3.7280000e+00  -2.6648175e+01
   3.7440000e+00  -2.6948386e+01
   3.7600000e+00  -2.6122545e+01
   3.7760000e+00  -2.7553337e+01
   3.7920000e+00  -2.7071428e+01
   3.8080000e+00  -2.6617750e+01
   3.8240000e+00  -2.6944142e+01
   3.8400000e+00  -2.6609602e+01
   3.8560000e+00  -2.7076145e+01
   3.8720000e+00  -2.6897004e+01
   3.8880000e+00  -2.6814377e+01
   3.9040000e+00  -2.6918133e+01
   3.9200000e+00  -2.6763780e+01
   3.9360000e+00  -2.6899449e+01
   3.9520000e+00  -2.6495236e+01
   3.9680000e+00  -2.7451649e+01
   3.9840000e+00  -2.6774787e+01
   4.0000000e+00  -2.6411547e+01
   4.0160000e+00  -2.7980086e+01
   4.0320000e+00  -2.7099843e+01
   4.0480000e+00  -2.7003822e+01
   4.0640000e+00  -2.6357091e+01
   4.0800000e+00  -2.6810096e+01
   4.0960000e+00  -2.7010894e+01
   4.1120000e+00  -2.6575505e+01
   4.1280000e+00  -2.7023594e+01
   4.1440000e+00  -2.6814739e+01
   4.1600000e+00  -2.6686207e+01
   4.1760000e+00  -2.7900855e+01
   4.1920000e+00  -2.6750715e+01
   4.2080000e+00  -2.6213721e+01
   4.2240000e+00  -2.6000972e+01
   4.2400000e+00  -2.7077428e+01
   4.2560000e+00  -2.6479032e+01
   4.2720000e+00  -2.6004577e+01
   4.2880000e+00  -2.6336915e+01
   4.3040000e+00  -2.6259905e+01
   4.3200000e+00  -2.7098886e+01
   4.3360000e+00  -2.8521180e+01
   4.3520000e+00  -2.7118657e+01
   4.3680000e+00  -2.6152534e+01
   4.3840000e+00  -2.5990954e+01
   4.4000000e+00  -2.5791090e+01
   4.4160000e+00  -2.5392955e+01
   4.4320000e+00  -2.7698147e+01
   4.4480000e+00  -2.7198599e+01
   4.4640000e+00  -2.8385047e+01
   4.4800000e+00  -2.9424907e+01
   4.4960000e+00  -2.9623044e+01
   4.5120000e+00  -2.9732410e+01
   4.5280000e+00  -3.0645296e+01
   4.5440000e+00  -3.0347493e+01
   4.5600000e+00  -3.1333425e+01
   4.5760000e+00  -3.0239751e+01
   4.5920000e+00  -3.1471744e+01
   4.6080000e+00  -3.0742953e+01
   4.6240000e+00  -3.1018592e+01
   4.6400000e+00  -3.0930202e+01
   4.6560000e+00  -3.0940156e+01
   4.6720000e+00  -3.0338531e+01
   4.6880000e+00  -3.1318817e+01
   4.7040000e+00  -3.0948757e+01
   4.7200000e+00  -3.1077379e+01
   4.7360000e+00  -3.0801722e+01
   4.7520000e+00  -3.0955977e+01
   4.7680000e+00  -3.1333793e+01
   4.7840000e+00  -3.1571443e+01
   4.8000000e+00  -3.1157446e+01
   4.8160000e+00  -3.2029708e+01
   4.8320000e+00  -3.2310850e+01
   4.8480000e+00  -3.1702998e+01
   4.8640000e+00  -3.1186680e+01
   4.8800000e+00  -3.1230813e+01
   4.8960000e+00  -3.1725671e+01
   4.9120000e+00  -3.1244288e+01
   4.9280000e+00  -3.0678719e+01
   4.9440000e+00  -3.0749238e+01
   4.9600000e+00  -3.1241941e+01
   4.9760000e+00  -3.1096862e+01
   4.9920000e+00  -3.1177192e+01
   5.0080000e+00  -3.0638523e+01
   5.0240000e+00  -3.0742962e+01
   5.0400000e+00  -3.1028024e+01
   5.0560000e+00  -3.1177901e+01
   5.0720000e+00  -3.0773022e+01
   5.0880000e+00  -3.0596889e+01
   5.1040000e+00  -3.1015754e+01
   5.1200000e+00  -3.1371860e+01
   5.1360000e+00  -3.1367806e+01
   5.1520000e+00  -3.1605675e+01
   5.1680000e+00  -3.1540645e+01
   5.1840000e+00  -3.2450507e+01
   5.2000000e+00  -3.1090558e+01
   5.2160000e+00  -3.1538333e+01
   5.2320000e+00  -3.0518950e+01
   5.2480000e+00  -3.0796109e+01
   5.2640000e+00  -3.1425082e+01
   5.2800000e+00  -3.1467665e+01
   5.2960000e+00  -3.1149821e+01
   5.3120000e+00  -3.0797097e+01
   5.3280000e+00  -3.1326058e+01
   5.3440000e+00  -3.1628351e+01
   5.3600000e+00  -3.1069675e+01
   5.3760000e+00  -3.1277607e+01
   5.3920000e+00  -3.1213898e+01
   5.4080000e+00  -3.1253459e+01
   5.4240000e+00  -3.2264624e+01
   5.4400000e+00  -3.0775717e+01
   5.4560000e+00  -3.1331441e+01
   5.4720000e+00  -3.2058732e+01
   5.4880000e+00  -3.0372645e+01
   5.5040000e+00  -3.2098186e+01
   5.5200000e+00  -3.1086922e+01
   5.5360000e+00  -3.1503930e+01
   5.5520000e+00  -3.1056890e+01
   5.5680000e+00  -3.1285178e+01
   5.5840000e+00  -3.0881050e+01
   5.6000000e+00  -3.0321312e+01
   5.6160000e+00  -3.0501311e+01
   5.6320000e+00  -3.1462087e+01
   5.6480000e+00  -3.1786087e+01
   5.6640000e+00  -3.1269479e+01
   5.6800000e+00  -3.1524991e+01
   5.6960000e+00  -3.1861730e+01
   5.7120000e+00  -3.0768484e+01
   5.7280000e+00  -3.1026400e+01
   5.7440000e+00  -3.1692926e+01
   5.7600000e+00  -3.0725179e+01
   5.7760000e+00  -3.0604606e+01
   5.7920000e+00  -3.1236299e+01
   5.8080000e+00  -3.1512704e+01
   5.8240000e+00  -3.1152722e+01
   5.8400000e+00  -3.0827199e+01
   5.8560000e+00  -3.1087610e+01
   5.8720000e+00  -3.1578756e+01
   5.8880000e+00  -3.1438381e+01
   5.9040000e+00  -3.0583017e+01
   5.9200000e+00  -3.0338851e+01
   5.9360000e+00  -3.1431031e+01
   5.9520000e+00  -3.0915900e+01
   5.9680000e+00  -3.0797269e+01
   5.9840000e+00  -3.0747435e+01
   6.0000000e+00  -3.0628773e+01
   6.0160000e+00  -3.1079412e+01
   6.0320000e+00  -3.1208584e+01
   6.0480000e+00  -3.0339910e+01
   6.0640000e+00  -3.0493934e+01
   6.0800000e+00  -3.1356512e+01
   6.0960000e+00  -3.1261895e+01
   6.1120000e+00  -3.0783088e+01
   6.1280000e+00  -3.0942791e+01
   6.1440000e+00  -3.1244825e+01
   6.1600000e+00  -3.0806365e+01
   6.1760000e+00  -3.2053207e+01
   6.1920000e+00  -3.1228610e+01
   6.2080000e+00  -3.1251131e+01
   6.2240000e+00  -3.0707380e+01
   6.2400000e+00  -3.1472218e+01
   6.2560000e+00  -3.2130302e+01
   6.2720000e+00  -3.1074004e+01
   6.2880000e+00  -3.1033959e+01
   6.3040000e+00  -3.1418661e+01
   6.3200000e+00  -3.1961608e+01
   6.3360000e+00  -3.0565598e+01
   6.3520000e+00  -3.2487337e+01
   6.3680000e+00  -3.1424970e+01
   6.3840000e+00  -3.0841507e+01
   6.4000000e+00  -3.2053160e+01
   6.4160000e+00  -3.0569015e+01
   6.4320000e+00  -3.1640473e+01
   6.4480000e+00  -3.1113663e+01
   6.4640000e+00  -3.0608548e+01
   6.4800000e+00  -3.1741406e+01
   6.4960000e+00  -3.0462610e+01
   6.5120000e+00  -3.2904193e+01
   6.5280000e+00  -3.0400796e+01
   6.5440000e+00  -3.1287246e+01
   6.5600000e+00  -3.0595684e+01
   6.5760000e+00  -3.2614299e+01
   6.5920000e+00  -3.1546234e+01
   6.6080000e+00  -3.0922212e+01
   6.6240000e+00  -3.1701358e+01
   6.6400000e+00  -3.1444680e+01
   6.6560000e+00  -3.0842941e+01
   6.6720000e+00  -3.1959114e+01
   6.6880000e+00  -3.0790896e+01
   6.7040000e+00  -3.1274062e+01
   6.7200000e+00  -3.1383754e+01
   6.7360000e+00  -3.0656241e+01
   6.7520000e+00  -3.0831327e+01
   6.7680000e+00  -3.1186400e+01
   6.7840000e+00  -3.1371549e+01
   6.8000000e+00  -3.1308108e+01
   6.8160000e+00  -3.0783808e+01
   6.8320000e+00  -3.0430879e+01
   6.8480000e+00  -3.0355317e+01
   6.8640000e+00  -3.1814169e+01
   6.8800000e+00  -3.1148986e+01
   6.8960000e+00  -3.1495217e+01
   6.9120000e+00  -3.1359541e+01
   6.9280000e+00  -3.0830779e+01
   6.9440000e+00  -3.0543583e+01
   6.9600000e+00  -3.1039531e+01
   6.9760000e+00  -3.1210159e+01
   6.9920000e+00  -3.0063649e+01
   7.0080000e+00  -3.0850794e+01
   7.0240000e+00  -3.0667195e+01
   7.0400000e+00  -3.0699023e+01
   7.0560000e+00  -3.1081933e+01
   7.0720000e+00  -3.0521410e+01
   7.0880000e+00  -3.2052858e+01
   7.1040000e+00  -3.2308747e+01
   7.1200000e+00  -3.1439589e+01
   7.1360000e+00  -3.1635928e+01
   7.1520000e+00  -3.1785650e+01
   7.1680000e+00  -3.1310760e+01
   7.1840000e+00  -3.1181341e+01
   7.2000000e+00  -3.1882742e+01
   7.2160000e+00  -3.1144276e+01
   7.2320000e+00  -3.0426449e+01
   7.2480000e+00  -3.0701549e+01
   7.2640000e+00  -3.2158354e+01
   7.2800000e+00  -3.2267180e+01
   7.2960000e+00  -3.1033221e+01
   7.3120000e+00  -3.0513390e+01
   7.3280000e+00  -3.1942043e+01
   7.3440000e+00  -3.0239378e+01
   7.3600000e+00  -3.1171261e+01
   7.3760000e+00  -3.0341177e+01
   7.3920000e+00  -3.0436932e+01
   7.4080000e+00  -3.3183947e+01
   7.4240000e+00  -3.0770277e+01
   7.4400000e+00  -3.2698180e+01
   7.4560000e+00  -3.1726053e+01
   7.4720000e+00  -3.2430849e+01
   7.4880000e+00  -3.2320377e+01
   7.5040000e+00  -3.2621817e+01
   7.5200000e+00  -3.2644820e+01
   7.5360000e+00  -3.3298501e+01
   7.5520000e+00  -3.2781850e+01
   7.5680000e+00  -3.2028597e+01
   7.5840000e+00  -3.2689674e+01
   7.6000000e+00  -3.3488153e+01
   7.6160000e+00  -3.3620965e+01
   7.6320000e+00  -3.3272599e+01
   7.6480000e+00  -3.2141013e+01
   7.6640000e+00  -3.3422053e+01
   7.6800000e+00  -3.3410134e+01
   7.6960000e+00  -3.3682124e+01
   7.7120000e+00  -3.3081619e+01
   7.7280000e+00  -3.3279940e+01
   7.7440000e+00  -3.3398830e+01
   7.7600000e+00  -3.2466669e+01
   7.7760000e+00  -3.3368218e+01
   7.7920000e+00  -3.3176012e+01
   7.8080000e+00  -3.2836360e+01
   7.8240000e+00  -3.3097930e+01
   7.8400000e+00  -3.4037399e+01
   7.8560000e+00  -3.3485370e+01
   7.8720000e+00  -3.3409387e+01
   7.8880000e+00  -3.2968874e+01
   7.9040000e+00  -3.2157569e+01
   7.9200000e+00  -3.3823631e+01
   7.9360000e+00  -3.3508014e+01
   7.9520000e+00  -3.3782947e+01
   7.9680000e+00  -3.3291195e+01
   7.9840000e+00  -3.3732061e+01
   8.0000000e+00  -3.2928078e+01


==> Figures/PSD/Discrete/PSDDisDataSF7NQ2.dat <==
   0.0000000e+00             NaN
   3.9062500e-02  -4.4436717e+01
   7.8125000e-02  -4.2483306e+01
   1.1718750e-01  -4.1783837e+01
   1.5625000e-01  -4.3811890e+01
   1.9531250e-01  -4.3503980e+01
   2.3437500e-01  -4.1919882e+01
   2.7343750e-01  -4.3325994e+01
   3.1250000e-01  -4.3294140e+01
   3.5156250e-01  -4.0912182e+01
   3.9062500e-01  -4.4829417e+01
   4.2968750e-01  -4.2260833e+01
   4.6875000e-01  -4.3823706e+01
   5.0781250e-01  -5.2041693e+01
   5.4687500e-01  -5.9434095e+01
   5.8593750e-01  -6.0126492e+01
   6.2500000e-01  -6.7271769e+01
   6.6406250e-01  -5.5439140e+01
   7.0312500e-01  -6.0914083e+01
   7.4218750e-01  -5.8555646e+01
   7.8125000e-01  -6.1864845e+01
   8.2031250e-01  -5.4843283e+01
   8.5937500e-01  -6.0108092e+01
   8.9843750e-01  -6.2869032e+01
   9.3750000e-01  -5.7962031e+01
   9.7656250e-01  -6.4492740e+01
   1.0156250e+00  -5.6797554e+01
   1.0546875e+00  -5.4767564e+01
   1.0937500e+00  -6.1584750e+01
   1.1328125e+00  -6.9473830e+01
   1.1718750e+00  -5.5507726e+01
   1.2109375e+00  -5.6685218e+01
   1.2500000e+00  -5.9213628e+01
   1.2890625e+00  -5.5228557e+01
   1.3281250e+00  -6.5366807e+01
   1.3671875e+00  -5.6020394e+01
   1.4062500e+00  -5.4744284e+01
   1.4453125e+00  -5.5642244e+01
   1.4843750e+00  -7.0599688e+01
   1.5234375e+00  -6.2841677e+01
   1.5625000e+00  -6.0050920e+01
   1.6015625e+00  -5.9467206e+01
   1.6406250e+00  -5.8964431e+01
   1.6796875e+00  -6.6523482e+01
   1.7187500e+00  -6.2184778e+01
   1.7578125e+00  -6.3688411e+01
   1.7968750e+00  -7.1077043e+01
   1.8359375e+00  -5.7677433e+01
   1.8750000e+00  -6.3802677e+01
   1.9140625e+00  -5.9173578e+01
   1.9531250e+00  -6.6003736e+01
   1.9921875e+00  -5.8888112e+01
   2.0312500e+00  -6.3364977e+01
   2.0703125e+00  -7.4631201e+01
   2.1093750e+00  -5.8879777e+01
   2.1484375e+00  -6.9174350e+01
   2.1875000e+00  -6.1996745e+01
   2.2265625e+00  -6.5561171e+01
   2.2656250e+00  -5.6731220e+01
   2.3046875e+00  -6.1653169e+01
   2.3437500e+00  -6.5217404e+01
   2.3828125e+00  -6.0155134e+01
   2.4218750e+00  -7.5362157e+01
   2.4609375e+00  -5.8298456e+01
   2.5000000e+00  -7.0501577e+01
   2.5390625e+00  -6.4204222e+01
   2.5781250e+00  -6.3080000e+01
   2.6171875e+00  -7.4196839e+01
   2.6562500e+00  -5.9422429e+01
   2.6953125e+00  -6.8805577e+01
   2.7343750e+00  -6.9856249e+01
   2.7734375e+00  -6.6360042e+01
   2.8125000e+00  -7.3135784e+01
   2.8515625e+00  -6.1707482e+01
   2.8906250e+00  -7.2226105e+01
   2.9296875e+00  -6.6287878e+01
   2.9687500e+00  -7.0090195e+01
   3.0078125e+00  -6.6577726e+01
   3.0468750e+00  -6.7709641e+01
   3.0859375e+00  -6.7562311e+01
   3.1250000e+00  -7.2385010e+01
   3.1640625e+00  -7.1474674e+01
   3.2031250e+00  -6.1863312e+01
   3.2421875e+00  -6.8065666e+01
   3.2812500e+00  -6.7708339e+01
   3.3203125e+00  -6.8180899e+01
   3.3593750e+00  -5.9649189e+01
   3.3984375e+00  -7.4212729e+01
   3.4375000e+00  -6.6989075e+01
   3.4765625e+00  -6.9916689e+01
   3.5156250e+00  -6.5590431e+01
   3.5546875e+00  -6.5830777e+01
   3.5937500e+00  -6.9676608e+01
   3.6328125e+00  -6.5902281e+01
   3.6718750e+00  -7.0783997e+01
   3.7109375e+00  -6.6776458e+01
   3.7500000e+00  -6.4227763e+01
   3.7890625e+00  -7.6267394e+01
   3.8281250e+00  -7.1655212e+01
   3.8671875e+00  -6.6372304e+01
   3.9062500e+00  -7.4980479e+01
   3.9453125e+00  -7.7912657e+01
   3.9843750e+00  -6.5192730e+01
   4.0234375e+00  -6.4810789e+01
   4.0625000e+00  -6.6277995e+01
   4.1015625e+00  -6.7674186e+01
   4.1406250e+00  -7.3725885e+01
   4.1796875e+00  -6.9794657e+01
   4.2187500e+00  -8.0579225e+01
   4.2578125e+00  -7.2035063e+01
   4.2968750e+00  -6.5466584e+01
   4.3359375e+00  -6.9742157e+01
   4.3750000e+00  -6.0908199e+01
   4.4140625e+00  -6.2901589e+01
   4.4531250e+00  -6.7955202e+01
   4.4921875e+00  -6.9570350e+01
   4.5312500e+00  -7.5863063e+01
   4.5703125e+00  -6.6216248e+01
   4.6093750e+00  -7.1115982e+01
   4.6484375e+00  -8.1323598e+01
   4.6875000e+00  -6.8993651e+01
   4.7265625e+00  -6.9484666e+01
   4.7656250e+00  -8.3008509e+01
   4.8046875e+00  -6.8127094e+01
   4.8437500e+00  -6.6353939e+01
   4.8828125e+00  -6.2423972e+01
   4.9218750e+00  -7.5417180e+01
   4.9609375e+00  -7.5338447e+01
   5.0000000e+00  -6.4439916e+01
   5.0390625e+00  -6.6317595e+01
   5.0781250e+00  -6.9124718e+01
   5.1171875e+00  -7.2826231e+01
   5.1562500e+00  -6.9913745e+01
   5.1953125e+00  -7.4945961e+01
   5.2343750e+00  -6.7936422e+01
   5.2734375e+00  -7.4453922e+01
   5.3125000e+00  -7.5931400e+01
   5.3515625e+00  -8.1471343e+01
   5.3906250e+00  -7.4959834e+01
   5.4296875e+00  -7.0155968e+01
   5.4687500e+00  -6.6334066e+01
   5.5078125e+00  -7.6920495e+01
   5.5468750e+00  -7.0502881e+01
   5.5859375e+00  -6.7832318e+01
   5.6250000e+00  -7.0562997e+01
   5.6640625e+00  -6.4905764e+01
   5.7031250e+00  -6.9241665e+01
   5.7421875e+00  -8.4744935e+01
   5.7812500e+00  -7.2268589e+01
   5.8203125e+00  -7.9303176e+01
   5.8593750e+00  -7.3827785e+01
   5.8984375e+00  -6.7639296e+01
   5.9375000e+00  -7.9169552e+01
   5.9765625e+00  -6.8424066e+01
   6.0156250e+00  -7.2000939e+01
   6.0546875e+00  -7.7741798e+01
   6.0937500e+00  -7.1898300e+01
   6.1328125e+00  -7.1482141e+01
   6.1718750e+00  -7.4444369e+01
   6.2109375e+00  -6.6320833e+01
   6.2500000e+00  -6.5011526e+01
   6.2890625e+00  -7.1027213e+01
   6.3281250e+00  -6.9725754e+01
   6.3671875e+00  -6.8580386e+01
   6.4062500e+00  -7.6399464e+01
   6.4453125e+00  -8.1475834e+01
   6.4843750e+00  -7.2156464e+01
   6.5234375e+00  -6.7456513e+01
   6.5625000e+00  -6.9038642e+01
   6.6015625e+00  -7.1712095e+01
   6.6406250e+00  -6.9116897e+01
   6.6796875e+00  -7.5668272e+01
   6.7187500e+00  -7.2969524e+01
   6.7578125e+00  -7.9437754e+01
   6.7968750e+00  -7.7384220e+01
   6.8359375e+00  -7.2532411e+01
   6.8750000e+00  -7.4933466e+01
   6.9140625e+00  -7.2914915e+01
   6.9531250e+00  -7.3223933e+01
   6.9921875e+00  -6.6651510e+01
   7.0312500e+00  -6.7874676e+01
   7.0703125e+00  -7.0615392e+01
   7.1093750e+00  -7.2088070e+01
   7.1484375e+00  -6.8804676e+01
   7.1875000e+00  -7.1431148e+01
   7.2265625e+00  -7.1268733e+01
   7.2656250e+00  -7.7006611e+01
   7.3046875e+00  -7.4061795e+01
   7.3437500e+00  -7.1764762e+01
   7.3828125e+00  -7.2438401e+01
   7.4218750e+00  -7.5354341e+01
   7.4609375e+00  -8.0048121e+01
   7.5000000e+00  -7.5947241e+01
   7.5390625e+00  -7.9893182e+01
   7.5781250e+00  -6.7486118e+01
   7.6171875e+00  -7.9718891e+01
   7.6562500e+00  -7.2483151e+01
   7.6953125e+00  -7.2687335e+01
   7.7343750e+00  -7.1387784e+01
   7.7734375e+00  -7.5019282e+01
   7.8125000e+00  -7.2949341e+01
   7.8515625e+00  -8.0318672e+01
   7.8906250e+00  -7.4109995e+01
   7.9296875e+00  -7.0282499e+01
   7.9687500e+00  -7.9426368e+01


==> Figures/PSD/Discrete/PSDDisDataSF9NQ2.dat <==
   0.0000000e+00             NaN
   9.7656250e-03  -5.5784458e+01
   1.9531250e-02  -5.6504168e+01
   2.9296875e-02  -5.3720173e+01
   3.9062500e-02  -5.4778443e+01
   4.8828125e-02  -5.5719066e+01
   5.8593750e-02  -5.4536145e+01
   6.8359375e-02  -5.5950017e+01
   7.8125000e-02  -5.5917223e+01
   8.7890625e-02  -5.4144853e+01
   9.7656250e-02  -5.4797578e+01
   1.0742188e-01  -5.5256099e+01
   1.1718750e-01  -5.4213665e+01
   1.2695312e-01  -5.5967038e+01
   1.3671875e-01  -5.6346235e+01
   1.4648438e-01  -5.4995369e+01
   1.5625000e-01  -5.5822709e+01
   1.6601562e-01  -5.4360999e+01
   1.7578125e-01  -5.3879747e+01
   1.8554688e-01  -5.5451471e+01
   1.9531250e-01  -5.6049275e+01
   2.0507812e-01  -5.3684403e+01
   2.1484375e-01  -5.6048863e+01
   2.2460938e-01  -5.5845739e+01
   2.3437500e-01  -5.3936235e+01
   2.4414062e-01  -5.6079567e+01
   2.5390625e-01  -5.5601821e+01
   2.6367188e-01  -5.3803629e+01
   2.7343750e-01  -5.5294362e+01
   2.8320312e-01  -5.6660311e+01
   2.9296875e-01  -5.4258991e+01
   3.0273438e-01  -5.5742830e+01
   3.1250000e-01  -5.5822577e+01
   3.2226562e-01  -5.4090449e+01
   3.3203125e-01  -5.5959810e+01
   3.4179688e-01  -5.4866124e+01
   3.5156250e-01  -5.4439722e+01
   3.6132812e-01  -5.5915507e+01
   3.7109375e-01  -5.5008931e+01
   3.8085938e-01  -5.3103535e+01
   3.9062500e-01  -5.6445584e+01
   4.0039062e-01  -5.5864017e+01
   4.1015625e-01  -5.4119037e+01
   4.1992188e-01  -5.6778059e+01
   4.2968750e-01  -5.5226729e+01
   4.3945312e-01  -5.4857752e+01
   4.4921875e-01  -5.4931977e+01
   4.5898438e-01  -5.4876729e+01
   4.6875000e-01  -5.3572926e+01
   4.7851562e-01  -5.5707387e+01
   4.8828125e-01  -5.8616885e+01
   4.9804688e-01  -5.9487841e+01
   5.0781250e-01  -6.4784325e+01
   5.1757812e-01  -7.1465440e+01
   5.2734375e-01  -6.1786900e+01
   5.3710938e-01  -6.7161535e+01
   5.4687500e-01  -6.7908542e+01
   5.5664062e-01  -6.8682765e+01
   5.6640625e-01  -7.6545908e+01
   5.7617188e-01  -6.7596580e+01
   5.8593750e-01  -6.6123707e+01
   5.9570312e-01  -7.1564065e+01
   6.0546875e-01  -6.8352969e+01
   6.1523438e-01  -6.6110053e+01
   6.2500000e-01  -7.5455149e+01
   6.3476562e-01  -7.0756404e+01
   6.4453125e-01  -6.6923844e+01
   6.5429688e-01  -7.5689405e+01
   6.6406250e-01  -8.2939741e+01
   6.7382812e-01  -7.0038566e+01
   6.8359375e-01  -6.8305191e+01
   6.9335938e-01  -7.1624257e+01
   7.0312500e-01  -6.6993436e+01
   7.1289062e-01  -6.6633386e+01
   7.2265625e-01  -6.7254773e+01
   7.3242188e-01  -6.6339610e+01
   7.4218750e-01  -7.4367905e+01
   7.5195312e-01  -7.4232910e+01
   7.6171875e-01  -7.0247594e+01
   7.7148438e-01  -7.1899233e+01
   7.8125000e-01  -6.9911211e+01
   7.9101562e-01  -6.8924300e+01
   8.0078125e-01  -7.5783016e+01
   8.1054688e-01  -6.8962999e+01
   8.2031250e-01  -6.4971028e+01
   8.3007812e-01  -7.4157731e+01
   8.3984375e-01  -7.2334966e+01
   8.4960938e-01  -6.8630844e+01
   8.5937500e-01  -7.1735146e+01
   8.6914062e-01  -7.5113776e+01
   8.7890625e-01  -6.6386570e+01
   8.8867188e-01  -7.2103437e+01
   8.9843750e-01  -6.9557714e+01
   9.0820312e-01  -6.6551922e+01
   9.1796875e-01  -7.1895113e+01
   9.2773438e-01  -7.1794138e+01
   9.3750000e-01  -6.8120297e+01
   9.4726562e-01  -7.1761010e+01
   9.5703125e-01  -7.6834469e+01
   9.6679688e-01  -6.7870321e+01
   9.7656250e-01  -7.2112408e+01
   9.8632812e-01  -6.9347160e+01
   9.9609375e-01  -6.8262064e+01
   1.0058594e+00  -7.5070885e+01
   1.0156250e+00  -7.6514221e+01
   1.0253906e+00  -6.5295955e+01
   1.0351562e+00  -6.9602565e+01
   1.0449219e+00  -7.2810741e+01
   1.0546875e+00  -6.9082222e+01
   1.0644531e+00  -6.8613978e+01
   1.0742188e+00  -7.0233331e+01
   1.0839844e+00  -6.9378848e+01
   1.0937500e+00  -7.6961158e+01
   1.1035156e+00  -7.2915007e+01
   1.1132812e+00  -6.7504849e+01
   1.1230469e+00  -7.2577973e+01
   1.1328125e+00  -6.9869184e+01
   1.1425781e+00  -6.8260613e+01
   1.1523438e+00  -6.9620796e+01
   1.1621094e+00  -7.5442880e+01
   1.1718750e+00  -7.1319772e+01
   1.1816406e+00  -7.3971178e+01
   1.1914062e+00  -7.0608387e+01
   1.2011719e+00  -6.5830434e+01
   1.2109375e+00  -7.0478458e+01
   1.2207031e+00  -6.9338397e+01
   1.2304688e+00  -6.4357934e+01
   1.2402344e+00  -7.0880545e+01
   1.2500000e+00  -7.0313628e+01
   1.2597656e+00  -6.7757054e+01
   1.2695312e+00  -7.4205400e+01
   1.2792969e+00  -7.2452628e+01
   1.2890625e+00  -6.6353037e+01
   1.2988281e+00  -7.1010409e+01
   1.3085938e+00  -7.2283435e+01
   1.3183594e+00  -6.9506255e+01
   1.3281250e+00  -6.8691433e+01
   1.3378906e+00  -6.8770763e+01
   1.3476562e+00  -6.6828187e+01
   1.3574219e+00  -7.2039926e+01
   1.3671875e+00  -7.6225487e+01
   1.3769531e+00  -6.6442114e+01
   1.3867188e+00  -7.0983454e+01
   1.3964844e+00  -7.1495003e+01
   1.4062500e+00  -6.8074180e+01
   1.4160156e+00  -7.4129488e+01
   1.4257812e+00  -6.6613318e+01
   1.4355469e+00  -6.4871962e+01
   1.4453125e+00  -7.2735056e+01
   1.4550781e+00  -8.1329117e+01
   1.4648438e+00  -7.1720478e+01
   1.4746094e+00  -6.7583364e+01
   1.4843750e+00  -7.8587133e+01
   1.4941406e+00  -7.3373560e+01
   1.5039062e+00  -7.8335997e+01
   1.5136719e+00  -7.5300737e+01
   1.5234375e+00  -6.9910695e+01
   1.5332031e+00  -7.5821451e+01
   1.5429688e+00  -7.4905725e+01
   1.5527344e+00  -7.2274000e+01
   1.5625000e+00  -7.5301036e+01
   1.5722656e+00  -7.3681495e+01
   1.5820312e+00  -8.6623836e+01
   1.5917969e+00  -7.1960450e+01
   1.6015625e+00  -7.3180036e+01
   1.6113281e+00  -6.7680727e+01
   1.6210938e+00  -7.6747199e+01
   1.6308594e+00  -7.4517813e+01
   1.6406250e+00  -7.4025605e+01
   1.6503906e+00  -7.9377731e+01
   1.6601562e+00  -7.1276586e+01
   1.6699219e+00  -6.9041102e+01
   1.6796875e+00  -6.8813868e+01
   1.6894531e+00  -8.1089280e+01
   1.6992188e+00  -7.9617769e+01
   1.7089844e+00  -7.3822372e+01
   1.7187500e+00  -7.4473902e+01
   1.7285156e+00  -8.2006368e+01
   1.7382812e+00  -7.4366955e+01
   1.7480469e+00  -6.8402992e+01
   1.7578125e+00  -7.4783396e+01
   1.7675781e+00  -7.5027490e+01
   1.7773438e+00  -7.0448478e+01
   1.7871094e+00  -8.5533512e+01
   1.7968750e+00  -7.5822384e+01
   1.8066406e+00  -7.2894024e+01
   1.8164062e+00  -6.9319814e+01
   1.8261719e+00  -8.0068765e+01
   1.8359375e+00  -7.6470415e+01
   1.8457031e+00  -7.0017685e+01
   1.8554688e+00  -7.5636530e+01
   1.8652344e+00  -8.0567829e+01
   1.8750000e+00  -6.9148581e+01
   1.8847656e+00  -6.9875521e+01
   1.8945312e+00  -7.7652722e+01
   1.9042969e+00  -7.7561757e+01
   1.9140625e+00  -7.5957688e+01
   1.9238281e+00  -8.2988772e+01
   1.9335938e+00  -7.2683466e+01
   1.9433594e+00  -6.9823340e+01
   1.9531250e+00  -7.2794080e+01
   1.9628906e+00  -7.3783518e+01
   1.9726562e+00  -9.1974156e+01
   1.9824219e+00  -7.2099613e+01
   1.9921875e+00  -7.3751056e+01
   2.0019531e+00  -7.9484444e+01
   2.0117188e+00  -6.9019183e+01
   2.0214844e+00  -7.1915622e+01
   2.0312500e+00  -7.4826422e+01
   2.0410156e+00  -7.8559466e+01
   2.0507812e+00  -7.0882389e+01
   2.0605469e+00  -7.8457340e+01
   2.0703125e+00  -7.6408524e+01
   2.0800781e+00  -7.2994412e+01
   2.0898438e+00  -7.1216157e+01
   2.0996094e+00  -7.1923612e+01
   2.1093750e+00  -8.2343785e+01
   2.1191406e+00  -7.1951687e+01
   2.1289062e+00  -9.3844310e+01
   2.1386719e+00  -7.5971092e+01
   2.1484375e+00  -7.1023301e+01
   2.1582031e+00  -7.1486363e+01
   2.1679688e+00  -7.4196814e+01
   2.1777344e+00  -8.8277266e+01
   2.1875000e+00  -7.2153286e+01
   2.1972656e+00  -7.1951916e+01
   2.2070312e+00  -7.1789604e+01
   2.2167969e+00  -6.9313312e+01
   2.2265625e+00  -7.0264342e+01
   2.2363281e+00  -7.5642292e+01
   2.2460938e+00  -8.0865057e+01
   2.2558594e+00  -7.0307269e+01
   2.2656250e+00  -8.5681719e+01
   2.2753906e+00  -7.2981719e+01
   2.2851562e+00  -6.9226733e+01
   2.2949219e+00  -7.0319137e+01
   2.3046875e+00  -8.0413753e+01
   2.3144531e+00  -7.5280622e+01
   2.3242188e+00  -7.2463418e+01
   2.3339844e+00  -7.9756267e+01
   2.3437500e+00  -7.6434333e+01
   2.3535156e+00  -7.4087615e+01
   2.3632812e+00  -7.0160713e+01
   2.3730469e+00  -7.6009086e+01
   2.3828125e+00  -7.6885854e+01
   2.3925781e+00  -7.9606626e+01
   2.4023438e+00  -8.5328421e+01
   2.4121094e+00  -7.1713550e+01
   2.4218750e+00  -6.9712485e+01
   2.4316406e+00  -7.0951564e+01
   2.4414062e+00  -7.4138618e+01
   2.4511719e+00  -7.4628396e+01
   2.4609375e+00  -7.3818085e+01
   2.4707031e+00  -7.8058592e+01
   2.4804688e+00  -1.0084174e+02
   2.4902344e+00  -7.2275257e+01
   2.5000000e+00  -7.2198667e+01
   2.5097656e+00  -8.9524825e+01
   2.5195312e+00  -7.7279881e+01
   2.5292969e+00  -7.6015744e+01
   2.5390625e+00  -7.9841913e+01
   2.5488281e+00  -7.4793037e+01
   2.5585938e+00  -7.6620413e+01
   2.5683594e+00  -7.5546169e+01
   2.5781250e+00  -7.6553732e+01
   2.5878906e+00  -7.6851594e+01
   2.5976562e+00  -7.7998435e+01
   2.6074219e+00  -9.1093052e+01
   2.6171875e+00  -7.6835798e+01
   2.6269531e+00  -6.9028620e+01
   2.6367188e+00  -7.5016991e+01
   2.6464844e+00  -9.4998505e+01
   2.6562500e+00  -7.7396684e+01
   2.6660156e+00  -7.4475618e+01
   2.6757812e+00  -8.1142439e+01
   2.6855469e+00  -7.3716009e+01
   2.6953125e+00  -8.0387812e+01
   2.7050781e+00  -7.9746959e+01
   2.7148438e+00  -8.2841477e+01
   2.7246094e+00  -8.7366296e+01
   2.7343750e+00  -7.3238661e+01
   2.7441406e+00  -7.8371521e+01
   2.7539062e+00  -8.5377490e+01
   2.7636719e+00  -7.4257927e+01
   2.7734375e+00  -7.9939460e+01
   2.7832031e+00  -7.4147634e+01
   2.7929688e+00  -8.3345197e+01
   2.8027344e+00  -1.0032748e+02
   2.8125000e+00  -8.0991033e+01
   2.8222656e+00  -7.6382682e+01
   2.8320312e+00  -7.3230500e+01
   2.8417969e+00  -8.0091306e+01
   2.8515625e+00  -7.6634377e+01
   2.8613281e+00  -8.6933203e+01
   2.8710938e+00  -8.1524205e+01
   2.8808594e+00  -8.4604391e+01
   2.8906250e+00  -9.1283725e+01
   2.9003906e+00  -7.6797976e+01
   2.9101562e+00  -7.5202200e+01
   2.9199219e+00  -7.6597064e+01
   2.9296875e+00  -7.9359341e+01
   2.9394531e+00  -7.9351925e+01
   2.9492188e+00  -8.3776509e+01
   2.9589844e+00  -7.6002532e+01
   2.9687500e+00  -7.5025267e+01
   2.9785156e+00  -7.1715787e+01
   2.9882812e+00  -7.5664760e+01
   2.9980469e+00  -7.8822622e+01
   3.0078125e+00  -8.2179816e+01
   3.0175781e+00  -8.2675260e+01
   3.0273438e+00  -7.3211873e+01
   3.0371094e+00  -8.3652815e+01
   3.0468750e+00  -7.5550614e+01
   3.0566406e+00  -7.7746904e+01
   3.0664062e+00  -8.6364864e+01
   3.0761719e+00  -7.8952639e+01
   3.0859375e+00  -8.1116321e+01
   3.0957031e+00  -7.8010563e+01
   3.1054688e+00  -7.5434350e+01
   3.1152344e+00  -7.5700418e+01
   3.1250000e+00  -9.2205884e+01
   3.1347656e+00  -9.0155999e+01
   3.1445312e+00  -8.9845230e+01
   3.1542969e+00  -8.7032867e+01
   3.1640625e+00  -7.6569853e+01
   3.1738281e+00  -7.2301861e+01
   3.1835938e+00  -7.5884285e+01
   3.1933594e+00  -8.4387890e+01
   3.2031250e+00  -8.1183138e+01
   3.2128906e+00  -7.7703004e+01
   3.2226562e+00  -8.6948372e+01
   3.2324219e+00  -7.9517798e+01
   3.2421875e+00  -7.5125566e+01
   3.2519531e+00  -7.7252136e+01
   3.2617188e+00  -8.1302020e+01
   3.2714844e+00  -8.2962709e+01
   3.2812500e+00  -7.1731874e+01
   3.2910156e+00  -7.9227327e+01
   3.3007812e+00  -8.3027158e+01
   3.3105469e+00  -7.9484340e+01
   3.3203125e+00  -7.6105801e+01
   3.3300781e+00  -8.0671192e+01
   3.3398438e+00  -9.4940698e+01
   3.3496094e+00  -7.9830109e+01
   3.3593750e+00  -8.1915122e+01
   3.3691406e+00  -7.9791623e+01
   3.3789062e+00  -7.8984043e+01
   3.3886719e+00  -7.3887938e+01
   3.3984375e+00  -8.1416660e+01
   3.4082031e+00  -7.5787520e+01
   3.4179688e+00  -7.4939448e+01
   3.4277344e+00  -8.6684821e+01
   3.4375000e+00  -8.5639372e+01
   3.4472656e+00  -8.8016518e+01
   3.4570312e+00  -8.2480445e+01
   3.4667969e+00  -8.6085315e+01
   3.4765625e+00  -8.5343147e+01
   3.4863281e+00  -7.3912737e+01
   3.4960938e+00  -8.1285693e+01
   3.5058594e+00  -7.5805216e+01
   3.5156250e+00  -7.7354300e+01
   3.5253906e+00  -7.4707411e+01
   3.5351562e+00  -8.7502491e+01
   3.5449219e+00  -8.0225255e+01
   3.5546875e+00  -7.9152101e+01
   3.5644531e+00  -7.6416830e+01
   3.5742188e+00  -7.9517450e+01
   3.5839844e+00  -7.6407304e+01
   3.5937500e+00  -7.4881659e+01
   3.6035156e+00  -7.5881031e+01
   3.6132812e+00  -7.7200762e+01
   3.6230469e+00  -8.0737232e+01
   3.6328125e+00  -8.6681723e+01
   3.6425781e+00  -9.0630652e+01
   3.6523438e+00  -8.3231415e+01
   3.6621094e+00  -8.0704304e+01
   3.6718750e+00  -8.6317626e+01
   3.6816406e+00  -7.5548216e+01
   3.6914062e+00  -8.3153010e+01
   3.7011719e+00  -7.4245939e+01
   3.7109375e+00  -8.5872944e+01
   3.7207031e+00  -7.9731802e+01
   3.7304688e+00  -8.3665501e+01
   3.7402344e+00  -7.8075462e+01
   3.7500000e+00  -8.3656671e+01
   3.7597656e+00  -8.1271641e+01
   3.7695312e+00  -8.1965419e+01
   3.7792969e+00  -8.0363603e+01
   3.7890625e+00  -7.4461744e+01
   3.7988281e+00  -7.9812095e+01
   3.8085938e+00  -7.5260031e+01
   3.8183594e+00  -7.2887820e+01
   3.8281250e+00  -8.8517583e+01
   3.8378906e+00  -8.3466017e+01
   3.8476562e+00  -8.7578029e+01
   3.8574219e+00  -7.6386897e+01
   3.8671875e+00  -7.4823487e+01
   3.8769531e+00  -8.3102127e+01
   3.8867188e+00  -8.9676478e+01
   3.8964844e+00  -8.0778319e+01
   3.9062500e+00  -8.8258174e+01
   3.9160156e+00  -7.8923762e+01
   3.9257812e+00  -7.6122188e+01
   3.9355469e+00  -8.2868125e+01
   3.9453125e+00  -7.9515021e+01
   3.9550781e+00  -7.8303294e+01
   3.9648438e+00  -7.9433281e+01
   3.9746094e+00  -8.1888146e+01
   3.9843750e+00  -9.2045754e+01
   3.9941406e+00  -8.1560200e+01
   4.0039062e+00  -7.9986978e+01
   4.0136719e+00  -7.9134035e+01
   4.0234375e+00  -8.1172635e+01
   4.0332031e+00  -7.5776573e+01
   4.0429688e+00  -9.0838080e+01
   4.0527344e+00  -8.1541661e+01
   4.0625000e+00  -8.5601433e+01
   4.0722656e+00  -8.2089400e+01
   4.0820312e+00  -7.5098638e+01
   4.0917969e+00  -9.6764451e+01
   4.1015625e+00  -8.0026732e+01
   4.1113281e+00  -7.7068369e+01
   4.1210938e+00  -7.4316623e+01
   4.1308594e+00  -7.3356484e+01
   4.1406250e+00  -7.4677916e+01
   4.1503906e+00  -8.4532117e+01
   4.1601562e+00  -8.0381172e+01
   4.1699219e+00  -8.0513761e+01
   4.1796875e+00  -7.9343278e+01
   4.1894531e+00  -7.4647151e+01
   4.1992188e+00  -8.2381618e+01
   4.2089844e+00  -8.6424803e+01
   4.2187500e+00  -8.2997314e+01
   4.2285156e+00  -7.7955090e+01
   4.2382812e+00  -8.8065950e+01
   4.2480469e+00  -7.5312094e+01
   4.2578125e+00  -8.1824956e+01
   4.2675781e+00  -9.0684885e+01
   4.2773438e+00  -7.5630755e+01
   4.2871094e+00  -7.7145416e+01
   4.2968750e+00  -8.2890889e+01
   4.3066406e+00  -8.0712636e+01
   4.3164062e+00  -7.5886707e+01
   4.3261719e+00  -7.8332055e+01
   4.3359375e+00  -8.8804856e+01
   4.3457031e+00  -7.8545875e+01
   4.3554688e+00  -7.7530558e+01
   4.3652344e+00  -8.4035934e+01
   4.3750000e+00  -8.4018778e+01
   4.3847656e+00  -8.1741620e+01
   4.3945312e+00  -8.8806644e+01
   4.4042969e+00  -8.1252990e+01
   4.4140625e+00  -8.0680023e+01
   4.4238281e+00  -8.6240214e+01
   4.4335938e+00  -8.2909341e+01
   4.4433594e+00  -8.1909165e+01
   4.4531250e+00  -7.9002931e+01
   4.4628906e+00  -8.6529716e+01
   4.4726562e+00  -7.3340576e+01
   4.4824219e+00  -7.7319208e+01
   4.4921875e+00  -8.3049011e+01
   4.5019531e+00  -8.4127483e+01
   4.5117188e+00  -7.7330867e+01
   4.5214844e+00  -9.0050895e+01
   4.5312500e+00  -7.4814620e+01
   4.5410156e+00  -8.7831520e+01
   4.5507812e+00  -9.5377387e+01
   4.5605469e+00  -7.9804018e+01
   4.5703125e+00  -8.0710925e+01
   4.5800781e+00  -9.3753432e+01
   4.5898438e+00  -8.9894503e+01
   4.5996094e+00  -8.7977597e+01
   4.6093750e+00  -8.1449636e+01
   4.6191406e+00  -9.0864391e+01
   4.6289062e+00  -8.0153007e+01
   4.6386719e+00  -7.7426091e+01
   4.6484375e+00  -7.7972024e+01
   4.6582031e+00  -9.1405357e+01
   4.6679688e+00  -7.8275061e+01
   4.6777344e+00  -7.7261877e+01
   4.6875000e+00  -8.5869992e+01
   4.6972656e+00  -7.9854521e+01
   4.7070312e+00  -8.5815676e+01
   4.7167969e+00  -7.9594609e+01
   4.7265625e+00  -8.2803535e+01
   4.7363281e+00  -8.4504508e+01
   4.7460938e+00  -8.2397448e+01
   4.7558594e+00  -8.2188751e+01
   4.7656250e+00  -7.9917607e+01
   4.7753906e+00  -8.7819334e+01
   4.7851562e+00  -7.7377014e+01
   4.7949219e+00  -8.6539307e+01
   4.8046875e+00  -1.0036975e+02
   4.8144531e+00  -8.0386153e+01
   4.8242188e+00  -8.3870309e+01
   4.8339844e+00  -7.5292030e+01
   4.8437500e+00  -8.9554974e+01
   4.8535156e+00  -8.3686828e+01
   4.8632812e+00  -8.4981736e+01
   4.8730469e+00  -7.8423038e+01
   4.8828125e+00  -8.1149653e+01
   4.8925781e+00  -8.1794434e+01
   4.9023438e+00  -8.3515069e+01
   4.9121094e+00  -7.9600394e+01
   4.9218750e+00  -9.1092321e+01
   4.9316406e+00  -8.3958893e+01
   4.9414062e+00  -7.7559675e+01
   4.9511719e+00  -9.3280386e+01
   4.9609375e+00  -8.2710315e+01
   4.9707031e+00  -7.7780810e+01
   4.9804688e+00  -9.8747142e+01
   4.9902344e+00  -7.8203203e+01
   5.0000000e+00  -8.4023874e+01
   5.0097656e+00  -8.8647831e+01
   5.0195312e+00  -8.2376950e+01
   5.0292969e+00  -9.1791118e+01
   5.0390625e+00  -8.2413347e+01
   5.0488281e+00  -8.6792453e+01
   5.0585938e+00  -8.3596981e+01
   5.0683594e+00  -7.9127935e+01
   5.0781250e+00  -8.2616852e+01
   5.0878906e+00  -8.1885213e+01
   5.0976562e+00  -7.6775877e+01
   5.1074219e+00  -7.8297462e+01
   5.1171875e+00  -8.4347571e+01
   5.1269531e+00  -8.8146974e+01
   5.1367188e+00  -8.4229165e+01
   5.1464844e+00  -8.0226114e+01
   5.1562500e+00  -8.6594792e+01
   5.1660156e+00  -8.2682617e+01
   5.1757812e+00  -8.3846774e+01
   5.1855469e+00  -7.9348380e+01
   5.1953125e+00  -8.6100204e+01
   5.2050781e+00  -7.3754354e+01
   5.2148438e+00  -8.0942797e+01
   5.2246094e+00  -9.3179718e+01
   5.2343750e+00  -7.6919048e+01
   5.2441406e+00  -8.1201009e+01
   5.2539062e+00  -8.5112143e+01
   5.2636719e+00  -7.9899076e+01
   5.2734375e+00  -8.2979306e+01
   5.2832031e+00  -8.7007929e+01
   5.2929688e+00  -8.0566045e+01
   5.3027344e+00  -9.4455832e+01
   5.3125000e+00  -7.9523831e+01
   5.3222656e+00  -9.1242141e+01
   5.3320312e+00  -8.6958805e+01
   5.3417969e+00  -8.5973064e+01
   5.3515625e+00  -7.8915551e+01
   5.3613281e+00  -9.2972216e+01
   5.3710938e+00  -7.6547411e+01
   5.3808594e+00  -8.0977611e+01
   5.3906250e+00  -7.8460230e+01
   5.4003906e+00  -9.0394884e+01
   5.4101562e+00  -8.1448423e+01
   5.4199219e+00  -8.1338735e+01
   5.4296875e+00  -7.7180174e+01
   5.4394531e+00  -8.3797851e+01
   5.4492188e+00  -8.9834665e+01
   5.4589844e+00  -8.6694871e+01
   5.4687500e+00  -8.8620361e+01
   5.4785156e+00  -7.6880902e+01
   5.4882812e+00  -7.9858756e+01
   5.4980469e+00  -8.8380394e+01
   5.5078125e+00  -8.9340899e+01
   5.5175781e+00  -8.3528835e+01
   5.5273438e+00  -7.9649001e+01
   5.5371094e+00  -8.3308564e+01
   5.5468750e+00  -8.6217529e+01
   5.5566406e+00  -8.4406193e+01
   5.5664062e+00  -7.8384668e+01
   5.5761719e+00  -8.3532668e+01
   5.5859375e+00  -8.0066663e+01
   5.5957031e+00  -9.2262251e+01
   5.6054688e+00  -8.3359328e+01
   5.6152344e+00  -9.5421721e+01
   5.6250000e+00  -9.1436092e+01
   5.6347656e+00  -7.9659856e+01
   5.6445312e+00  -7.5852220e+01
   5.6542969e+00  -8.4191777e+01
   5.6640625e+00  -8.4007841e+01
   5.6738281e+00  -8.0629302e+01
   5.6835938e+00  -9.8704189e+01
   5.6933594e+00  -8.6947168e+01
   5.7031250e+00  -9.0327085e+01
   5.7128906e+00  -7.9361657e+01
   5.7226562e+00  -9.5343098e+01
   5.7324219e+00  -8.3434809e+01
   5.7421875e+00  -9.4651398e+01
   5.7519531e+00  -8.0589338e+01
   5.7617188e+00  -7.9912808e+01
   5.7714844e+00  -7.9579495e+01
   5.7812500e+00  -7.9553433e+01
   5.7910156e+00  -8.2396480e+01
   5.8007812e+00  -8.0646732e+01
   5.8105469e+00  -7.9761610e+01
   5.8203125e+00  -8.2129777e+01
   5.8300781e+00  -7.9026265e+01
   5.8398438e+00  -7.8139098e+01
   5.8496094e+00  -8.6250806e+01
   5.8593750e+00  -7.9263401e+01
   5.8691406e+00  -8.3157628e+01
   5.8789062e+00  -9.0485406e+01
   5.8886719e+00  -8.3811695e+01
   5.8984375e+00  -8.3887907e+01
   5.9082031e+00  -8.0925739e+01
   5.9179688e+00  -9.4720919e+01
   5.9277344e+00  -8.0228989e+01
   5.9375000e+00  -8.6985668e+01
   5.9472656e+00  -7.7373056e+01
   5.9570312e+00  -9.2663708e+01
   5.9667969e+00  -7.6725123e+01
   5.9765625e+00  -7.9862983e+01
   5.9863281e+00  -8.6197343e+01
   5.9960938e+00  -8.0805341e+01
   6.0058594e+00  -9.1248231e+01
   6.0156250e+00  -9.3800712e+01
   6.0253906e+00  -8.0733600e+01
   6.0351562e+00  -9.9409833e+01
   6.0449219e+00  -8.4118190e+01
   6.0546875e+00  -8.8192796e+01
   6.0644531e+00  -8.4906138e+01
   6.0742188e+00  -8.2244564e+01
   6.0839844e+00  -8.7808161e+01
   6.0937500e+00  -8.2806331e+01
   6.1035156e+00  -8.0913681e+01
   6.1132812e+00  -8.2551184e+01
   6.1230469e+00  -8.6655142e+01
   6.1328125e+00  -7.6817691e+01
   6.1425781e+00  -8.3564228e+01
   6.1523438e+00  -7.9524122e+01
   6.1621094e+00  -8.1343607e+01
   6.1718750e+00  -9.0417195e+01
   6.1816406e+00  -9.2476554e+01
   6.1914062e+00  -8.2084073e+01
   6.2011719e+00  -8.7543073e+01
   6.2109375e+00  -8.0938710e+01
   6.2207031e+00  -8.3936675e+01
   6.2304688e+00  -8.4856179e+01
   6.2402344e+00  -7.8819731e+01
   6.2500000e+00  -7.6803257e+01
   6.2597656e+00  -7.7851427e+01
   6.2695312e+00  -8.6217447e+01
   6.2792969e+00  -7.8329904e+01
   6.2890625e+00  -8.4460164e+01
   6.2988281e+00  -9.9940131e+01
   6.3085938e+00  -7.8842036e+01
   6.3183594e+00  -7.9199116e+01
   6.3281250e+00  -8.1425086e+01
   6.3378906e+00  -8.4363249e+01
   6.3476562e+00  -7.9119165e+01
   6.3574219e+00  -7.8663437e+01
   6.3671875e+00  -9.1067795e+01
   6.3769531e+00  -8.7156207e+01
   6.3867188e+00  -9.2447729e+01
   6.3964844e+00  -9.5177244e+01
   6.4062500e+00  -8.1357515e+01
   6.4160156e+00  -8.9490037e+01
   6.4257812e+00  -9.9606756e+01
   6.4355469e+00  -8.6126758e+01
   6.4453125e+00  -8.7470297e+01
   6.4550781e+00  -8.9891739e+01
   6.4648438e+00  -7.9893293e+01
   6.4746094e+00  -8.1506704e+01
   6.4843750e+00  -8.2785631e+01
   6.4941406e+00  -8.5815134e+01
   6.5039062e+00  -8.9714634e+01
   6.5136719e+00  -8.2182936e+01
   6.5234375e+00  -8.1196223e+01
   6.5332031e+00  -9.2017068e+01
   6.5429688e+00  -8.3842315e+01
   6.5527344e+00  -9.4292966e+01
   6.5625000e+00  -9.0695309e+01
   6.5722656e+00  -8.2785031e+01
   6.5820312e+00  -8.3625209e+01
   6.5917969e+00  -8.4054735e+01
   6.6015625e+00  -7.9780740e+01
   6.6113281e+00  -8.6495500e+01
   6.6210938e+00  -8.6767592e+01
   6.6308594e+00  -9.9253736e+01
   6.6406250e+00  -8.6035070e+01
   6.6503906e+00  -8.6365276e+01
   6.6601562e+00  -9.6510064e+01
   6.6699219e+00  -7.8395773e+01
   6.6796875e+00  -7.7737792e+01
   6.6894531e+00  -8.1881215e+01
   6.6992188e+00  -8.1611308e+01
   6.7089844e+00  -8.7949825e+01
   6.7187500e+00  -8.7950325e+01
   6.7285156e+00  -8.5447042e+01
   6.7382812e+00  -8.3067163e+01
   6.7480469e+00  -8.1337164e+01
   6.7578125e+00  -7.8665245e+01
   6.7675781e+00  -8.0948526e+01
   6.7773438e+00  -8.3283620e+01
   6.7871094e+00  -8.3069191e+01
   6.7968750e+00  -8.9151368e+01
   6.8066406e+00  -7.8922086e+01
   6.8164062e+00  -8.4059840e+01
   6.8261719e+00  -8.7293468e+01
   6.8359375e+00  -8.1741258e+01
   6.8457031e+00  -8.3619330e+01
   6.8554688e+00  -8.0698870e+01
   6.8652344e+00  -8.1105473e+01
   6.8750000e+00  -8.8528003e+01
   6.8847656e+00  -8.5614142e+01
   6.8945312e+00  -8.3761514e+01
   6.9042969e+00  -9.1927559e+01
   6.9140625e+00  -8.4021626e+01
   6.9238281e+00  -7.9474472e+01
   6.9335938e+00  -8.7763453e+01
   6.9433594e+00  -8.2698425e+01
   6.9531250e+00  -8.8418230e+01
   6.9628906e+00  -8.3224086e+01
   6.9726562e+00  -8.1413951e+01
   6.9824219e+00  -8.9798408e+01
   6.9921875e+00  -8.7588481e+01
   7.0019531e+00  -8.6893912e+01
   7.0117188e+00  -8.4343483e+01
   7.0214844e+00  -8.1085308e+01
   7.0312500e+00  -8.4579887e+01
   7.0410156e+00  -9.1562971e+01
   7.0507812e+00  -8.3251057e+01
   7.0605469e+00  -8.4851917e+01
   7.0703125e+00  -8.5193580e+01
   7.0800781e+00  -7.9009032e+01
   7.0898438e+00  -9.0272800e+01
   7.0996094e+00  -8.1934387e+01
   7.1093750e+00  -8.8048487e+01
   7.1191406e+00  -8.4512467e+01
   7.1289062e+00  -8.2958682e+01
   7.1386719e+00  -8.8652931e+01
   7.1484375e+00  -8.5316106e+01
   7.1582031e+00  -8.2293884e+01
   7.1679688e+00  -7.9974490e+01
   7.1777344e+00  -8.3234055e+01
   7.1875000e+00  -8.2756084e+01
   7.1972656e+00  -8.4519723e+01
   7.2070312e+00  -7.8999460e+01
   7.2167969e+00  -8.1222539e+01
   7.2265625e+00  -8.3436161e+01
   7.2363281e+00  -8.0891583e+01
   7.2460938e+00  -8.8502802e+01
   7.2558594e+00  -8.7873681e+01
   7.2656250e+00  -8.3261770e+01
   7.2753906e+00  -8.3488195e+01
   7.2851562e+00  -8.9271393e+01
   7.2949219e+00  -9.7807318e+01
   7.3046875e+00  -8.8514320e+01
   7.3144531e+00  -8.0201695e+01
   7.3242188e+00  -8.4270001e+01
   7.3339844e+00  -8.4920113e+01
   7.3437500e+00  -7.9474355e+01
   7.3535156e+00  -8.9113539e+01
   7.3632812e+00  -8.1332353e+01
   7.3730469e+00  -8.2107557e+01
   7.3828125e+00  -8.1449837e+01
   7.3925781e+00  -8.6242988e+01
   7.4023438e+00  -9.5547243e+01
   7.4121094e+00  -8.1868291e+01
   7.4218750e+00  -8.5918093e+01
   7.4316406e+00  -7.8156129e+01
   7.4414062e+00  -8.8283289e+01
   7.4511719e+00  -8.6812938e+01
   7.4609375e+00  -8.6946470e+01
   7.4707031e+00  -8.7462837e+01
   7.4804688e+00  -8.0212990e+01
   7.4902344e+00  -8.8541960e+01
   7.5000000e+00  -9.3073779e+01
   7.5097656e+00  -8.5925420e+01
   7.5195312e+00  -9.1633069e+01
   7.5292969e+00  -8.6793538e+01
   7.5390625e+00  -8.9279002e+01
   7.5488281e+00  -8.5885160e+01
   7.5585938e+00  -8.1276587e+01
   7.5683594e+00  -8.4696892e+01
   7.5781250e+00  -8.5768839e+01
   7.5878906e+00  -9.0587195e+01
   7.5976562e+00  -8.3317301e+01
   7.6074219e+00  -8.0270399e+01
   7.6171875e+00  -8.6361550e+01
   7.6269531e+00  -9.1007529e+01
   7.6367188e+00  -8.7905017e+01
   7.6464844e+00  -8.6932670e+01
   7.6562500e+00  -8.5507244e+01
   7.6660156e+00  -8.7647770e+01
   7.6757812e+00  -8.5049057e+01
   7.6855469e+00  -8.6632560e+01
   7.6953125e+00  -8.8279242e+01
   7.7050781e+00  -8.6331561e+01
   7.7148438e+00  -8.2710660e+01
   7.7246094e+00  -8.3654571e+01
   7.7343750e+00  -8.6856486e+01
   7.7441406e+00  -8.9542928e+01
   7.7539062e+00  -8.2986026e+01
   7.7636719e+00  -8.3408292e+01
   7.7734375e+00  -9.1322754e+01
   7.7832031e+00  -8.1639131e+01
   7.7929688e+00  -8.3908474e+01
   7.8027344e+00  -8.1130763e+01
   7.8125000e+00  -8.3182260e+01
   7.8222656e+00  -9.0368979e+01
   7.8320312e+00  -8.4517735e+01
   7.8417969e+00  -8.3979076e+01
   7.8515625e+00  -9.6320253e+01
   7.8613281e+00  -9.4139391e+01
   7.8710938e+00  -8.2118449e+01
   7.8808594e+00  -8.9327114e+01
   7.8906250e+00  -9.2190869e+01
   7.9003906e+00  -8.4395315e+01
   7.9101562e+00  -1.0028235e+02
   7.9199219e+00  -8.7673362e+01
   7.9296875e+00  -8.4643393e+01
   7.9394531e+00  -7.9550109e+01
   7.9492188e+00  -8.5390085e+01
   7.9589844e+00  -8.7639944e+01
   7.9687500e+00  -8.5193613e+01
   7.9785156e+00  -8.7238887e+01
   7.9882812e+00  -8.4967519e+01
   7.9980469e+00  -8.9631510e+01


==> Figures/PSD/Discrete/PSDDisDataSF9NQ3.dat <==
   0.0000000e+00             NaN
   9.7656250e-03  -5.4238152e+01
   1.9531250e-02  -5.5034611e+01
   2.9296875e-02  -5.3898755e+01
   3.9062500e-02  -5.3586358e+01
   4.8828125e-02  -5.4533882e+01
   5.8593750e-02  -5.4920138e+01
   6.8359375e-02  -5.4499522e+01
   7.8125000e-02  -5.4514040e+01
   8.7890625e-02  -5.4399230e+01
   9.7656250e-02  -5.3410154e+01
   1.0742188e-01  -5.4134481e+01
   1.1718750e-01  -5.4162529e+01
   1.2695312e-01  -5.4534796e+01
   1.3671875e-01  -5.4312375e+01
   1.4648438e-01  -5.4891092e+01
   1.5625000e-01  -5.4764086e+01
   1.6601562e-01  -5.3638201e+01
   1.7578125e-01  -5.4108138e+01
   1.8554688e-01  -5.4244012e+01
   1.9531250e-01  -5.4918645e+01
   2.0507812e-01  -5.3457709e+01
   2.1484375e-01  -5.4967856e+01
   2.2460938e-01  -5.4191089e+01
   2.3437500e-01  -5.4002662e+01
   2.4414062e-01  -5.4705477e+01
   2.5390625e-01  -5.4223034e+01
   2.6367188e-01  -5.4267299e+01
   2.7343750e-01  -5.3987530e+01
   2.8320312e-01  -5.5009545e+01
   2.9296875e-01  -5.4502692e+01
   3.0273438e-01  -5.4161181e+01
   3.1250000e-01  -5.4398473e+01
   3.2226562e-01  -5.4444627e+01
   3.3203125e-01  -5.4641666e+01
   3.4179688e-01  -5.3469241e+01
   3.5156250e-01  -5.4727464e+01
   3.6132812e-01  -5.4699349e+01
   3.7109375e-01  -5.4024058e+01
   3.8085938e-01  -5.3700842e+01
   3.9062500e-01  -5.4861933e+01
   4.0039062e-01  -5.4360517e+01
   4.1015625e-01  -5.4240450e+01
   4.1992188e-01  -5.5253134e+01
   4.2968750e-01  -5.3811761e+01
   4.3945312e-01  -5.4905097e+01
   4.4921875e-01  -5.3703924e+01
   4.5898438e-01  -5.3504124e+01
   4.6875000e-01  -5.3270362e+01
   4.7851562e-01  -5.4880396e+01
   4.8828125e-01  -5.7439399e+01
   4.9804688e-01  -5.9947663e+01
   5.0781250e-01  -6.2871702e+01
   5.1757812e-01  -6.5883227e+01
   5.2734375e-01  -6.6207566e+01
   5.3710938e-01  -7.0136914e+01
   5.4687500e-01  -7.4056066e+01
   5.5664062e-01  -7.3836507e+01
   5.6640625e-01  -6.9097616e+01
   5.7617188e-01  -7.4233086e+01
   5.8593750e-01  -7.3792608e+01
   5.9570312e-01  -7.2501458e+01
   6.0546875e-01  -7.3555022e+01
   6.1523438e-01  -7.5930259e+01
   6.2500000e-01  -8.3119600e+01
   6.3476562e-01  -8.2535317e+01
   6.4453125e-01  -8.5814878e+01
   6.5429688e-01  -7.6514986e+01
   6.6406250e-01  -7.5770182e+01
   6.7382812e-01  -8.2839259e+01
   6.8359375e-01  -8.3145773e+01
   6.9335938e-01  -7.4981157e+01
   7.0312500e-01  -9.2564107e+01
   7.1289062e-01  -7.1569913e+01
   7.2265625e-01  -7.4114266e+01
   7.3242188e-01  -7.9957480e+01
   7.4218750e-01  -8.1448139e+01
   7.5195312e-01  -7.3453032e+01
   7.6171875e-01  -8.8030057e+01
   7.7148438e-01  -8.3770967e+01
   7.8125000e-01  -7.6362876e+01
   7.9101562e-01  -7.7831356e+01
   8.0078125e-01  -9.0363207e+01
   8.1054688e-01  -7.6018012e+01
   8.2031250e-01  -7.7015107e+01
   8.3007812e-01  -9.0880813e+01
   8.3984375e-01  -8.6009221e+01
   8.4960938e-01  -8.2484573e+01
   8.5937500e-01  -7.9593512e+01
   8.6914062e-01  -8.2801153e+01
   8.7890625e-01  -9.0162018e+01
   8.8867188e-01  -8.4379972e+01
   8.9843750e-01  -7.9200368e+01
   9.0820312e-01  -8.2160510e+01
   9.1796875e-01  -7.7651521e+01
   9.2773438e-01  -7.6999521e+01
   9.3750000e-01  -7.9386440e+01
   9.4726562e-01  -8.0848585e+01
   9.5703125e-01  -8.0539391e+01
   9.6679688e-01  -8.6867458e+01
   9.7656250e-01  -8.4209624e+01
   9.8632812e-01  -7.5438906e+01
   9.9609375e-01  -7.5695507e+01
   1.0058594e+00  -8.2532510e+01
   1.0156250e+00  -8.3920630e+01
   1.0253906e+00  -7.8065121e+01
   1.0351562e+00  -7.6513565e+01
   1.0449219e+00  -8.2828279e+01
   1.0546875e+00  -7.4866776e+01
   1.0644531e+00  -7.4837548e+01
   1.0742188e+00  -7.5367441e+01
   1.0839844e+00  -8.4531418e+01
   1.0937500e+00  -7.4254437e+01
   1.1035156e+00  -8.6778768e+01
   1.1132812e+00  -7.8592717e+01
   1.1230469e+00  -7.9934536e+01
   1.1328125e+00  -7.1987136e+01
   1.1425781e+00  -8.4301412e+01
   1.1523438e+00  -7.9403984e+01
   1.1621094e+00  -8.2781711e+01
   1.1718750e+00  -9.6744324e+01
   1.1816406e+00  -7.5888146e+01
   1.1914062e+00  -7.9787835e+01
   1.2011719e+00  -7.6371271e+01
   1.2109375e+00  -7.7731898e+01
   1.2207031e+00  -7.8624505e+01
   1.2304688e+00  -7.5261834e+01
   1.2402344e+00  -8.0567967e+01
   1.2500000e+00  -7.7856569e+01
   1.2597656e+00  -7.7895720e+01
   1.2695312e+00  -7.8909336e+01
   1.2792969e+00  -8.1529534e+01
   1.2890625e+00  -8.8177505e+01
   1.2988281e+00  -8.9469717e+01
   1.3085938e+00  -8.1371190e+01
   1.3183594e+00  -8.4712357e+01
   1.3281250e+00  -7.1877373e+01
   1.3378906e+00  -7.6305754e+01
   1.3476562e+00  -7.8327335e+01
   1.3574219e+00  -8.6143967e+01
   1.3671875e+00  -7.5091088e+01
   1.3769531e+00  -8.9622403e+01
   1.3867188e+00  -8.0143686e+01
   1.3964844e+00  -7.3924696e+01
   1.4062500e+00  -7.9046348e+01
   1.4160156e+00  -9.5380292e+01
   1.4257812e+00  -7.5280753e+01
   1.4355469e+00  -7.5604871e+01
   1.4453125e+00  -9.2764813e+01
   1.4550781e+00  -7.6050893e+01
   1.4648438e+00  -7.9294760e+01
   1.4746094e+00  -7.7651660e+01
   1.4843750e+00  -8.9969921e+01
   1.4941406e+00  -1.0307009e+02
   1.5039062e+00  -7.7104440e+01
   1.5136719e+00  -7.5278225e+01
   1.5234375e+00  -8.1446080e+01
   1.5332031e+00  -7.8679882e+01
   1.5429688e+00  -7.8150951e+01
   1.5527344e+00  -8.3597688e+01
   1.5625000e+00  -7.7113689e+01
   1.5722656e+00  -8.0390025e+01
   1.5820312e+00  -8.3197063e+01
   1.5917969e+00  -8.4709366e+01
   1.6015625e+00  -7.5990776e+01
   1.6113281e+00  -7.4076947e+01
   1.6210938e+00  -7.8524778e+01
   1.6308594e+00  -8.4575747e+01
   1.6406250e+00  -7.7697673e+01
   1.6503906e+00  -7.7482615e+01
   1.6601562e+00  -8.3158979e+01
   1.6699219e+00  -7.4601936e+01
   1.6796875e+00  -7.4801536e+01
   1.6894531e+00  -7.9318331e+01
   1.6992188e+00  -9.3652440e+01
   1.7089844e+00  -7.4663681e+01
   1.7187500e+00  -8.7789286e+01
   1.7285156e+00  -8.1235215e+01
   1.7382812e+00  -7.8583987e+01
   1.7480469e+00  -7.4287051e+01
   1.7578125e+00  -7.6882006e+01
   1.7675781e+00  -7.8007366e+01
   1.7773438e+00  -8.1265058e+01
   1.7871094e+00  -8.3099989e+01
   1.7968750e+00  -7.8300272e+01
   1.8066406e+00  -8.1042216e+01
   1.8164062e+00  -7.3323069e+01
   1.8261719e+00  -8.0291324e+01
   1.8359375e+00  -8.0238774e+01
   1.8457031e+00  -7.8093198e+01
   1.8554688e+00  -8.1299215e+01
   1.8652344e+00  -7.9117722e+01
   1.8750000e+00  -7.7252385e+01
   1.8847656e+00  -7.8405692e+01
   1.8945312e+00  -7.8300641e+01
   1.9042969e+00  -8.3002502e+01
   1.9140625e+00  -8.2442571e+01
   1.9238281e+00  -8.5169287e+01
   1.9335938e+00  -7.8991578e+01
   1.9433594e+00  -7.4401909e+01
   1.9531250e+00  -7.7577640e+01
   1.9628906e+00  -8.2769636e+01
   1.9726562e+00  -8.0569633e+01
   1.9824219e+00  -7.5579442e+01
   1.9921875e+00  -9.3881223e+01
   2.0019531e+00  -8.0837688e+01
   2.0117188e+00  -7.4806142e+01
   2.0214844e+00  -7.7216105e+01
   2.0312500e+00  -9.4746330e+01
   2.0410156e+00  -8.1865401e+01
   2.0507812e+00  -7.7756978e+01
   2.0605469e+00  -8.4182690e+01
   2.0703125e+00  -7.6628360e+01
   2.0800781e+00  -8.0152525e+01
   2.0898438e+00  -7.8415314e+01
   2.0996094e+00  -9.1265933e+01
   2.1093750e+00  -9.1738082e+01
   2.1191406e+00  -7.8653379e+01
   2.1289062e+00  -8.1612531e+01
   2.1386719e+00  -7.9859027e+01
   2.1484375e+00  -7.7319521e+01
   2.1582031e+00  -7.7746096e+01
   2.1679688e+00  -8.1363766e+01
   2.1777344e+00  -7.4100527e+01
   2.1875000e+00  -7.9106099e+01
   2.1972656e+00  -9.3158153e+01
   2.2070312e+00  -8.5607639e+01
   2.2167969e+00  -7.3888594e+01
   2.2265625e+00  -7.7852713e+01
   2.2363281e+00  -7.6707814e+01
   2.2460938e+00  -7.9445575e+01
   2.2558594e+00  -7.2582339e+01
   2.2656250e+00  -7.6251740e+01
   2.2753906e+00  -8.1984947e+01
   2.2851562e+00  -7.5224705e+01
   2.2949219e+00  -7.2615960e+01
   2.3046875e+00  -7.6429210e+01
   2.3144531e+00  -9.1979449e+01
   2.3242188e+00  -7.4155558e+01
   2.3339844e+00  -8.2995848e+01
   2.3437500e+00  -8.3284726e+01
   2.3535156e+00  -7.7794649e+01
   2.3632812e+00  -7.3909450e+01
   2.3730469e+00  -8.0835079e+01
   2.3828125e+00  -8.1454754e+01
   2.3925781e+00  -8.0003766e+01
   2.4023438e+00  -8.2416631e+01
   2.4121094e+00  -7.7665296e+01
   2.4218750e+00  -8.0877459e+01
   2.4316406e+00  -7.5855925e+01
   2.4414062e+00  -8.0097913e+01
   2.4511719e+00  -8.1535468e+01
   2.4609375e+00  -7.5042451e+01
   2.4707031e+00  -8.2402830e+01
   2.4804688e+00  -7.9652645e+01
   2.4902344e+00  -7.4118177e+01
   2.5000000e+00  -7.6866234e+01
   2.5097656e+00  -8.0630019e+01
   2.5195312e+00  -8.9060720e+01
   2.5292969e+00  -8.2422558e+01
   2.5390625e+00  -7.9370469e+01
   2.5488281e+00  -7.8615496e+01
   2.5585938e+00  -7.4495884e+01
   2.5683594e+00  -7.8073514e+01
   2.5781250e+00  -8.0787729e+01
   2.5878906e+00  -7.9022068e+01
   2.5976562e+00  -7.9172253e+01
   2.6074219e+00  -8.7772540e+01
   2.6171875e+00  -7.9823136e+01
   2.6269531e+00  -7.1968365e+01
   2.6367188e+00  -7.9227508e+01
   2.6464844e+00  -8.4740981e+01
   2.6562500e+00  -7.9421181e+01
   2.6660156e+00  -7.6165315e+01
   2.6757812e+00  -8.5914051e+01
   2.6855469e+00  -7.8075765e+01
   2.6953125e+00  -7.6847440e+01
   2.7050781e+00  -7.9098473e+01
   2.7148438e+00  -9.5776375e+01
   2.7246094e+00  -9.0399519e+01
   2.7343750e+00  -7.7625694e+01
   2.7441406e+00  -7.4506137e+01
   2.7539062e+00  -7.8363865e+01
   2.7636719e+00  -7.8055849e+01
   2.7734375e+00  -7.8887751e+01
   2.7832031e+00  -7.6207053e+01
   2.7929688e+00  -7.6548390e+01
   2.8027344e+00  -8.1093278e+01
   2.8125000e+00  -9.2368587e+01
   2.8222656e+00  -9.3751688e+01
   2.8320312e+00  -7.6031334e+01
   2.8417969e+00  -8.0523223e+01
   2.8515625e+00  -7.9852829e+01
   2.8613281e+00  -8.5632870e+01
   2.8710938e+00  -7.5017263e+01
   2.8808594e+00  -7.9005186e+01
   2.8906250e+00  -8.8663598e+01
   2.9003906e+00  -7.6771143e+01
   2.9101562e+00  -7.5250445e+01
   2.9199219e+00  -7.8970344e+01
   2.9296875e+00  -9.7741905e+01
   2.9394531e+00  -7.5886831e+01
   2.9492188e+00  -9.3885778e+01
   2.9589844e+00  -8.0143428e+01
   2.9687500e+00  -7.7938509e+01
   2.9785156e+00  -7.3652363e+01
   2.9882812e+00  -8.0660374e+01
   2.9980469e+00  -8.1045274e+01
   3.0078125e+00  -7.8719727e+01
   3.0175781e+00  -9.0567242e+01
   3.0273438e+00  -7.5775641e+01
   3.0371094e+00  -7.8932093e+01
   3.0468750e+00  -7.8226514e+01
   3.0566406e+00  -7.7991138e+01
   3.0664062e+00  -8.2010604e+01
   3.0761719e+00  -7.7001743e+01
   3.0859375e+00  -8.3544368e+01
   3.0957031e+00  -7.8025401e+01
   3.1054688e+00  -7.4430511e+01
   3.1152344e+00  -7.7836789e+01
   3.1250000e+00  -7.9835445e+01
   3.1347656e+00  -8.8550244e+01
   3.1445312e+00  -8.3055992e+01
   3.1542969e+00  -8.1175993e+01
   3.1640625e+00  -8.4723811e+01
   3.1738281e+00  -7.3152564e+01
   3.1835938e+00  -7.6544324e+01
   3.1933594e+00  -7.8248416e+01
   3.2031250e+00  -8.8275027e+01
   3.2128906e+00  -7.7550403e+01
   3.2226562e+00  -8.6084882e+01
   3.2324219e+00  -7.7793780e+01
   3.2421875e+00  -7.3612358e+01
   3.2519531e+00  -7.6252799e+01
   3.2617188e+00  -8.8784268e+01
   3.2714844e+00  -7.8949035e+01
   3.2812500e+00  -7.3547496e+01
   3.2910156e+00  -8.6121674e+01
   3.3007812e+00  -7.7427349e+01
   3.3105469e+00  -7.6196406e+01
   3.3203125e+00  -7.6559104e+01
   3.3300781e+00  -8.8575620e+01
   3.3398438e+00  -9.0989661e+01
   3.3496094e+00  -7.5828937e+01
   3.3593750e+00  -7.8824824e+01
   3.3691406e+00  -7.7775362e+01
   3.3789062e+00  -8.1155780e+01
   3.3886719e+00  -7.7747262e+01
   3.3984375e+00  -8.2362300e+01
   3.4082031e+00  -7.5629478e+01
   3.4179688e+00  -7.9619119e+01
   3.4277344e+00  -8.3874802e+01
   3.4375000e+00  -8.8088376e+01
   3.4472656e+00  -8.2025668e+01
   3.4570312e+00  -7.8046131e+01
   3.4667969e+00  -7.7918290e+01
   3.4765625e+00  -9.2535722e+01
   3.4863281e+00  -7.8640820e+01
   3.4960938e+00  -8.1081749e+01
   3.5058594e+00  -9.0746154e+01
   3.5156250e+00  -8.1007559e+01
   3.5253906e+00  -7.4457483e+01
   3.5351562e+00  -8.8625648e+01
   3.5449219e+00  -8.7187414e+01
   3.5546875e+00  -7.6595651e+01
   3.5644531e+00  -8.4757959e+01
   3.5742188e+00  -7.8684387e+01
   3.5839844e+00  -8.2522147e+01
   3.5937500e+00  -7.9668789e+01
   3.6035156e+00  -7.8318145e+01
   3.6132812e+00  -7.6398188e+01
   3.6230469e+00  -8.4342170e+01
   3.6328125e+00  -8.2525261e+01
   3.6425781e+00  -8.2453835e+01
   3.6523438e+00  -8.2292506e+01
   3.6621094e+00  -7.9783383e+01
   3.6718750e+00  -8.9930746e+01
   3.6816406e+00  -7.8359896e+01
   3.6914062e+00  -7.9723381e+01
   3.7011719e+00  -7.6975641e+01
   3.7109375e+00  -8.0658482e+01
   3.7207031e+00  -8.3133725e+01
   3.7304688e+00  -8.4375187e+01
   3.7402344e+00  -8.1812425e+01
   3.7500000e+00  -8.1291412e+01
   3.7597656e+00  -8.2489518e+01
   3.7695312e+00  -7.9099897e+01
   3.7792969e+00  -7.9652577e+01
   3.7890625e+00  -7.5931055e+01
   3.7988281e+00  -8.3536479e+01
   3.8085938e+00  -8.1462149e+01
   3.8183594e+00  -7.8709198e+01
   3.8281250e+00  -8.4451896e+01
   3.8378906e+00  -7.9404687e+01
   3.8476562e+00  -8.4202242e+01
   3.8574219e+00  -7.7162138e+01
   3.8671875e+00  -8.0583020e+01
   3.8769531e+00  -7.9340243e+01
   3.8867188e+00  -8.8401192e+01
   3.8964844e+00  -8.0225384e+01
   3.9062500e+00  -8.6176366e+01
   3.9160156e+00  -8.2447984e+01
   3.9257812e+00  -8.0410885e+01
   3.9355469e+00  -1.0263433e+02
   3.9453125e+00  -7.8214190e+01
   3.9550781e+00  -7.8105180e+01
   3.9648438e+00  -8.4379875e+01
   3.9746094e+00  -8.7965371e+01
   3.9843750e+00  -7.8484072e+01
   3.9941406e+00  -8.2545245e+01
   4.0039062e+00  -8.5502226e+01
   4.0136719e+00  -7.9846467e+01
   4.0234375e+00  -9.4874291e+01
   4.0332031e+00  -7.7301451e+01
   4.0429688e+00  -8.3096261e+01
   4.0527344e+00  -8.2604269e+01
   4.0625000e+00  -8.3974725e+01
   4.0722656e+00  -8.5268114e+01
   4.0820312e+00  -7.8843457e+01
   4.0917969e+00  -9.9246404e+01
   4.1015625e+00  -7.8559906e+01
   4.1113281e+00  -8.6201355e+01
   4.1210938e+00  -7.7298562e+01
   4.1308594e+00  -8.4042750e+01
   4.1406250e+00  -7.6595363e+01
   4.1503906e+00  -9.5807210e+01
   4.1601562e+00  -7.7801751e+01
   4.1699219e+00  -8.6392176e+01
   4.1796875e+00  -8.1908399e+01
   4.1894531e+00  -7.7995436e+01
   4.1992188e+00  -8.7271332e+01
   4.2089844e+00  -7.7238221e+01
   4.2187500e+00  -7.9825615e+01
   4.2285156e+00  -7.9216420e+01
   4.2382812e+00  -9.0596406e+01
   4.2480469e+00  -7.9269215e+01
   4.2578125e+00  -8.8752771e+01
   4.2675781e+00  -8.1195207e+01
   4.2773438e+00  -7.8264196e+01
   4.2871094e+00  -8.5835472e+01
   4.2968750e+00  -8.0069777e+01
   4.3066406e+00  -7.7245233e+01
   4.3164062e+00  -7.6635024e+01
   4.3261719e+00  -8.3005873e+01
   4.3359375e+00  -8.5687502e+01
   4.3457031e+00  -8.2225733e+01
   4.3554688e+00  -7.8223825e+01
   4.3652344e+00  -8.1091463e+01
   4.3750000e+00  -8.2866679e+01
   4.3847656e+00  -7.9287476e+01
   4.3945312e+00  -8.3331486e+01
   4.4042969e+00  -8.6029295e+01
   4.4140625e+00  -8.4192631e+01
   4.4238281e+00  -8.2380884e+01
   4.4335938e+00  -8.3261647e+01
   4.4433594e+00  -8.2016270e+01
   4.4531250e+00  -7.9601600e+01
   4.4628906e+00  -8.4253802e+01
   4.4726562e+00  -7.6016332e+01
   4.4824219e+00  -7.9582492e+01
   4.4921875e+00  -8.0137772e+01
   4.5019531e+00  -9.2154298e+01
   4.5117188e+00  -8.1034122e+01
   4.5214844e+00  -8.4396536e+01
   4.5312500e+00  -7.7667855e+01
   4.5410156e+00  -8.7194209e+01
   4.5507812e+00  -9.0532406e+01
   4.5605469e+00  -8.7045486e+01
   4.5703125e+00  -8.1787449e+01
   4.5800781e+00  -8.5850004e+01
   4.5898438e+00  -8.4136524e+01
   4.5996094e+00  -8.2338453e+01
   4.6093750e+00  -8.3609263e+01
   4.6191406e+00  -8.3060282e+01
   4.6289062e+00  -8.5209971e+01
   4.6386719e+00  -8.1692851e+01
   4.6484375e+00  -8.1232169e+01
   4.6582031e+00  -8.8135225e+01
   4.6679688e+00  -8.7194606e+01
   4.6777344e+00  -8.3466758e+01
   4.6875000e+00  -9.0638507e+01
   4.6972656e+00  -8.4296324e+01
   4.7070312e+00  -8.7253547e+01
   4.7167969e+00  -8.3394238e+01
   4.7265625e+00  -9.5750049e+01
   4.7363281e+00  -8.6546113e+01
   4.7460938e+00  -8.9172304e+01
   4.7558594e+00  -8.4398530e+01
   4.7656250e+00  -8.1216730e+01
   4.7753906e+00  -8.6089508e+01
   4.7851562e+00  -8.3591462e+01
   4.7949219e+00  -1.0072865e+02
   4.8046875e+00  -8.3855910e+01
   4.8144531e+00  -8.2982768e+01
   4.8242188e+00  -8.6832155e+01
   4.8339844e+00  -8.5542272e+01
   4.8437500e+00  -8.3777921e+01
   4.8535156e+00  -8.0059434e+01
   4.8632812e+00  -8.4453165e+01
   4.8730469e+00  -8.4091928e+01
   4.8828125e+00  -8.7626156e+01
   4.8925781e+00  -8.1875415e+01
   4.9023438e+00  -9.1613187e+01
   4.9121094e+00  -8.3548706e+01
   4.9218750e+00  -8.8231249e+01
   4.9316406e+00  -8.5303112e+01
   4.9414062e+00  -8.3165887e+01
   4.9511719e+00  -8.5614628e+01
   4.9609375e+00  -8.8745083e+01
   4.9707031e+00  -8.1892009e+01
   4.9804688e+00  -8.3352507e+01
   4.9902344e+00  -8.2377897e+01
   5.0000000e+00  -9.3647420e+01
   5.0097656e+00  -9.0464815e+01
   5.0195312e+00  -9.1627158e+01
   5.0292969e+00  -8.4594510e+01
   5.0390625e+00  -8.7082640e+01
   5.0488281e+00  -8.7405600e+01
   5.0585938e+00  -9.8679511e+01
   5.0683594e+00  -9.0046918e+01
   5.0781250e+00  -8.7520569e+01
   5.0878906e+00  -8.3617685e+01
   5.0976562e+00  -8.7138386e+01
   5.1074219e+00  -8.3653795e+01
   5.1171875e+00  -8.6127034e+01
   5.1269531e+00  -8.6807402e+01
   5.1367188e+00  -7.8764633e+01
   5.1464844e+00  -7.9830732e+01
   5.1562500e+00  -8.4171194e+01
   5.1660156e+00  -9.4262148e+01
   5.1757812e+00  -8.4680498e+01
   5.1855469e+00  -8.1419287e+01
   5.1953125e+00  -8.0774725e+01
   5.2050781e+00  -8.2375158e+01
   5.2148438e+00  -8.9461976e+01
   5.2246094e+00  -8.8571165e+01
   5.2343750e+00  -8.4641578e+01
   5.2441406e+00  -8.5354714e+01
   5.2539062e+00  -8.6433270e+01
   5.2636719e+00  -8.3428692e+01
   5.2734375e+00  -8.6380779e+01
   5.2832031e+00  -8.1993489e+01
   5.2929688e+00  -8.8485362e+01
   5.3027344e+00  -9.2266242e+01
   5.3125000e+00  -8.3263929e+01
   5.3222656e+00  -8.1884139e+01
   5.3320312e+00  -8.5455935e+01
   5.3417969e+00  -8.6584723e+01
   5.3515625e+00  -8.0648928e+01
   5.3613281e+00  -8.4777546e+01
   5.3710938e+00  -8.1868882e+01
   5.3808594e+00  -9.4241946e+01
   5.3906250e+00  -8.2414517e+01
   5.4003906e+00  -9.8306493e+01
   5.4101562e+00  -8.2587346e+01
   5.4199219e+00  -8.9602701e+01
   5.4296875e+00  -8.2239684e+01
   5.4394531e+00  -8.3854945e+01
   5.4492188e+00  -8.5427272e+01
   5.4589844e+00  -8.4819422e+01
   5.4687500e+00  -9.0178766e+01
   5.4785156e+00  -8.2383695e+01
   5.4882812e+00  -8.0922791e+01
   5.4980469e+00  -9.7958516e+01
   5.5078125e+00  -8.3013378e+01
   5.5175781e+00  -8.2511293e+01
   5.5273438e+00  -8.2616404e+01
   5.5371094e+00  -9.8311977e+01
   5.5468750e+00  -8.3787664e+01
   5.5566406e+00  -9.0963179e+01
   5.5664062e+00  -8.7610801e+01
   5.5761719e+00  -8.8282641e+01
   5.5859375e+00  -8.3983480e+01
   5.5957031e+00  -9.0901244e+01
   5.6054688e+00  -8.2765443e+01
   5.6152344e+00  -8.7656472e+01
   5.6250000e+00  -8.5545616e+01
   5.6347656e+00  -8.3306280e+01
   5.6445312e+00  -7.8651195e+01
   5.6542969e+00  -8.7867865e+01
   5.6640625e+00  -8.9131510e+01
   5.6738281e+00  -8.0841956e+01
   5.6835938e+00  -8.4966114e+01
   5.6933594e+00  -9.1301994e+01
   5.7031250e+00  -8.4862078e+01
   5.7128906e+00  -8.4148377e+01
   5.7226562e+00  -9.2626278e+01
   5.7324219e+00  -9.8990144e+01
   5.7421875e+00  -8.5444201e+01
   5.7519531e+00  -9.0003145e+01
   5.7617188e+00  -8.3293104e+01
   5.7714844e+00  -8.3998272e+01
   5.7812500e+00  -8.3703463e+01
   5.7910156e+00  -1.0091671e+02
   5.8007812e+00  -8.3794727e+01
   5.8105469e+00  -8.2557891e+01
   5.8203125e+00  -8.0225664e+01
   5.8300781e+00  -8.5860043e+01
   5.8398438e+00  -8.3751557e+01
   5.8496094e+00  -8.4735999e+01
   5.8593750e+00  -8.4989554e+01
   5.8691406e+00  -8.3112883e+01
   5.8789062e+00  -8.4337236e+01
   5.8886719e+00  -9.0326871e+01
   5.8984375e+00  -9.3601163e+01
   5.9082031e+00  -8.6063783e+01
   5.9179688e+00  -9.0898151e+01
   5.9277344e+00  -8.4632157e+01
   5.9375000e+00  -8.9702272e+01
   5.9472656e+00  -8.3688868e+01
   5.9570312e+00  -9.1200339e+01
   5.9667969e+00  -8.2944850e+01
   5.9765625e+00  -8.9590074e+01
   5.9863281e+00  -8.6720334e+01
   5.9960938e+00  -9.0475540e+01
   6.0058594e+00  -9.1192894e+01
   6.0156250e+00  -8.8988382e+01
   6.0253906e+00  -8.3471929e+01
   6.0351562e+00  -8.9786352e+01
   6.0449219e+00  -8.2978340e+01
   6.0546875e+00  -9.1181879e+01
   6.0644531e+00  -8.5244999e+01
   6.0742188e+00  -9.1809104e+01
   6.0839844e+00  -8.0454511e+01
   6.0937500e+00  -8.2283979e+01
   6.1035156e+00  -8.0335543e+01
   6.1132812e+00  -8.5637291e+01
   6.1230469e+00  -9.3686470e+01
   6.1328125e+00  -8.2307610e+01
   6.1425781e+00  -8.4925304e+01
   6.1523438e+00  -8.9191924e+01
   6.1621094e+00  -8.4461617e+01
   6.1718750e+00  -8.6159723e+01
   6.1816406e+00  -8.7891526e+01
   6.1914062e+00  -8.2703004e+01
   6.2011719e+00  -8.7834149e+01
   6.2109375e+00  -8.3324861e+01
   6.2207031e+00  -8.7127253e+01
   6.2304688e+00  -9.5367421e+01
   6.2402344e+00  -8.4340507e+01
   6.2500000e+00  -7.9341813e+01
   6.2597656e+00  -8.4000818e+01
   6.2695312e+00  -8.8858459e+01
   6.2792969e+00  -8.1194022e+01
   6.2890625e+00  -8.6146911e+01
   6.2988281e+00  -9.2536169e+01
   6.3085938e+00  -8.3526620e+01
   6.3183594e+00  -8.1575968e+01
   6.3281250e+00  -9.1272896e+01
   6.3378906e+00  -8.6520256e+01
   6.3476562e+00  -8.3085231e+01
   6.3574219e+00  -8.4128576e+01
   6.3671875e+00  -8.9303958e+01
   6.3769531e+00  -9.0868544e+01
   6.3867188e+00  -8.4541554e+01
   6.3964844e+00  -9.1141632e+01
   6.4062500e+00  -8.4722010e+01
   6.4160156e+00  -1.0001815e+02
   6.4257812e+00  -8.2426919e+01
   6.4355469e+00  -8.7034870e+01
   6.4453125e+00  -8.4063718e+01
   6.4550781e+00  -9.7287226e+01
   6.4648438e+00  -8.0871308e+01
   6.4746094e+00  -7.9825379e+01
   6.4843750e+00  -8.2378641e+01
   6.4941406e+00  -8.9496097e+01
   6.5039062e+00  -9.0505367e+01
   6.5136719e+00  -8.4424257e+01
   6.5234375e+00  -8.6652816e+01
   6.5332031e+00  -1.0387460e+02
   6.5429688e+00  -8.9830938e+01
   6.5527344e+00  -9.0860116e+01
   6.5625000e+00  -9.9011289e+01
   6.5722656e+00  -8.8103335e+01
   6.5820312e+00  -8.1295232e+01
   6.5917969e+00  -8.4983546e+01
   6.6015625e+00  -8.1977375e+01
   6.6113281e+00  -8.4725060e+01
   6.6210938e+00  -8.6133584e+01
   6.6308594e+00  -9.2677673e+01
   6.6406250e+00  -8.6577263e+01
   6.6503906e+00  -8.6260834e+01
   6.6601562e+00  -1.0135305e+02
   6.6699219e+00  -8.0934099e+01
   6.6796875e+00  -8.3937944e+01
   6.6894531e+00  -8.9047535e+01
   6.6992188e+00  -8.0674559e+01
   6.7089844e+00  -8.5056207e+01
   6.7187500e+00  -9.3418576e+01
   6.7285156e+00  -8.8525673e+01
   6.7382812e+00  -8.3396988e+01
   6.7480469e+00  -8.5646910e+01
   6.7578125e+00  -7.9826406e+01
   6.7675781e+00  -8.2016721e+01
   6.7773438e+00  -8.2159114e+01
   6.7871094e+00  -8.8540770e+01
   6.7968750e+00  -8.7820007e+01
   6.8066406e+00  -8.0939970e+01
   6.8164062e+00  -8.3554881e+01
   6.8261719e+00  -8.3314946e+01
   6.8359375e+00  -8.3336133e+01
   6.8457031e+00  -8.5766741e+01
   6.8554688e+00  -8.2601293e+01
   6.8652344e+00  -8.1184597e+01
   6.8750000e+00  -9.1896997e+01
   6.8847656e+00  -8.7013985e+01
   6.8945312e+00  -8.5373898e+01
   6.9042969e+00  -8.8248850e+01
   6.9140625e+00  -8.9609437e+01
   6.9238281e+00  -8.0569282e+01
   6.9335938e+00  -8.5556132e+01
   6.9433594e+00  -9.2214169e+01
   6.9531250e+00  -1.0701089e+02
   6.9628906e+00  -8.1107952e+01
   6.9726562e+00  -8.3969446e+01
   6.9824219e+00  -8.1276137e+01
   6.9921875e+00  -8.8406602e+01
   7.0019531e+00  -8.4032009e+01
   7.0117188e+00  -9.5182038e+01
   7.0214844e+00  -8.4561783e+01
   7.0312500e+00  -8.4566889e+01
   7.0410156e+00  -8.7295095e+01
   7.0507812e+00  -1.0004468e+02
   7.0605469e+00  -9.0660629e+01
   7.0703125e+00  -8.6021648e+01
   7.0800781e+00  -8.6814553e+01
   7.0898438e+00  -8.6641456e+01
   7.0996094e+00  -8.6249244e+01
   7.1093750e+00  -8.2766550e+01
   7.1191406e+00  -8.7719555e+01
   7.1289062e+00  -8.5525477e+01
   7.1386719e+00  -8.4413316e+01
   7.1484375e+00  -8.4549946e+01
   7.1582031e+00  -8.7815207e+01
   7.1679688e+00  -8.0052447e+01
   7.1777344e+00  -8.5618866e+01
   7.1875000e+00  -8.6242654e+01
   7.1972656e+00  -9.1959387e+01
   7.2070312e+00  -8.3041680e+01
   7.2167969e+00  -8.5007097e+01
   7.2265625e+00  -9.3518197e+01
   7.2363281e+00  -8.2462380e+01
   7.2460938e+00  -8.6257053e+01
   7.2558594e+00  -8.3385339e+01
   7.2656250e+00  -8.2573422e+01
   7.2753906e+00  -8.4402542e+01
   7.2851562e+00  -9.4777525e+01
   7.2949219e+00  -9.4118858e+01
   7.3046875e+00  -8.2399323e+01
   7.3144531e+00  -8.4455902e+01
   7.3242188e+00  -8.6076492e+01
   7.3339844e+00  -8.3204135e+01
   7.3437500e+00  -8.1461654e+01
   7.3535156e+00  -9.0513595e+01
   7.3632812e+00  -8.1157171e+01
   7.3730469e+00  -8.2212795e+01
   7.3828125e+00  -8.4696719e+01
   7.3925781e+00  -8.7520141e+01
   7.4023438e+00  -8.5082834e+01
   7.4121094e+00  -8.8544254e+01
   7.4218750e+00  -8.3835952e+01
   7.4316406e+00  -8.1333231e+01
   7.4414062e+00  -8.9515862e+01
   7.4511719e+00  -8.6413366e+01
   7.4609375e+00  -8.3178792e+01
   7.4707031e+00  -8.8521281e+01
   7.4804688e+00  -8.1884748e+01
   7.4902344e+00  -9.2985728e+01
   7.5000000e+00  -9.2643178e+01
   7.5097656e+00  -8.7032655e+01
   7.5195312e+00  -8.5226692e+01
   7.5292969e+00  -9.1035556e+01
   7.5390625e+00  -9.8049485e+01
   7.5488281e+00  -8.8741423e+01
   7.5585938e+00  -8.4757979e+01
   7.5683594e+00  -9.2970664e+01
   7.5781250e+00  -9.3274792e+01
   7.5878906e+00  -1.0028436e+02
   7.5976562e+00  -9.9714594e+01
   7.6074219e+00  -8.1979812e+01
   7.6171875e+00  -9.1556918e+01
   7.6269531e+00  -9.3758569e+01
   7.6367188e+00  -9.1326931e+01
   7.6464844e+00  -9.0198835e+01
   7.6562500e+00  -9.1969890e+01
   7.6660156e+00  -8.3348199e+01
   7.6757812e+00  -8.5853257e+01
   7.6855469e+00  -8.6282273e+01
   7.6953125e+00  -9.0348934e+01
   7.7050781e+00  -8.8219528e+01
   7.7148438e+00  -9.4637027e+01
   7.7246094e+00  -9.3947434e+01
   7.7343750e+00  -8.8974902e+01
   7.7441406e+00  -9.9740572e+01
   7.7539062e+00  -8.5172470e+01
   7.7636719e+00  -8.6714074e+01
   7.7734375e+00  -8.6559166e+01
   7.7832031e+00  -8.7491085e+01
   7.7929688e+00  -8.1876136e+01
   7.8027344e+00  -8.4937992e+01
   7.8125000e+00  -8.6515713e+01
   7.8222656e+00  -9.7454359e+01
   7.8320312e+00  -8.5495439e+01
   7.8417969e+00  -8.8226474e+01
   7.8515625e+00  -9.0430920e+01
   7.8613281e+00  -8.5114074e+01
   7.8710938e+00  -8.4507732e+01
   7.8808594e+00  -9.7551878e+01
   7.8906250e+00  -9.4781548e+01
   7.9003906e+00  -8.7352554e+01
   7.9101562e+00  -9.0399153e+01
   7.9199219e+00  -9.1201432e+01
   7.9296875e+00  -8.4772759e+01
   7.9394531e+00  -8.2702243e+01
   7.9492188e+00  -9.7615670e+01
   7.9589844e+00  -9.0750408e+01
   7.9687500e+00  -9.0567282e+01
   7.9785156e+00  -9.9569128e+01
   7.9882812e+00  -8.7010748e+01
   7.9980469e+00  -8.8440959e+01


==> Figures/PSD/Mask/PSDMASKData.dat <==
   8.6760000e+02  -3.6000000e+01
   8.6760400e+02  -3.6000000e+01
   8.6760800e+02  -3.6000000e+01
   8.6761200e+02  -3.6000000e+01
   8.6761600e+02  -3.6000000e+01
   8.6762000e+02  -3.6000000e+01
   8.6762400e+02  -3.6000000e+01
   8.6762800e+02  -3.6000000e+01
   8.6763200e+02  -3.6000000e+01
   8.6763600e+02  -3.6000000e+01
   8.6764000e+02  -3.6000000e+01
   8.6764400e+02  -3.6000000e+01
   8.6764800e+02  -3.6000000e+01
   8.6765200e+02  -3.6000000e+01
   8.6765600e+02  -3.6000000e+01
   8.6766000e+02  -3.6000000e+01
   8.6766400e+02  -3.6000000e+01
   8.6766800e+02  -3.6000000e+01
   8.6767200e+02  -3.6000000e+01
   8.6767600e+02  -3.6000000e+01
   8.6768000e+02  -3.6000000e+01
   8.6768400e+02  -3.6000000e+01
   8.6768800e+02  -3.6000000e+01
   8.6769200e+02  -3.6000000e+01
   8.6769600e+02  -3.6000000e+01
   8.6770000e+02  -3.6000000e+01
   8.6770400e+02  -3.6000000e+01
   8.6770800e+02  -3.6000000e+01
   8.6771200e+02  -3.6000000e+01
   8.6771600e+02  -3.6000000e+01
   8.6772000e+02  -3.6000000e+01
   8.6772400e+02  -3.6000000e+01
   8.6772800e+02  -3.6000000e+01
   8.6773200e+02  -3.6000000e+01
   8.6773600e+02  -3.6000000e+01
   8.6774000e+02  -3.6000000e+01
   8.6774400e+02  -3.6000000e+01
   8.6774800e+02  -3.6000000e+01
   8.6775200e+02  -3.6000000e+01
   8.6775600e+02  -3.6000000e+01
   8.6776000e+02  -3.6000000e+01
   8.6776400e+02  -3.6000000e+01
   8.6776800e+02  -3.6000000e+01
   8.6777200e+02  -3.6000000e+01
   8.6777600e+02  -3.6000000e+01
   8.6778000e+02  -3.6000000e+01
   8.6778400e+02  -3.6000000e+01
   8.6778800e+02  -3.6000000e+01
   8.6779200e+02  -3.6000000e+01
   8.6779600e+02  -3.6000000e+01
   8.6780000e+02  -3.0000000e+01
   8.6780400e+02  -3.0000000e+01
   8.6780800e+02  -3.0000000e+01
   8.6781200e+02  -3.0000000e+01
   8.6781600e+02  -3.0000000e+01
   8.6782000e+02  -3.0000000e+01
   8.6782400e+02  -3.0000000e+01
   8.6782800e+02  -3.0000000e+01
   8.6783200e+02  -3.0000000e+01
   8.6783600e+02  -3.0000000e+01
   8.6784000e+02  -3.0000000e+01
   8.6784400e+02  -3.0000000e+01
   8.6784800e+02  -3.0000000e+01
   8.6785200e+02  -3.0000000e+01
   8.6785600e+02  -3.0000000e+01
   8.6786000e+02  -3.0000000e+01
   8.6786400e+02  -3.0000000e+01
   8.6786800e+02  -3.0000000e+01
   8.6787200e+02  -3.0000000e+01
   8.6787600e+02  -3.0000000e+01
   8.6788000e+02  -3.0000000e+01
   8.6788400e+02  -3.0000000e+01
   8.6788800e+02  -3.0000000e+01
   8.6789200e+02  -3.0000000e+01
   8.6789600e+02  -3.0000000e+01
   8.6790000e+02  -3.0000000e+01
   8.6790400e+02  -3.0000000e+01
   8.6790800e+02  -3.0000000e+01
   8.6791200e+02  -3.0000000e+01
   8.6791600e+02  -3.0000000e+01
   8.6792000e+02  -3.0000000e+01
   8.6792400e+02  -3.0000000e+01
   8.6792800e+02  -3.0000000e+01
   8.6793200e+02  -3.0000000e+01
   8.6793600e+02  -3.0000000e+01
   8.6794000e+02  -3.0000000e+01
   8.6794400e+02  -3.0000000e+01
   8.6794800e+02  -3.0000000e+01
   8.6795200e+02  -3.0000000e+01
   8.6795600e+02  -3.0000000e+01
   8.6796000e+02  -3.0000000e+01
   8.6796400e+02  -3.0000000e+01
   8.6796800e+02  -3.0000000e+01
   8.6797200e+02  -3.0000000e+01
   8.6797600e+02  -3.0000000e+01
   8.6798000e+02  -3.0000000e+01
   8.6798400e+02  -3.0000000e+01
   8.6798800e+02  -3.0000000e+01
   8.6799200e+02  -3.0000000e+01
   8.6799600e+02  -3.0000000e+01
   8.6800000e+02   0.0000000e+00
   8.6800400e+02   0.0000000e+00
   8.6800800e+02   0.0000000e+00
   8.6801200e+02   0.0000000e+00
   8.6801600e+02   0.0000000e+00
   8.6802000e+02   0.0000000e+00
   8.6802400e+02   0.0000000e+00
   8.6802800e+02   0.0000000e+00
   8.6803200e+02   0.0000000e+00
   8.6803600e+02   0.0000000e+00
   8.6804000e+02   0.0000000e+00
   8.6804400e+02   0.0000000e+00
   8.6804800e+02   0.0000000e+00
   8.6805200e+02   0.0000000e+00
   8.6805600e+02   0.0000000e+00
   8.6806000e+02   0.0000000e+00
   8.6806400e+02   0.0000000e+00
   8.6806800e+02   0.0000000e+00
   8.6807200e+02   0.0000000e+00
   8.6807600e+02   0.0000000e+00
   8.6808000e+02   0.0000000e+00
   8.6808400e+02   0.0000000e+00
   8.6808800e+02   0.0000000e+00
   8.6809200e+02   0.0000000e+00
   8.6809600e+02   0.0000000e+00
   8.6810000e+02   0.0000000e+00
   8.6810400e+02   0.0000000e+00
   8.6810800e+02   0.0000000e+00
   8.6811200e+02   0.0000000e+00
   8.6811600e+02   0.0000000e+00
   8.6812000e+02   0.0000000e+00
   8.6812400e+02   0.0000000e+00
   8.6812800e+02   0.0000000e+00
   8.6813200e+02   0.0000000e+00
   8.6813600e+02   0.0000000e+00
   8.6814000e+02   0.0000000e+00
   8.6814400e+02   0.0000000e+00
   8.6814800e+02   0.0000000e+00
   8.6815200e+02   0.0000000e+00
   8.6815600e+02   0.0000000e+00
   8.6816000e+02   0.0000000e+00
   8.6816400e+02   0.0000000e+00
   8.6816800e+02   0.0000000e+00
   8.6817200e+02   0.0000000e+00
   8.6817600e+02   0.0000000e+00
   8.6818000e+02   0.0000000e+00
   8.6818400e+02   0.0000000e+00
   8.6818800e+02   0.0000000e+00
   8.6819200e+02   0.0000000e+00
   8.6819600e+02   0.0000000e+00
   8.6820000e+02   0.0000000e+00
   8.6820400e+02   0.0000000e+00
   8.6820800e+02   0.0000000e+00
   8.6821200e+02   0.0000000e+00
   8.6821600e+02   0.0000000e+00
   8.6822000e+02   0.0000000e+00
   8.6822400e+02   0.0000000e+00
   8.6822800e+02   0.0000000e+00
   8.6823200e+02   0.0000000e+00
   8.6823600e+02   0.0000000e+00
   8.6824000e+02   0.0000000e+00
   8.6824400e+02   0.0000000e+00
   8.6824800e+02   0.0000000e+00
   8.6825200e+02   0.0000000e+00
   8.6825600e+02   0.0000000e+00
   8.6826000e+02   0.0000000e+00
   8.6826400e+02   0.0000000e+00
   8.6826800e+02   0.0000000e+00
   8.6827200e+02   0.0000000e+00
   8.6827600e+02   0.0000000e+00
   8.6828000e+02   0.0000000e+00
   8.6828400e+02   0.0000000e+00
   8.6828800e+02   0.0000000e+00
   8.6829200e+02   0.0000000e+00
   8.6829600e+02   0.0000000e+00
   8.6830000e+02   0.0000000e+00
   8.6830400e+02   0.0000000e+00
   8.6830800e+02   0.0000000e+00
   8.6831200e+02   0.0000000e+00
   8.6831600e+02   0.0000000e+00
   8.6832000e+02   0.0000000e+00
   8.6832400e+02   0.0000000e+00
   8.6832800e+02   0.0000000e+00
   8.6833200e+02   0.0000000e+00
   8.6833600e+02   0.0000000e+00
   8.6834000e+02   0.0000000e+00
   8.6834400e+02   0.0000000e+00
   8.6834800e+02   0.0000000e+00
   8.6835200e+02   0.0000000e+00
   8.6835600e+02   0.0000000e+00
   8.6836000e+02   0.0000000e+00
   8.6836400e+02   0.0000000e+00
   8.6836800e+02   0.0000000e+00
   8.6837200e+02   0.0000000e+00
   8.6837600e+02   0.0000000e+00
   8.6838000e+02   0.0000000e+00
   8.6838400e+02   0.0000000e+00
   8.6838800e+02   0.0000000e+00
   8.6839200e+02   0.0000000e+00
   8.6839600e+02   0.0000000e+00
   8.6840000e+02   0.0000000e+00
   8.6840400e+02   0.0000000e+00
   8.6840800e+02   0.0000000e+00
   8.6841200e+02   0.0000000e+00
   8.6841600e+02   0.0000000e+00
   8.6842000e+02   0.0000000e+00
   8.6842400e+02   0.0000000e+00
   8.6842800e+02   0.0000000e+00
   8.6843200e+02   0.0000000e+00
   8.6843600e+02   0.0000000e+00
   8.6844000e+02   0.0000000e+00
   8.6844400e+02   0.0000000e+00
   8.6844800e+02   0.0000000e+00
   8.6845200e+02   0.0000000e+00
   8.6845600e+02   0.0000000e+00
   8.6846000e+02   0.0000000e+00
   8.6846400e+02   0.0000000e+00
   8.6846800e+02   0.0000000e+00
   8.6847200e+02   0.0000000e+00
   8.6847600e+02   0.0000000e+00
   8.6848000e+02   0.0000000e+00
   8.6848400e+02   0.0000000e+00
   8.6848800e+02   0.0000000e+00
   8.6849200e+02   0.0000000e+00
   8.6849600e+02   0.0000000e+00
   8.6850000e+02   0.0000000e+00
   8.6850400e+02   0.0000000e+00
   8.6850800e+02   0.0000000e+00
   8.6851200e+02   0.0000000e+00
   8.6851600e+02   0.0000000e+00
   8.6852000e+02   0.0000000e+00
   8.6852400e+02   0.0000000e+00
   8.6852800e+02   0.0000000e+00
   8.6853200e+02   0.0000000e+00
   8.6853600e+02   0.0000000e+00
   8.6854000e+02   0.0000000e+00
   8.6854400e+02   0.0000000e+00
   8.6854800e+02   0.0000000e+00
   8.6855200e+02   0.0000000e+00
   8.6855600e+02   0.0000000e+00
   8.6856000e+02   0.0000000e+00
   8.6856400e+02   0.0000000e+00
   8.6856800e+02   0.0000000e+00
   8.6857200e+02   0.0000000e+00
   8.6857600e+02   0.0000000e+00
   8.6858000e+02   0.0000000e+00
   8.6858400e+02   0.0000000e+00
   8.6858800e+02   0.0000000e+00
   8.6859200e+02   0.0000000e+00
   8.6859600e+02   0.0000000e+00
   8.6860000e+02  -3.0000000e+01
   8.6860400e+02  -3.0000000e+01
   8.6860800e+02  -3.0000000e+01
   8.6861200e+02  -3.0000000e+01
   8.6861600e+02  -3.0000000e+01
   8.6862000e+02  -3.0000000e+01
   8.6862400e+02  -3.0000000e+01
   8.6862800e+02  -3.0000000e+01
   8.6863200e+02  -3.0000000e+01
   8.6863600e+02  -3.0000000e+01
   8.6864000e+02  -3.0000000e+01
   8.6864400e+02  -3.0000000e+01
   8.6864800e+02  -3.0000000e+01
   8.6865200e+02  -3.0000000e+01
   8.6865600e+02  -3.0000000e+01
   8.6866000e+02  -3.0000000e+01
   8.6866400e+02  -3.0000000e+01
   8.6866800e+02  -3.0000000e+01
   8.6867200e+02  -3.0000000e+01
   8.6867600e+02  -3.0000000e+01
   8.6868000e+02  -3.0000000e+01
   8.6868400e+02  -3.0000000e+01
   8.6868800e+02  -3.0000000e+01
   8.6869200e+02  -3.0000000e+01
   8.6869600e+02  -3.0000000e+01
   8.6870000e+02  -3.0000000e+01
   8.6870400e+02  -3.0000000e+01
   8.6870800e+02  -3.0000000e+01
   8.6871200e+02  -3.0000000e+01
   8.6871600e+02  -3.0000000e+01
   8.6872000e+02  -3.0000000e+01
   8.6872400e+02  -3.0000000e+01
   8.6872800e+02  -3.0000000e+01
   8.6873200e+02  -3.0000000e+01
   8.6873600e+02  -3.0000000e+01
   8.6874000e+02  -3.0000000e+01
   8.6874400e+02  -3.0000000e+01
   8.6874800e+02  -3.0000000e+01
   8.6875200e+02  -3.0000000e+01
   8.6875600e+02  -3.0000000e+01
   8.6876000e+02  -3.0000000e+01
   8.6876400e+02  -3.0000000e+01
   8.6876800e+02  -3.0000000e+01
   8.6877200e+02  -3.0000000e+01
   8.6877600e+02  -3.0000000e+01
   8.6878000e+02  -3.0000000e+01
   8.6878400e+02  -3.0000000e+01
   8.6878800e+02  -3.0000000e+01
   8.6879200e+02  -3.0000000e+01
   8.6879600e+02  -3.0000000e+01
   8.6880000e+02  -3.6000000e+01
   8.6880400e+02  -3.6000000e+01
   8.6880800e+02  -3.6000000e+01
   8.6881200e+02  -3.6000000e+01
   8.6881600e+02  -3.6000000e+01
   8.6882000e+02  -3.6000000e+01
   8.6882400e+02  -3.6000000e+01
   8.6882800e+02  -3.6000000e+01
   8.6883200e+02  -3.6000000e+01
   8.6883600e+02  -3.6000000e+01
   8.6884000e+02  -3.6000000e+01
   8.6884400e+02  -3.6000000e+01
   8.6884800e+02  -3.6000000e+01
   8.6885200e+02  -3.6000000e+01
   8.6885600e+02  -3.6000000e+01
   8.6886000e+02  -3.6000000e+01
   8.6886400e+02  -3.6000000e+01
   8.6886800e+02  -3.6000000e+01
   8.6887200e+02  -3.6000000e+01
   8.6887600e+02  -3.6000000e+01
   8.6888000e+02  -3.6000000e+01
   8.6888400e+02  -3.6000000e+01
   8.6888800e+02  -3.6000000e+01
   8.6889200e+02  -3.6000000e+01
   8.6889600e+02  -3.6000000e+01
   8.6890000e+02  -3.6000000e+01
   8.6890400e+02  -3.6000000e+01
   8.6890800e+02  -3.6000000e+01
   8.6891200e+02  -3.6000000e+01
   8.6891600e+02  -3.6000000e+01
   8.6892000e+02  -3.6000000e+01
   8.6892400e+02  -3.6000000e+01
   8.6892800e+02  -3.6000000e+01
   8.6893200e+02  -3.6000000e+01
   8.6893600e+02  -3.6000000e+01
   8.6894000e+02  -3.6000000e+01
   8.6894400e+02  -3.6000000e+01
   8.6894800e+02  -3.6000000e+01
   8.6895200e+02  -3.6000000e+01
   8.6895600e+02  -3.6000000e+01
   8.6896000e+02  -3.6000000e+01
   8.6896400e+02  -3.6000000e+01
   8.6896800e+02  -3.6000000e+01
   8.6897200e+02  -3.6000000e+01
   8.6897600e+02  -3.6000000e+01
   8.6898000e+02  -3.6000000e+01
   8.6898400e+02  -3.6000000e+01
   8.6898800e+02  -3.6000000e+01
   8.6899200e+02  -3.6000000e+01
   8.6899600e+02  -3.6000000e+01
   8.6900000e+02  -3.6000000e+01


==> Figures/PSD/Mask/PSPassDataSF7NQ3.dat <==
   8.6630000e+02  -4.3475990e+01
   8.6630400e+02  -4.4700312e+01
   8.6630800e+02  -4.4614322e+01
   8.6631200e+02  -4.1907493e+01
   8.6631600e+02  -4.3511136e+01
   8.6632000e+02  -4.3461129e+01
   8.6632400e+02  -4.2760568e+01
   8.6632800e+02  -4.3413238e+01
   8.6633200e+02  -4.3045883e+01
   8.6633600e+02  -4.2928983e+01
   8.6634000e+02  -4.1402114e+01
   8.6634400e+02  -4.2883032e+01
   8.6634800e+02  -4.4139388e+01
   8.6635200e+02  -4.3071634e+01
   8.6635600e+02  -4.4682268e+01
   8.6636000e+02  -4.2996224e+01
   8.6636400e+02  -4.3682358e+01
   8.6636800e+02  -4.2885436e+01
   8.6637200e+02  -4.4932351e+01
   8.6637600e+02  -4.2914067e+01
   8.6638000e+02  -4.2559435e+01
   8.6638400e+02  -4.4736332e+01
   8.6638800e+02  -4.3032177e+01
   8.6639200e+02  -4.1504192e+01
   8.6639600e+02  -4.3527338e+01
   8.6640000e+02  -4.4253679e+01
   8.6640400e+02  -4.5381717e+01
   8.6640800e+02  -4.2391471e+01
   8.6641200e+02  -4.1902801e+01
   8.6641600e+02  -4.1655547e+01
   8.6642000e+02  -4.2306140e+01
   8.6642400e+02  -4.1859838e+01
   8.6642800e+02  -4.4169980e+01
   8.6643200e+02  -4.2487356e+01
   8.6643600e+02  -4.3121014e+01
   8.6644000e+02  -4.2977095e+01
   8.6644400e+02  -4.2098490e+01
   8.6644800e+02  -4.0668589e+01
   8.6645200e+02  -4.1717515e+01
   8.6645600e+02  -4.1226153e+01
   8.6646000e+02  -4.2598133e+01
   8.6646400e+02  -4.3326429e+01
   8.6646800e+02  -4.2446947e+01
   8.6647200e+02  -4.0496822e+01
   8.6647600e+02  -3.9645635e+01
   8.6648000e+02  -4.0341470e+01
   8.6648400e+02  -4.2631028e+01
   8.6648800e+02  -4.2691326e+01
   8.6649200e+02  -4.0401901e+01
   8.6649600e+02  -3.9983532e+01
   8.6650000e+02  -3.9651291e+01
   8.6650400e+02  -4.1478038e+01
   8.6650800e+02  -4.1288587e+01
   8.6651200e+02  -4.1726312e+01
   8.6651600e+02  -3.9865880e+01
   8.6652000e+02  -4.1190835e+01
   8.6652400e+02  -4.0530404e+01
   8.6652800e+02  -4.5356140e+01
   8.6653200e+02  -4.0107226e+01
   8.6653600e+02  -4.2596243e+01
   8.6654000e+02  -4.2429588e+01
   8.6654400e+02  -4.3174128e+01
   8.6654800e+02  -4.1155071e+01
   8.6655200e+02  -3.8740762e+01
   8.6655600e+02  -4.0730727e+01
   8.6656000e+02  -4.2533383e+01
   8.6656400e+02  -3.9680678e+01
   8.6656800e+02  -3.9868570e+01
   8.6657200e+02  -4.1099166e+01
   8.6657600e+02  -4.4136375e+01
   8.6658000e+02  -3.9389976e+01
   8.6658400e+02  -4.0398811e+01
   8.6658800e+02  -4.3119595e+01
   8.6659200e+02  -4.0744115e+01
   8.6659600e+02  -4.0323956e+01
   8.6660000e+02  -4.2891233e+01
   8.6660400e+02  -4.0750541e+01
   8.6660800e+02  -3.9913831e+01
   8.6661200e+02  -4.0893079e+01
   8.6661600e+02  -4.3953011e+01
   8.6662000e+02  -3.8460003e+01
   8.6662400e+02  -4.0711350e+01
   8.6662800e+02  -4.4920137e+01
   8.6663200e+02  -4.0996087e+01
   8.6663600e+02  -4.2395089e+01
   8.6664000e+02  -4.1875621e+01
   8.6664400e+02  -4.0105268e+01
   8.6664800e+02  -4.0529640e+01
   8.6665200e+02  -4.4269252e+01
   8.6665600e+02  -4.0605660e+01
   8.6666000e+02  -4.1625493e+01
   8.6666400e+02  -4.2994282e+01
   8.6666800e+02  -4.0612689e+01
   8.6667200e+02  -4.1089360e+01
   8.6667600e+02  -4.1270968e+01
   8.6668000e+02  -4.0909984e+01
   8.6668400e+02  -4.1253003e+01
   8.6668800e+02  -4.1105720e+01
   8.6669200e+02  -4.2361454e+01
   8.6669600e+02  -4.0408313e+01
   8.6670000e+02  -4.0966661e+01
   8.6670400e+02  -4.3801794e+01
   8.6670800e+02  -4.0486640e+01
   8.6671200e+02  -4.2088658e+01
   8.6671600e+02  -3.9655537e+01
   8.6672000e+02  -3.9360469e+01
   8.6672400e+02  -4.1585379e+01
   8.6672800e+02  -4.0195825e+01
   8.6673200e+02  -4.5388317e+01
   8.6673600e+02  -3.9203809e+01
   8.6674000e+02  -4.1718131e+01
   8.6674400e+02  -4.2095605e+01
   8.6674800e+02  -4.1228507e+01
   8.6675200e+02  -4.0958060e+01
   8.6675600e+02  -4.0656752e+01
   8.6676000e+02  -4.1902293e+01
   8.6676400e+02  -4.0366658e+01
   8.6676800e+02  -4.2479770e+01
   8.6677200e+02  -4.0525559e+01
   8.6677600e+02  -4.3279809e+01
   8.6678000e+02  -4.0879543e+01
   8.6678400e+02  -4.3655410e+01
   8.6678800e+02  -4.0165345e+01
   8.6679200e+02  -4.1671472e+01
   8.6679600e+02  -3.9858841e+01
   8.6680000e+02  -4.4184770e+01
   8.6680400e+02  -3.9894016e+01
   8.6680800e+02  -4.0944358e+01
   8.6681200e+02  -3.9556312e+01
   8.6681600e+02  -4.3875189e+01
   8.6682000e+02  -3.9350322e+01
   8.6682400e+02  -4.3029339e+01
   8.6682800e+02  -4.1176574e+01
   8.6683200e+02  -4.2341525e+01
   8.6683600e+02  -4.1468608e+01
   8.6684000e+02  -4.0886073e+01
   8.6684400e+02  -4.1986827e+01
   8.6684800e+02  -4.0092132e+01
   8.6685200e+02  -4.2349848e+01
   8.6685600e+02  -3.9908483e+01
   8.6686000e+02  -4.2140098e+01
   8.6686400e+02  -4.1582377e+01
   8.6686800e+02  -4.1971406e+01
   8.6687200e+02  -4.3062306e+01
   8.6687600e+02  -3.9776763e+01
   8.6688000e+02  -4.3135379e+01
   8.6688400e+02  -3.9713959e+01
   8.6688800e+02  -4.0909022e+01
   8.6689200e+02  -4.0047612e+01
   8.6689600e+02  -4.0833289e+01
   8.6690000e+02  -4.0071335e+01
   8.6690400e+02  -4.0908765e+01
   8.6690800e+02  -4.1357571e+01
   8.6691200e+02  -4.0565575e+01
   8.6691600e+02  -4.0983496e+01
   8.6692000e+02  -4.1682850e+01
   8.6692400e+02  -4.1622602e+01
   8.6692800e+02  -4.1218337e+01
   8.6693200e+02  -4.1946322e+01
   8.6693600e+02  -4.0760815e+01
   8.6694000e+02  -4.0702694e+01
   8.6694400e+02  -4.2705556e+01
   8.6694800e+02  -4.0091802e+01
   8.6695200e+02  -4.1849552e+01
   8.6695600e+02  -4.4852911e+01
   8.6696000e+02  -4.0494382e+01
   8.6696400e+02  -4.2505395e+01
   8.6696800e+02  -4.4032316e+01
   8.6697200e+02  -3.9959201e+01
   8.6697600e+02  -4.3378679e+01
   8.6698000e+02  -4.3615824e+01
   8.6698400e+02  -3.9896554e+01
   8.6698800e+02  -3.9957299e+01
   8.6699200e+02  -4.2530154e+01
   8.6699600e+02  -3.9759418e+01
   8.6700000e+02  -4.0925940e+01
   8.6700400e+02  -4.0935373e+01
   8.6700800e+02  -4.2416549e+01
   8.6701200e+02  -4.1055331e+01
   8.6701600e+02  -4.0024157e+01
   8.6702000e+02  -4.3265156e+01
   8.6702400e+02  -4.2411726e+01
   8.6702800e+02  -3.9485179e+01
   8.6703200e+02  -4.1182720e+01
   8.6703600e+02  -4.0916019e+01
   8.6704000e+02  -4.2858349e+01
   8.6704400e+02  -3.8760998e+01
   8.6704800e+02  -3.9837289e+01
   8.6705200e+02  -4.1545942e+01
   8.6705600e+02  -4.2587827e+01
   8.6706000e+02  -4.0442170e+01
   8.6706400e+02  -4.0691269e+01
   8.6706800e+02  -4.1278335e+01
   8.6707200e+02  -3.9207475e+01
   8.6707600e+02  -4.1038484e+01
   8.6708000e+02  -4.0785557e+01
   8.6708400e+02  -4.0194499e+01
   8.6708800e+02  -4.2617720e+01
   8.6709200e+02  -4.1012595e+01
   8.6709600e+02  -4.0899911e+01
   8.6710000e+02  -4.0579531e+01
   8.6710400e+02  -4.0057646e+01
   8.6710800e+02  -4.1959048e+01
   8.6711200e+02  -4.1581006e+01
   8.6711600e+02  -4.0659955e+01
   8.6712000e+02  -4.0186465e+01
   8.6712400e+02  -4.0811991e+01
   8.6712800e+02  -4.0837839e+01
   8.6713200e+02  -3.9490147e+01
   8.6713600e+02  -4.3976826e+01
   8.6714000e+02  -4.2206869e+01
   8.6714400e+02  -3.8586990e+01
   8.6714800e+02  -4.0335633e+01
   8.6715200e+02  -3.7835066e+01
   8.6715600e+02  -3.9612727e+01
   8.6716000e+02  -4.2255455e+01
   8.6716400e+02  -4.0800065e+01
   8.6716800e+02  -4.1676461e+01
   8.6717200e+02  -3.9047473e+01
   8.6717600e+02  -3.9164176e+01
   8.6718000e+02  -3.9176959e+01
   8.6718400e+02  -3.9083033e+01
   8.6718800e+02  -3.8571268e+01
   8.6719200e+02  -3.7318870e+01
   8.6719600e+02  -3.8351622e+01
   8.6720000e+02  -3.8655677e+01
   8.6720400e+02  -3.7894389e+01
   8.6720800e+02  -3.7008234e+01
   8.6721200e+02  -3.6523459e+01
   8.6721600e+02  -3.8200367e+01
   8.6722000e+02  -3.4988806e+01
   8.6722400e+02  -3.6396327e+01
   8.6722800e+02  -3.6541525e+01
   8.6723200e+02  -3.5199238e+01
   8.6723600e+02  -3.6721102e+01
   8.6724000e+02  -3.6616660e+01
   8.6724400e+02  -3.5640909e+01
   8.6724800e+02  -3.6871394e+01
   8.6725200e+02  -3.6681760e+01
   8.6725600e+02  -3.7394300e+01
   8.6726000e+02  -3.6875338e+01
   8.6726400e+02  -3.7255430e+01
   8.6726800e+02  -3.7047614e+01
   8.6727200e+02  -3.6984407e+01
   8.6727600e+02  -3.5889650e+01
   8.6728000e+02  -3.6010314e+01
   8.6728400e+02  -3.5875265e+01
   8.6728800e+02  -3.7115396e+01
   8.6729200e+02  -3.5467046e+01
   8.6729600e+02  -3.5210852e+01
   8.6730000e+02  -3.9172306e+01
   8.6730400e+02  -3.6259830e+01
   8.6730800e+02  -3.7280946e+01
   8.6731200e+02  -3.6963896e+01
   8.6731600e+02  -3.6261238e+01
   8.6732000e+02  -3.7146817e+01
   8.6732400e+02  -3.7455906e+01
   8.6732800e+02  -3.5859137e+01
   8.6733200e+02  -3.6458362e+01
   8.6733600e+02  -3.7402855e+01
   8.6734000e+02  -3.6676736e+01
   8.6734400e+02  -3.7299621e+01
   8.6734800e+02  -3.7377455e+01
   8.6735200e+02  -3.6235917e+01
   8.6735600e+02  -3.6508273e+01
   8.6736000e+02  -3.6212730e+01
   8.6736400e+02  -3.7309745e+01
   8.6736800e+02  -3.7256063e+01
   8.6737200e+02  -3.6689486e+01
   8.6737600e+02  -3.5776912e+01
   8.6738000e+02  -3.6630632e+01
   8.6738400e+02  -3.7135183e+01
   8.6738800e+02  -3.7098144e+01
   8.6739200e+02  -3.5087255e+01
   8.6739600e+02  -3.8788497e+01
   8.6740000e+02  -3.6098930e+01
   8.6740400e+02  -3.6535190e+01
   8.6740800e+02  -3.7692246e+01
   8.6741200e+02  -3.6369372e+01
   8.6741600e+02  -3.4596635e+01
   8.6742000e+02  -3.5643300e+01
   8.6742400e+02  -3.6214656e+01
   8.6742800e+02  -3.5785848e+01
   8.6743200e+02  -3.4230411e+01
   8.6743600e+02  -3.4233286e+01
   8.6744000e+02  -3.6578667e+01
   8.6744400e+02  -3.4704770e+01
   8.6744800e+02  -3.3600200e+01
   8.6745200e+02  -3.3029451e+01
   8.6745600e+02  -3.4368574e+01
   8.6746000e+02  -3.1933973e+01
   8.6746400e+02  -3.1024177e+01
   8.6746800e+02  -3.2618952e+01
   8.6747200e+02  -3.3321390e+01
   8.6747600e+02  -3.1381050e+01
   8.6748000e+02  -3.3832060e+01
   8.6748400e+02  -3.2435236e+01
   8.6748800e+02  -3.1366819e+01
   8.6749200e+02  -3.3519232e+01
   8.6749600e+02  -3.4024642e+01
   8.6750000e+02  -3.3481970e+01
   8.6750400e+02  -3.3743551e+01
   8.6750800e+02  -3.3326302e+01
   8.6751200e+02  -3.3908507e+01
   8.6751600e+02  -3.2719218e+01
   8.6752000e+02  -3.2795862e+01
   8.6752400e+02  -3.2204500e+01
   8.6752800e+02  -3.2643136e+01
   8.6753200e+02  -3.4208515e+01
   8.6753600e+02  -3.2376636e+01
   8.6754000e+02  -3.4362293e+01
   8.6754400e+02  -3.3282614e+01
   8.6754800e+02  -3.3803398e+01
   8.6755200e+02  -3.1516743e+01
   8.6755600e+02  -3.2588838e+01
   8.6756000e+02  -3.2891031e+01
   8.6756400e+02  -3.3004648e+01
   8.6756800e+02  -3.3473000e+01
   8.6757200e+02  -3.4665152e+01
   8.6757600e+02  -3.1477341e+01
   8.6758000e+02  -3.4064569e+01
   8.6758400e+02  -3.2557209e+01
   8.6758800e+02  -3.3963085e+01
   8.6759200e+02  -3.3217696e+01
   8.6759600e+02  -3.3011707e+01
   8.6760000e+02  -3.3371924e+01
   8.6760400e+02  -3.2505712e+01
   8.6760800e+02  -3.3289359e+01
   8.6761200e+02  -3.2649021e+01
   8.6761600e+02  -3.2362515e+01
   8.6762000e+02  -3.3736879e+01
   8.6762400e+02  -3.2693583e+01
   8.6762800e+02  -3.1857463e+01
   8.6763200e+02  -3.4516363e+01
   8.6763600e+02  -3.1179775e+01
   8.6764000e+02  -3.2950362e+01
   8.6764400e+02  -3.4607965e+01
   8.6764800e+02  -3.1401289e+01
   8.6765200e+02  -3.3960957e+01
   8.6765600e+02  -3.3683673e+01
   8.6766000e+02  -3.2846954e+01
   8.6766400e+02  -3.3589859e+01
   8.6766800e+02  -3.3641014e+01
   8.6767200e+02  -3.3498031e+01
   8.6767600e+02  -3.3349298e+01
   8.6768000e+02  -3.2201197e+01
   8.6768400e+02  -3.4026773e+01
   8.6768800e+02  -3.2811565e+01
   8.6769200e+02  -3.3759873e+01
   8.6769600e+02  -3.2643347e+01
   8.6770000e+02  -3.2349957e+01
   8.6770400e+02  -3.3603706e+01
   8.6770800e+02  -3.3651198e+01
   8.6771200e+02  -3.2399506e+01
   8.6771600e+02  -3.1965283e+01
   8.6772000e+02  -3.2603875e+01
   8.6772400e+02  -3.3015015e+01
   8.6772800e+02  -3.4646758e+01
   8.6773200e+02  -3.4362097e+01
   8.6773600e+02  -3.3062595e+01
   8.6774000e+02  -3.2518843e+01
   8.6774400e+02  -3.2741830e+01
   8.6774800e+02  -3.3147566e+01
   8.6775200e+02  -3.3171821e+01
   8.6775600e+02  -3.3027536e+01
   8.6776000e+02  -3.3420412e+01
   8.6776400e+02  -3.2927648e+01
   8.6776800e+02  -3.2311542e+01
   8.6777200e+02  -3.3599316e+01
   8.6777600e+02  -3.3997680e+01
   8.6778000e+02  -3.3687277e+01
   8.6778400e+02  -3.4107544e+01
   8.6778800e+02  -3.4343609e+01
   8.6779200e+02  -3.4214673e+01
   8.6779600e+02  -3.4403175e+01
   8.6780000e+02  -3.3623467e+01
   8.6780400e+02  -3.5086579e+01
   8.6780800e+02  -3.4633070e+01
   8.6781200e+02  -3.3358897e+01
   8.6781600e+02  -3.4346312e+01
   8.6782000e+02  -3.4053188e+01
   8.6782400e+02  -3.3914890e+01
   8.6782800e+02  -3.3739412e+01
   8.6783200e+02  -3.3712332e+01
   8.6783600e+02  -3.3365312e+01
   8.6784000e+02  -3.3192276e+01
   8.6784400e+02  -3.2578515e+01
   8.6784800e+02  -3.3506983e+01
   8.6785200e+02  -3.3251635e+01
   8.6785600e+02  -3.4029740e+01
   8.6786000e+02  -3.3507499e+01
   8.6786400e+02  -3.3548374e+01
   8.6786800e+02  -3.2664233e+01
   8.6787200e+02  -3.2522406e+01
   8.6787600e+02  -3.1590290e+01
   8.6788000e+02  -3.2866410e+01
   8.6788400e+02  -3.5057725e+01
   8.6788800e+02  -3.3386528e+01
   8.6789200e+02  -3.2862712e+01
   8.6789600e+02  -3.3277169e+01
   8.6790000e+02  -3.2877331e+01
   8.6790400e+02  -3.2830845e+01
   8.6790800e+02  -3.4046315e+01
   8.6791200e+02  -3.2911489e+01
   8.6791600e+02  -3.3010250e+01
   8.6792000e+02  -3.3353763e+01
   8.6792400e+02  -3.3060473e+01
   8.6792800e+02  -3.3081916e+01
   8.6793200e+02  -3.4002308e+01
   8.6793600e+02  -3.3454604e+01
   8.6794000e+02  -3.1725833e+01
   8.6794400e+02  -3.2504259e+01
   8.6794800e+02  -3.5146065e+01
   8.6795200e+02  -3.3283326e+01
   8.6795600e+02  -3.1883289e+01
   8.6796000e+02  -3.4166946e+01
   8.6796400e+02  -3.2778727e+01
   8.6796800e+02  -3.1894581e+01
   8.6797200e+02  -3.4184212e+01
   8.6797600e+02  -3.3564126e+01
   8.6798000e+02  -3.2565641e+01
   8.6798400e+02  -3.3018284e+01
   8.6798800e+02  -3.3469263e+01
   8.6799200e+02  -3.3153751e+01
   8.6799600e+02  -3.2921120e+01
   8.6800000e+02  -3.1839360e+01
   8.6800400e+02  -3.4128254e+01
   8.6800800e+02  -3.4077225e+01
   8.6801200e+02  -3.2369361e+01
   8.6801600e+02  -3.3326433e+01
   8.6802000e+02  -3.2493578e+01
   8.6802400e+02  -3.2701529e+01
   8.6802800e+02  -3.3468576e+01
   8.6803200e+02  -3.2263828e+01
   8.6803600e+02  -3.3144453e+01
   8.6804000e+02  -3.1530476e+01
   8.6804400e+02  -3.4541685e+01
   8.6804800e+02  -3.2105647e+01
   8.6805200e+02  -3.3577846e+01
   8.6805600e+02  -3.2548686e+01
   8.6806000e+02  -3.4057349e+01
   8.6806400e+02  -3.2024495e+01
   8.6806800e+02  -3.4160123e+01
   8.6807200e+02  -3.1857858e+01
   8.6807600e+02  -3.3455994e+01
   8.6808000e+02  -3.2939268e+01
   8.6808400e+02  -3.3636103e+01
   8.6808800e+02  -3.2172984e+01
   8.6809200e+02  -3.3116781e+01
   8.6809600e+02  -3.0659025e+01
   8.6810000e+02  -3.0675184e+01
   8.6810400e+02  -3.3000006e+01
   8.6810800e+02  -3.2136100e+01
   8.6811200e+02  -3.2404482e+01
   8.6811600e+02  -3.1183307e+01
   8.6812000e+02  -3.1435602e+01
   8.6812400e+02  -3.1386150e+01
   8.6812800e+02  -2.9972205e+01
   8.6813200e+02  -3.0612807e+01
   8.6813600e+02  -2.9845935e+01
   8.6814000e+02  -2.8028201e+01
   8.6814400e+02  -2.7879753e+01
   8.6814800e+02  -2.8034887e+01
   8.6815200e+02  -2.7058230e+01
   8.6815600e+02  -2.5853763e+01
   8.6816000e+02  -2.4177162e+01
   8.6816400e+02  -2.2057274e+01
   8.6816800e+02  -2.0010048e+01
   8.6817200e+02  -1.7870109e+01
   8.6817600e+02  -1.5546636e+01
   8.6818000e+02  -1.3330687e+01
   8.6818400e+02  -1.1321026e+01
   8.6818800e+02  -9.7506506e+00
   8.6819200e+02  -8.8671222e+00
   8.6819600e+02  -8.9165895e+00
   8.6820000e+02  -1.0056695e+01
   8.6820400e+02  -1.1296337e+01
   8.6820800e+02  -1.0227741e+01
   8.6821200e+02  -9.2908957e+00
   8.6821600e+02  -1.0698175e+01
   8.6822000e+02  -1.0414058e+01
   8.6822400e+02  -9.4814710e+00
   8.6822800e+02  -1.0987219e+01
   8.6823200e+02  -9.6590938e+00
   8.6823600e+02  -1.0581676e+01
   8.6824000e+02  -9.9085627e+00
   8.6824400e+02  -1.0417699e+01
   8.6824800e+02  -1.0015247e+01
   8.6825200e+02  -1.0171462e+01
   8.6825600e+02  -1.0361948e+01
   8.6826000e+02  -9.9647856e+00
   8.6826400e+02  -9.9130959e+00
   8.6826800e+02  -1.0388945e+01
   8.6827200e+02  -1.0404480e+01
   8.6827600e+02  -9.9642382e+00
   8.6828000e+02  -9.7365552e+00
   8.6828400e+02  -9.8855363e+00
   8.6828800e+02  -1.0145909e+01
   8.6829200e+02  -1.0365896e+01
   8.6829600e+02  -1.0485951e+01
   8.6830000e+02             NaN
   8.6830400e+02  -1.0485951e+01
   8.6830800e+02  -1.0365896e+01
   8.6831200e+02  -1.0145909e+01
   8.6831600e+02  -9.8855363e+00
   8.6832000e+02  -9.7365552e+00
   8.6832400e+02  -9.9642382e+00
   8.6832800e+02  -1.0404480e+01
   8.6833200e+02  -1.0388945e+01
   8.6833600e+02  -9.9130959e+00
   8.6834000e+02  -9.9647856e+00
   8.6834400e+02  -1.0361948e+01
   8.6834800e+02  -1.0171462e+01
   8.6835200e+02  -1.0015247e+01
   8.6835600e+02  -1.0417699e+01
   8.6836000e+02  -9.9085627e+00
   8.6836400e+02  -1.0581676e+01
   8.6836800e+02  -9.6590938e+00
   8.6837200e+02  -1.0987219e+01
   8.6837600e+02  -9.4814710e+00
   8.6838000e+02  -1.0414058e+01
   8.6838400e+02  -1.0698175e+01
   8.6838800e+02  -9.2908957e+00
   8.6839200e+02  -1.0227741e+01
   8.6839600e+02  -1.1296337e+01
   8.6840000e+02  -1.0056695e+01
   8.6840400e+02  -8.9165895e+00
   8.6840800e+02  -8.8671222e+00
   8.6841200e+02  -9.7506506e+00
   8.6841600e+02  -1.1321026e+01
   8.6842000e+02  -1.3330687e+01
   8.6842400e+02  -1.5546636e+01
   8.6842800e+02  -1.7870109e+01
   8.6843200e+02  -2.0010048e+01
   8.6843600e+02  -2.2057274e+01
   8.6844000e+02  -2.4177162e+01
   8.6844400e+02  -2.5853763e+01
   8.6844800e+02  -2.7058230e+01
   8.6845200e+02  -2.8034887e+01
   8.6845600e+02  -2.7879753e+01
   8.6846000e+02  -2.8028201e+01
   8.6846400e+02  -2.9845935e+01
   8.6846800e+02  -3.0612807e+01
   8.6847200e+02  -2.9972205e+01
   8.6847600e+02  -3.1386150e+01
   8.6848000e+02  -3.1435602e+01
   8.6848400e+02  -3.1183307e+01
   8.6848800e+02  -3.2404482e+01
   8.6849200e+02  -3.2136100e+01
   8.6849600e+02  -3.3000006e+01
   8.6850000e+02  -3.0675184e+01
   8.6850400e+02  -3.0659025e+01
   8.6850800e+02  -3.3116781e+01
   8.6851200e+02  -3.2172984e+01
   8.6851600e+02  -3.3636103e+01
   8.6852000e+02  -3.2939268e+01
   8.6852400e+02  -3.3455994e+01
   8.6852800e+02  -3.1857858e+01
   8.6853200e+02  -3.4160123e+01
   8.6853600e+02  -3.2024495e+01
   8.6854000e+02  -3.4057349e+01
   8.6854400e+02  -3.2548686e+01
   8.6854800e+02  -3.3577846e+01
   8.6855200e+02  -3.2105647e+01
   8.6855600e+02  -3.4541685e+01
   8.6856000e+02  -3.1530476e+01
   8.6856400e+02  -3.3144453e+01
   8.6856800e+02  -3.2263828e+01
   8.6857200e+02  -3.3468576e+01
   8.6857600e+02  -3.2701529e+01
   8.6858000e+02  -3.2493578e+01
   8.6858400e+02  -3.3326433e+01
   8.6858800e+02  -3.2369361e+01
   8.6859200e+02  -3.4077225e+01
   8.6859600e+02  -3.4128254e+01
   8.6860000e+02  -3.1839360e+01
   8.6860400e+02  -3.2921120e+01
   8.6860800e+02  -3.3153751e+01
   8.6861200e+02  -3.3469263e+01
   8.6861600e+02  -3.3018284e+01
   8.6862000e+02  -3.2565641e+01
   8.6862400e+02  -3.3564126e+01
   8.6862800e+02  -3.4184212e+01
   8.6863200e+02  -3.1894581e+01
   8.6863600e+02  -3.2778727e+01
   8.6864000e+02  -3.4166946e+01
   8.6864400e+02  -3.1883289e+01
   8.6864800e+02  -3.3283326e+01
   8.6865200e+02  -3.5146065e+01
   8.6865600e+02  -3.2504259e+01
   8.6866000e+02  -3.1725833e+01
   8.6866400e+02  -3.3454604e+01
   8.6866800e+02  -3.4002308e+01
   8.6867200e+02  -3.3081916e+01
   8.6867600e+02  -3.3060473e+01
   8.6868000e+02  -3.3353763e+01
   8.6868400e+02  -3.3010250e+01
   8.6868800e+02  -3.2911489e+01
   8.6869200e+02  -3.4046315e+01
   8.6869600e+02  -3.2830845e+01
   8.6870000e+02  -3.2877331e+01
   8.6870400e+02  -3.3277169e+01
   8.6870800e+02  -3.2862712e+01
   8.6871200e+02  -3.3386528e+01
   8.6871600e+02  -3.5057725e+01
   8.6872000e+02  -3.2866410e+01
   8.6872400e+02  -3.1590290e+01
   8.6872800e+02  -3.2522406e+01
   8.6873200e+02  -3.2664233e+01
   8.6873600e+02  -3.3548374e+01
   8.6874000e+02  -3.3507499e+01
   8.6874400e+02  -3.4029740e+01
   8.6874800e+02  -3.3251635e+01
   8.6875200e+02  -3.3506983e+01
   8.6875600e+02  -3.2578515e+01
   8.6876000e+02  -3.3192276e+01
   8.6876400e+02  -3.3365312e+01
   8.6876800e+02  -3.3712332e+01
   8.6877200e+02  -3.3739412e+01
   8.6877600e+02  -3.3914890e+01
   8.6878000e+02  -3.4053188e+01
   8.6878400e+02  -3.4346312e+01
   8.6878800e+02  -3.3358897e+01
   8.6879200e+02  -3.4633070e+01
   8.6879600e+02  -3.5086579e+01
   8.6880000e+02  -3.3623467e+01
   8.6880400e+02  -3.4403175e+01
   8.6880800e+02  -3.4214673e+01
   8.6881200e+02  -3.4343609e+01
   8.6881600e+02  -3.4107544e+01
   8.6882000e+02  -3.3687277e+01
   8.6882400e+02  -3.3997680e+01
   8.6882800e+02  -3.3599316e+01
   8.6883200e+02  -3.2311542e+01
   8.6883600e+02  -3.2927648e+01
   8.6884000e+02  -3.3420412e+01
   8.6884400e+02  -3.3027536e+01
   8.6884800e+02  -3.3171821e+01
   8.6885200e+02  -3.3147566e+01
   8.6885600e+02  -3.2741830e+01
   8.6886000e+02  -3.2518843e+01
   8.6886400e+02  -3.3062595e+01
   8.6886800e+02  -3.4362097e+01
   8.6887200e+02  -3.4646758e+01
   8.6887600e+02  -3.3015015e+01
   8.6888000e+02  -3.2603875e+01
   8.6888400e+02  -3.1965283e+01
   8.6888800e+02  -3.2399506e+01
   8.6889200e+02  -3.3651198e+01
   8.6889600e+02  -3.3603706e+01
   8.6890000e+02  -3.2349957e+01
   8.6890400e+02  -3.2643347e+01
   8.6890800e+02  -3.3759873e+01
   8.6891200e+02  -3.2811565e+01
   8.6891600e+02  -3.4026773e+01
   8.6892000e+02  -3.2201197e+01
   8.6892400e+02  -3.3349298e+01
   8.6892800e+02  -3.3498031e+01
   8.6893200e+02  -3.3641014e+01
   8.6893600e+02  -3.3589859e+01
   8.6894000e+02  -3.2846954e+01
   8.6894400e+02  -3.3683673e+01
   8.6894800e+02  -3.3960957e+01
   8.6895200e+02  -3.1401289e+01
   8.6895600e+02  -3.4607965e+01
   8.6896000e+02  -3.2950362e+01
   8.6896400e+02  -3.1179775e+01
   8.6896800e+02  -3.4516363e+01
   8.6897200e+02  -3.1857463e+01
   8.6897600e+02  -3.2693583e+01
   8.6898000e+02  -3.3736879e+01
   8.6898400e+02  -3.2362515e+01
   8.6898800e+02  -3.2649021e+01
   8.6899200e+02  -3.3289359e+01
   8.6899600e+02  -3.2505712e+01
   8.6900000e+02  -3.3371924e+01
   8.6900400e+02  -3.3011707e+01
   8.6900800e+02  -3.3217696e+01
   8.6901200e+02  -3.3963085e+01
   8.6901600e+02  -3.2557209e+01
   8.6902000e+02  -3.4064569e+01
   8.6902400e+02  -3.1477341e+01
   8.6902800e+02  -3.4665152e+01
   8.6903200e+02  -3.3473000e+01
   8.6903600e+02  -3.3004648e+01
   8.6904000e+02  -3.2891031e+01
   8.6904400e+02  -3.2588838e+01
   8.6904800e+02  -3.1516743e+01
   8.6905200e+02  -3.3803398e+01
   8.6905600e+02  -3.3282614e+01
   8.6906000e+02  -3.4362293e+01
   8.6906400e+02  -3.2376636e+01
   8.6906800e+02  -3.4208515e+01
   8.6907200e+02  -3.2643136e+01
   8.6907600e+02  -3.2204500e+01
   8.6908000e+02  -3.2795862e+01
   8.6908400e+02  -3.2719218e+01
   8.6908800e+02  -3.3908507e+01
   8.6909200e+02  -3.3326302e+01
   8.6909600e+02  -3.3743551e+01
   8.6910000e+02  -3.3481970e+01
   8.6910400e+02  -3.4024642e+01
   8.6910800e+02  -3.3519232e+01
   8.6911200e+02  -3.1366819e+01
   8.6911600e+02  -3.2435236e+01
   8.6912000e+02  -3.3832060e+01
   8.6912400e+02  -3.1381050e+01
   8.6912800e+02  -3.3321390e+01
   8.6913200e+02  -3.2618952e+01
   8.6913600e+02  -3.1024177e+01
   8.6914000e+02  -3.1933973e+01
   8.6914400e+02  -3.4368574e+01
   8.6914800e+02  -3.3029451e+01
   8.6915200e+02  -3.3600200e+01
   8.6915600e+02  -3.4704770e+01
   8.6916000e+02  -3.6578667e+01
   8.6916400e+02  -3.4233286e+01
   8.6916800e+02  -3.4230411e+01
   8.6917200e+02  -3.5785848e+01
   8.6917600e+02  -3.6214656e+01
   8.6918000e+02  -3.5643300e+01
   8.6918400e+02  -3.4596635e+01
   8.6918800e+02  -3.6369372e+01
   8.6919200e+02  -3.7692246e+01
   8.6919600e+02  -3.6535190e+01
   8.6920000e+02  -3.6098930e+01
   8.6920400e+02  -3.8788497e+01
   8.6920800e+02  -3.5087255e+01
   8.6921200e+02  -3.7098144e+01
   8.6921600e+02  -3.7135183e+01
   8.6922000e+02  -3.6630632e+01
   8.6922400e+02  -3.5776912e+01
   8.6922800e+02  -3.6689486e+01
   8.6923200e+02  -3.7256063e+01
   8.6923600e+02  -3.7309745e+01
   8.6924000e+02  -3.6212730e+01
   8.6924400e+02  -3.6508273e+01
   8.6924800e+02  -3.6235917e+01
   8.6925200e+02  -3.7377455e+01
   8.6925600e+02  -3.7299621e+01
   8.6926000e+02  -3.6676736e+01
   8.6926400e+02  -3.7402855e+01
   8.6926800e+02  -3.6458362e+01
   8.6927200e+02  -3.5859137e+01
   8.6927600e+02  -3.7455906e+01
   8.6928000e+02  -3.7146817e+01
   8.6928400e+02  -3.6261238e+01
   8.6928800e+02  -3.6963896e+01
   8.6929200e+02  -3.7280946e+01
   8.6929600e+02  -3.6259830e+01
   8.6930000e+02  -3.9172306e+01
   8.6930400e+02  -3.5210852e+01
   8.6930800e+02  -3.5467046e+01
   8.6931200e+02  -3.7115396e+01
   8.6931600e+02  -3.5875265e+01
   8.6932000e+02  -3.6010314e+01
   8.6932400e+02  -3.5889650e+01
   8.6932800e+02  -3.6984407e+01
   8.6933200e+02  -3.7047614e+01
   8.6933600e+02  -3.7255430e+01
   8.6934000e+02  -3.6875338e+01
   8.6934400e+02  -3.7394300e+01
   8.6934800e+02  -3.6681760e+01
   8.6935200e+02  -3.6871394e+01
   8.6935600e+02  -3.5640909e+01
   8.6936000e+02  -3.6616660e+01
   8.6936400e+02  -3.6721102e+01
   8.6936800e+02  -3.5199238e+01
   8.6937200e+02  -3.6541525e+01
   8.6937600e+02  -3.6396327e+01
   8.6938000e+02  -3.4988806e+01
   8.6938400e+02  -3.8200367e+01
   8.6938800e+02  -3.6523459e+01
   8.6939200e+02  -3.7008234e+01
   8.6939600e+02  -3.7894389e+01
   8.6940000e+02  -3.8655677e+01
   8.6940400e+02  -3.8351622e+01
   8.6940800e+02  -3.7318870e+01
   8.6941200e+02  -3.8571268e+01
   8.6941600e+02  -3.9083033e+01
   8.6942000e+02  -3.9176959e+01
   8.6942400e+02  -3.9164176e+01
   8.6942800e+02  -3.9047473e+01
   8.6943200e+02  -4.1676461e+01
   8.6943600e+02  -4.0800065e+01
   8.6944000e+02  -4.2255455e+01
   8.6944400e+02  -3.9612727e+01
   8.6944800e+02  -3.7835066e+01
   8.6945200e+02  -4.0335633e+01
   8.6945600e+02  -3.8586990e+01
   8.6946000e+02  -4.2206869e+01
   8.6946400e+02  -4.3976826e+01
   8.6946800e+02  -3.9490147e+01
   8.6947200e+02  -4.0837839e+01
   8.6947600e+02  -4.0811991e+01
   8.6948000e+02  -4.0186465e+01
   8.6948400e+02  -4.0659955e+01
   8.6948800e+02  -4.1581006e+01
   8.6949200e+02  -4.1959048e+01
   8.6949600e+02  -4.0057646e+01
   8.6950000e+02  -4.0579531e+01
   8.6950400e+02  -4.0899911e+01
   8.6950800e+02  -4.1012595e+01
   8.6951200e+02  -4.2617720e+01
   8.6951600e+02  -4.0194499e+01
   8.6952000e+02  -4.0785557e+01
   8.6952400e+02  -4.1038484e+01
   8.6952800e+02  -3.9207475e+01
   8.6953200e+02  -4.1278335e+01
   8.6953600e+02  -4.0691269e+01
   8.6954000e+02  -4.0442170e+01
   8.6954400e+02  -4.2587827e+01
   8.6954800e+02  -4.1545942e+01
   8.6955200e+02  -3.9837289e+01
   8.6955600e+02  -3.8760998e+01
   8.6956000e+02  -4.2858349e+01
   8.6956400e+02  -4.0916019e+01
   8.6956800e+02  -4.1182720e+01
   8.6957200e+02  -3.9485179e+01
   8.6957600e+02  -4.2411726e+01
   8.6958000e+02  -4.3265156e+01
   8.6958400e+02  -4.0024157e+01
   8.6958800e+02  -4.1055331e+01
   8.6959200e+02  -4.2416549e+01
   8.6959600e+02  -4.0935373e+01
   8.6960000e+02  -4.0925940e+01
   8.6960400e+02  -3.9759418e+01
   8.6960800e+02  -4.2530154e+01
   8.6961200e+02  -3.9957299e+01
   8.6961600e+02  -3.9896554e+01
   8.6962000e+02  -4.3615824e+01
   8.6962400e+02  -4.3378679e+01
   8.6962800e+02  -3.9959201e+01
   8.6963200e+02  -4.4032316e+01
   8.6963600e+02  -4.2505395e+01
   8.6964000e+02  -4.0494382e+01
   8.6964400e+02  -4.4852911e+01
   8.6964800e+02  -4.1849552e+01
   8.6965200e+02  -4.0091802e+01
   8.6965600e+02  -4.2705556e+01
   8.6966000e+02  -4.0702694e+01
   8.6966400e+02  -4.0760815e+01
   8.6966800e+02  -4.1946322e+01
   8.6967200e+02  -4.1218337e+01
   8.6967600e+02  -4.1622602e+01
   8.6968000e+02  -4.1682850e+01
   8.6968400e+02  -4.0983496e+01
   8.6968800e+02  -4.0565575e+01
   8.6969200e+02  -4.1357571e+01
   8.6969600e+02  -4.0908765e+01
   8.6970000e+02  -4.0071335e+01
   8.6970400e+02  -4.0833289e+01
   8.6970800e+02  -4.0047612e+01
   8.6971200e+02  -4.0909022e+01
   8.6971600e+02  -3.9713959e+01
   8.6972000e+02  -4.3135379e+01
   8.6972400e+02  -3.9776763e+01
   8.6972800e+02  -4.3062306e+01
   8.6973200e+02  -4.1971406e+01
   8.6973600e+02  -4.1582377e+01
   8.6974000e+02  -4.2140098e+01
   8.6974400e+02  -3.9908483e+01
   8.6974800e+02  -4.2349848e+01
   8.6975200e+02  -4.0092132e+01
   8.6975600e+02  -4.1986827e+01
   8.6976000e+02  -4.0886073e+01
   8.6976400e+02  -4.1468608e+01
   8.6976800e+02  -4.2341525e+01
   8.6977200e+02  -4.1176574e+01
   8.6977600e+02  -4.3029339e+01
   8.6978000e+02  -3.9350322e+01
   8.6978400e+02  -4.3875189e+01
   8.6978800e+02  -3.9556312e+01
   8.6979200e+02  -4.0944358e+01
   8.6979600e+02  -3.9894016e+01
   8.6980000e+02  -4.4184770e+01
   8.6980400e+02  -3.9858841e+01
   8.6980800e+02  -4.1671472e+01
   8.6981200e+02  -4.0165345e+01
   8.6981600e+02  -4.3655410e+01
   8.6982000e+02  -4.0879543e+01
   8.6982400e+02  -4.3279809e+01
   8.6982800e+02  -4.0525559e+01
   8.6983200e+02  -4.2479770e+01
   8.6983600e+02  -4.0366658e+01
   8.6984000e+02  -4.1902293e+01
   8.6984400e+02  -4.0656752e+01
   8.6984800e+02  -4.0958060e+01
   8.6985200e+02  -4.1228507e+01
   8.6985600e+02  -4.2095605e+01
   8.6986000e+02  -4.1718131e+01
   8.6986400e+02  -3.9203809e+01
   8.6986800e+02  -4.5388317e+01
   8.6987200e+02  -4.0195825e+01
   8.6987600e+02  -4.1585379e+01
   8.6988000e+02  -3.9360469e+01
   8.6988400e+02  -3.9655537e+01
   8.6988800e+02  -4.2088658e+01
   8.6989200e+02  -4.0486640e+01
   8.6989600e+02  -4.3801794e+01
   8.6990000e+02  -4.0966661e+01
   8.6990400e+02  -4.0408313e+01
   8.6990800e+02  -4.2361454e+01
   8.6991200e+02  -4.1105720e+01
   8.6991600e+02  -4.1253003e+01
   8.6992000e+02  -4.0909984e+01
   8.6992400e+02  -4.1270968e+01
   8.6992800e+02  -4.1089360e+01
   8.6993200e+02  -4.0612689e+01
   8.6993600e+02  -4.2994282e+01
   8.6994000e+02  -4.1625493e+01
   8.6994400e+02  -4.0605660e+01
   8.6994800e+02  -4.4269252e+01
   8.6995200e+02  -4.0529640e+01
   8.6995600e+02  -4.0105268e+01
   8.6996000e+02  -4.1875621e+01
   8.6996400e+02  -4.2395089e+01
   8.6996800e+02  -4.0996087e+01
   8.6997200e+02  -4.4920137e+01
   8.6997600e+02  -4.0711350e+01
   8.6998000e+02  -3.8460003e+01
   8.6998400e+02  -4.3953011e+01
   8.6998800e+02  -4.0893079e+01
   8.6999200e+02  -3.9913831e+01
   8.6999600e+02  -4.0750541e+01
   8.7000000e+02  -4.2891233e+01
   8.7000400e+02  -4.0323956e+01
   8.7000800e+02  -4.0744115e+01
   8.7001200e+02  -4.3119595e+01
   8.7001600e+02  -4.0398811e+01
   8.7002000e+02  -3.9389976e+01
   8.7002400e+02  -4.4136375e+01
   8.7002800e+02  -4.1099166e+01
   8.7003200e+02  -3.9868570e+01
   8.7003600e+02  -3.9680678e+01
   8.7004000e+02  -4.2533383e+01
   8.7004400e+02  -4.0730727e+01
   8.7004800e+02  -3.8740762e+01
   8.7005200e+02  -4.1155071e+01
   8.7005600e+02  -4.3174128e+01
   8.7006000e+02  -4.2429588e+01
   8.7006400e+02  -4.2596243e+01
   8.7006800e+02  -4.0107226e+01
   8.7007200e+02  -4.5356140e+01
   8.7007600e+02  -4.0530404e+01
   8.7008000e+02  -4.1190835e+01
   8.7008400e+02  -3.9865880e+01
   8.7008800e+02  -4.1726312e+01
   8.7009200e+02  -4.1288587e+01
   8.7009600e+02  -4.1478038e+01
   8.7010000e+02  -3.9651291e+01
   8.7010400e+02  -3.9983532e+01
   8.7010800e+02  -4.0401901e+01
   8.7011200e+02  -4.2691326e+01
   8.7011600e+02  -4.2631028e+01
   8.7012000e+02  -4.0341470e+01
   8.7012400e+02  -3.9645635e+01
   8.7012800e+02  -4.0496822e+01
   8.7013200e+02  -4.2446947e+01
   8.7013600e+02  -4.3326429e+01
   8.7014000e+02  -4.2598133e+01
   8.7014400e+02  -4.1226153e+01
   8.7014800e+02  -4.1717515e+01
   8.7015200e+02  -4.0668589e+01
   8.7015600e+02  -4.2098490e+01
   8.7016000e+02  -4.2977095e+01
   8.7016400e+02  -4.3121014e+01
   8.7016800e+02  -4.2487356e+01
   8.7017200e+02  -4.4169980e+01
   8.7017600e+02  -4.1859838e+01
   8.7018000e+02  -4.2306140e+01
   8.7018400e+02  -4.1655547e+01
   8.7018800e+02  -4.1902801e+01
   8.7019200e+02  -4.2391471e+01
   8.7019600e+02  -4.5381717e+01
   8.7020000e+02  -4.4253679e+01
   8.7020400e+02  -4.3527338e+01
   8.7020800e+02  -4.1504192e+01
   8.7021200e+02  -4.3032177e+01
   8.7021600e+02  -4.4736332e+01
   8.7022000e+02  -4.2559435e+01
   8.7022400e+02  -4.2914067e+01
   8.7022800e+02  -4.4932351e+01
   8.7023200e+02  -4.2885436e+01
   8.7023600e+02  -4.3682358e+01
   8.7024000e+02  -4.2996224e+01
   8.7024400e+02  -4.4682268e+01
   8.7024800e+02  -4.3071634e+01
   8.7025200e+02  -4.4139388e+01
   8.7025600e+02  -4.2883032e+01
   8.7026000e+02  -4.1402114e+01
   8.7026400e+02  -4.2928983e+01
   8.7026800e+02  -4.3045883e+01
   8.7027200e+02  -4.3413238e+01
   8.7027600e+02  -4.2760568e+01
   8.7028000e+02  -4.3461129e+01
   8.7028400e+02  -4.3511136e+01
   8.7028800e+02  -4.1907493e+01
   8.7029200e+02  -4.4614322e+01
   8.7029600e+02  -4.4700312e+01
   8.7030000e+02  -4.3475990e+01


==> Figures/PSD/Mask/PSPassDataSF7NQ4.dat <==
   8.6630000e+02  -4.7231048e+01
   8.6630400e+02  -4.6708790e+01
   8.6630800e+02  -4.5001676e+01
   8.6631200e+02  -4.6364966e+01
   8.6631600e+02  -4.7333034e+01
   8.6632000e+02  -4.4862424e+01
   8.6632400e+02  -4.5972455e+01
   8.6632800e+02  -4.5419276e+01
   8.6633200e+02  -4.4879410e+01
   8.6633600e+02  -4.4852529e+01
   8.6634000e+02  -4.3943433e+01
   8.6634400e+02  -4.5120824e+01
   8.6634800e+02  -4.5438879e+01
   8.6635200e+02  -4.5969283e+01
   8.6635600e+02  -4.5877985e+01
   8.6636000e+02  -4.4130868e+01
   8.6636400e+02  -4.6900656e+01
   8.6636800e+02  -4.5539524e+01
   8.6637200e+02  -4.6648739e+01
   8.6637600e+02  -4.3996897e+01
   8.6638000e+02  -4.4455354e+01
   8.6638400e+02  -4.6828628e+01
   8.6638800e+02  -4.4005185e+01
   8.6639200e+02  -4.2986938e+01
   8.6639600e+02  -4.6634278e+01
   8.6640000e+02  -4.6647099e+01
   8.6640400e+02  -4.6979905e+01
   8.6640800e+02  -4.6175773e+01
   8.6641200e+02  -4.3523821e+01
   8.6641600e+02  -4.3538982e+01
   8.6642000e+02  -4.3195050e+01
   8.6642400e+02  -4.3771101e+01
   8.6642800e+02  -4.5666869e+01
   8.6643200e+02  -4.4939001e+01
   8.6643600e+02  -4.4361442e+01
   8.6644000e+02  -4.4122224e+01
   8.6644400e+02  -4.3233995e+01
   8.6644800e+02  -4.1750294e+01
   8.6645200e+02  -4.2710343e+01
   8.6645600e+02  -4.3156140e+01
   8.6646000e+02  -4.3317128e+01
   8.6646400e+02  -4.6891586e+01
   8.6646800e+02  -4.3351944e+01
   8.6647200e+02  -4.1467586e+01
   8.6647600e+02  -4.0064075e+01
   8.6648000e+02  -4.1239895e+01
   8.6648400e+02  -4.3265653e+01
   8.6648800e+02  -4.4430789e+01
   8.6649200e+02  -4.0953369e+01
   8.6649600e+02  -4.0267372e+01
   8.6650000e+02  -4.0660323e+01
   8.6650400e+02  -4.2267146e+01
   8.6650800e+02  -4.3250537e+01
   8.6651200e+02  -4.2274355e+01
   8.6651600e+02  -4.0600770e+01
   8.6652000e+02  -4.2201771e+01
   8.6652400e+02  -4.2455291e+01
   8.6652800e+02  -4.6044422e+01
   8.6653200e+02  -4.2059441e+01
   8.6653600e+02  -4.2727509e+01
   8.6654000e+02  -4.3376506e+01
   8.6654400e+02  -4.5208039e+01
   8.6654800e+02  -4.1260959e+01
   8.6655200e+02  -3.9198929e+01
   8.6655600e+02  -4.2062404e+01
   8.6656000e+02  -4.6679743e+01
   8.6656400e+02  -4.1698205e+01
   8.6656800e+02  -4.0804392e+01
   8.6657200e+02  -4.1954144e+01
   8.6657600e+02  -4.5470201e+01
   8.6658000e+02  -4.1578821e+01
   8.6658400e+02  -4.1208084e+01
   8.6658800e+02  -4.3776034e+01
   8.6659200e+02  -4.2625289e+01
   8.6659600e+02  -4.1369206e+01
   8.6660000e+02  -4.3617380e+01
   8.6660400e+02  -4.2531559e+01
   8.6660800e+02  -4.0634442e+01
   8.6661200e+02  -4.1825551e+01
   8.6661600e+02  -4.4716302e+01
   8.6662000e+02  -3.9940623e+01
   8.6662400e+02  -4.2104611e+01
   8.6662800e+02  -4.8588698e+01
   8.6663200e+02  -4.2090509e+01
   8.6663600e+02  -4.2890416e+01
   8.6664000e+02  -4.3199226e+01
   8.6664400e+02  -4.1179993e+01
   8.6664800e+02  -4.1520278e+01
   8.6665200e+02  -4.4795111e+01
   8.6665600e+02  -4.2376738e+01
   8.6666000e+02  -4.2746407e+01
   8.6666400e+02  -4.2700472e+01
   8.6666800e+02  -4.1499315e+01
   8.6667200e+02  -4.3388066e+01
   8.6667600e+02  -4.1900098e+01
   8.6668000e+02  -4.2033640e+01
   8.6668400e+02  -4.2885563e+01
   8.6668800e+02  -4.2166209e+01
   8.6669200e+02  -4.2699109e+01
   8.6669600e+02  -4.1953631e+01
   8.6670000e+02  -4.1615452e+01
   8.6670400e+02  -4.4738132e+01
   8.6670800e+02  -4.1222040e+01
   8.6671200e+02  -4.3715455e+01
   8.6671600e+02  -4.1380351e+01
   8.6672000e+02  -3.9657907e+01
   8.6672400e+02  -4.5314626e+01
   8.6672800e+02  -4.0581799e+01
   8.6673200e+02  -4.5375396e+01
   8.6673600e+02  -4.1216499e+01
   8.6674000e+02  -4.3039314e+01
   8.6674400e+02  -4.2128860e+01
   8.6674800e+02  -4.2424577e+01
   8.6675200e+02  -4.1989102e+01
   8.6675600e+02  -4.1433050e+01
   8.6676000e+02  -4.3024222e+01
   8.6676400e+02  -4.1851733e+01
   8.6676800e+02  -4.3625274e+01
   8.6677200e+02  -4.1064811e+01
   8.6677600e+02  -4.4991836e+01
   8.6678000e+02  -4.1687658e+01
   8.6678400e+02  -4.3870123e+01
   8.6678800e+02  -4.0920583e+01
   8.6679200e+02  -4.2888668e+01
   8.6679600e+02  -4.0097458e+01
   8.6680000e+02  -4.4921171e+01
   8.6680400e+02  -4.0568348e+01
   8.6680800e+02  -4.3237462e+01
   8.6681200e+02  -4.0023288e+01
   8.6681600e+02  -4.3726220e+01
   8.6682000e+02  -4.0149462e+01
   8.6682400e+02  -4.4871016e+01
   8.6682800e+02  -4.1832814e+01
   8.6683200e+02  -4.2578987e+01
   8.6683600e+02  -4.2771996e+01
   8.6684000e+02  -4.1958173e+01
   8.6684400e+02  -4.3515296e+01
   8.6684800e+02  -4.1171825e+01
   8.6685200e+02  -4.3113735e+01
   8.6685600e+02  -4.1244701e+01
   8.6686000e+02  -4.3427556e+01
   8.6686400e+02  -4.2093108e+01
   8.6686800e+02  -4.2935549e+01
   8.6687200e+02  -4.3034302e+01
   8.6687600e+02  -4.1811870e+01
   8.6688000e+02  -4.4488606e+01
   8.6688400e+02  -4.0495171e+01
   8.6688800e+02  -4.0918463e+01
   8.6689200e+02  -4.0612668e+01
   8.6689600e+02  -4.1437541e+01
   8.6690000e+02  -4.1035850e+01
   8.6690400e+02  -4.2021855e+01
   8.6690800e+02  -4.3440215e+01
   8.6691200e+02  -4.2484937e+01
   8.6691600e+02  -4.1707560e+01
   8.6692000e+02  -4.3459639e+01
   8.6692400e+02  -4.2416827e+01
   8.6692800e+02  -4.1577504e+01
   8.6693200e+02  -4.3707611e+01
   8.6693600e+02  -4.2046671e+01
   8.6694000e+02  -4.1042029e+01
   8.6694400e+02  -4.4668101e+01
   8.6694800e+02  -4.1642488e+01
   8.6695200e+02  -4.3784520e+01
   8.6695600e+02  -4.7576697e+01
   8.6696000e+02  -4.1721043e+01
   8.6696400e+02  -4.2830376e+01
   8.6696800e+02  -4.6441280e+01
   8.6697200e+02  -4.1024002e+01
   8.6697600e+02  -4.3209047e+01
   8.6698000e+02  -4.4749788e+01
   8.6698400e+02  -4.0986676e+01
   8.6698800e+02  -4.1666517e+01
   8.6699200e+02  -4.2638541e+01
   8.6699600e+02  -4.0791713e+01
   8.6700000e+02  -4.2466557e+01
   8.6700400e+02  -4.1655384e+01
   8.6700800e+02  -4.3672778e+01
   8.6701200e+02  -4.2061524e+01
   8.6701600e+02  -4.1643650e+01
   8.6702000e+02  -4.3921954e+01
   8.6702400e+02  -4.3723384e+01
   8.6702800e+02  -4.0481251e+01
   8.6703200e+02  -4.1906255e+01
   8.6703600e+02  -4.3786834e+01
   8.6704000e+02  -4.2727144e+01
   8.6704400e+02  -4.0029005e+01
   8.6704800e+02  -4.1629698e+01
   8.6705200e+02  -4.4943900e+01
   8.6705600e+02  -4.4257274e+01
   8.6706000e+02  -4.1309281e+01
   8.6706400e+02  -4.1999063e+01
   8.6706800e+02  -4.3773376e+01
   8.6707200e+02  -4.0679193e+01
   8.6707600e+02  -4.1642182e+01
   8.6708000e+02  -4.1798743e+01
   8.6708400e+02  -4.1958356e+01
   8.6708800e+02  -4.3194819e+01
   8.6709200e+02  -4.2657113e+01
   8.6709600e+02  -4.1448095e+01
   8.6710000e+02  -4.2098817e+01
   8.6710400e+02  -4.1483823e+01
   8.6710800e+02  -4.2009570e+01
   8.6711200e+02  -4.2954982e+01
   8.6711600e+02  -4.3160643e+01
   8.6712000e+02  -4.2691671e+01
   8.6712400e+02  -4.1239768e+01
   8.6712800e+02  -4.0811536e+01
   8.6713200e+02  -4.2936700e+01
   8.6713600e+02  -4.7491629e+01
   8.6714000e+02  -4.4557764e+01
   8.6714400e+02  -4.0745472e+01
   8.6714800e+02  -4.0773370e+01
   8.6715200e+02  -4.0987921e+01
   8.6715600e+02  -4.2228253e+01
   8.6716000e+02  -4.3536721e+01
   8.6716400e+02  -4.4416728e+01
   8.6716800e+02  -4.3069676e+01
   8.6717200e+02  -4.1471816e+01
   8.6717600e+02  -4.2448505e+01
   8.6718000e+02  -4.1864659e+01
   8.6718400e+02  -4.2029626e+01
   8.6718800e+02  -4.2457269e+01
   8.6719200e+02  -4.0330659e+01
   8.6719600e+02  -4.1994776e+01
   8.6720000e+02  -4.2165202e+01
   8.6720400e+02  -4.2905981e+01
   8.6720800e+02  -4.4584623e+01
   8.6721200e+02  -4.7475675e+01
   8.6721600e+02  -4.3279381e+01
   8.6722000e+02  -4.0676459e+01
   8.6722400e+02  -4.3333926e+01
   8.6722800e+02  -4.1850035e+01
   8.6723200e+02  -4.0653982e+01
   8.6723600e+02  -4.1348076e+01
   8.6724000e+02  -4.2013367e+01
   8.6724400e+02  -4.1102813e+01
   8.6724800e+02  -4.2242787e+01
   8.6725200e+02  -4.2290122e+01
   8.6725600e+02  -4.2305394e+01
   8.6726000e+02  -4.2078546e+01
   8.6726400e+02  -4.1609863e+01
   8.6726800e+02  -4.2564516e+01
   8.6727200e+02  -4.0872566e+01
   8.6727600e+02  -4.1909981e+01
   8.6728000e+02  -4.1202054e+01
   8.6728400e+02  -4.0664992e+01
   8.6728800e+02  -4.2213579e+01
   8.6729200e+02  -4.0275879e+01
   8.6729600e+02  -4.0939604e+01
   8.6730000e+02  -4.2577716e+01
   8.6730400e+02  -3.9945377e+01
   8.6730800e+02  -4.1374250e+01
   8.6731200e+02  -4.1524076e+01
   8.6731600e+02  -4.0957728e+01
   8.6732000e+02  -4.0645075e+01
   8.6732400e+02  -4.2971066e+01
   8.6732800e+02  -4.0973235e+01
   8.6733200e+02  -4.2039246e+01
   8.6733600e+02  -4.2355020e+01
   8.6734000e+02  -4.1786332e+01
   8.6734400e+02  -4.2673213e+01
   8.6734800e+02  -4.1837119e+01
   8.6735200e+02  -4.2636369e+01
   8.6735600e+02  -4.1897653e+01
   8.6736000e+02  -4.1597354e+01
   8.6736400e+02  -4.2498110e+01
   8.6736800e+02  -4.1315235e+01
   8.6737200e+02  -4.0518011e+01
   8.6737600e+02  -4.1371839e+01
   8.6738000e+02  -4.0312257e+01
   8.6738400e+02  -4.3004720e+01
   8.6738800e+02  -4.3944696e+01
   8.6739200e+02  -4.1193553e+01
   8.6739600e+02  -4.5704637e+01
   8.6740000e+02  -4.6774999e+01
   8.6740400e+02  -4.1730102e+01
   8.6740800e+02  -4.2011078e+01
   8.6741200e+02  -4.1729210e+01
   8.6741600e+02  -4.1591874e+01
   8.6742000e+02  -4.2452133e+01
   8.6742400e+02  -4.2209480e+01
   8.6742800e+02  -4.1634941e+01
   8.6743200e+02  -4.2738751e+01
   8.6743600e+02  -4.1583088e+01
   8.6744000e+02  -4.1952278e+01
   8.6744400e+02  -4.4223171e+01
   8.6744800e+02  -4.2819385e+01
   8.6745200e+02  -4.3514876e+01
   8.6745600e+02  -4.0061157e+01
   8.6746000e+02  -4.1628751e+01
   8.6746400e+02  -4.3512669e+01
   8.6746800e+02  -4.1656044e+01
   8.6747200e+02  -4.3067612e+01
   8.6747600e+02  -4.4683623e+01
   8.6748000e+02  -4.1963899e+01
   8.6748400e+02  -4.0888068e+01
   8.6748800e+02  -4.2912862e+01
   8.6749200e+02  -4.1979732e+01
   8.6749600e+02  -4.2891034e+01
   8.6750000e+02  -4.3914032e+01
   8.6750400e+02  -4.0873999e+01
   8.6750800e+02  -4.2343630e+01
   8.6751200e+02  -4.1569627e+01
   8.6751600e+02  -4.2176654e+01
   8.6752000e+02  -4.4093197e+01
   8.6752400e+02  -4.1902216e+01
   8.6752800e+02  -4.1995843e+01
   8.6753200e+02  -4.0529549e+01
   8.6753600e+02  -4.2129345e+01
   8.6754000e+02  -4.4775441e+01
   8.6754400e+02  -4.2682719e+01
   8.6754800e+02  -4.0647908e+01
   8.6755200e+02  -4.2900734e+01
   8.6755600e+02  -4.4394028e+01
   8.6756000e+02  -4.2379834e+01
   8.6756400e+02  -3.9890365e+01
   8.6756800e+02  -4.2738907e+01
   8.6757200e+02  -4.5343361e+01
   8.6757600e+02  -4.1887215e+01
   8.6758000e+02  -4.1685692e+01
   8.6758400e+02  -4.1820536e+01
   8.6758800e+02  -4.2990814e+01
   8.6759200e+02  -4.3822014e+01
   8.6759600e+02  -4.1392309e+01
   8.6760000e+02  -4.2083752e+01
   8.6760400e+02  -4.2924328e+01
   8.6760800e+02  -4.1058897e+01
   8.6761200e+02  -4.2082532e+01
   8.6761600e+02  -4.6466071e+01
   8.6762000e+02  -4.2139910e+01
   8.6762400e+02  -4.0513081e+01
   8.6762800e+02  -4.3001216e+01
   8.6763200e+02  -4.2712169e+01
   8.6763600e+02  -4.1529923e+01
   8.6764000e+02  -4.3542619e+01
   8.6764400e+02  -4.2579484e+01
   8.6764800e+02  -4.1480640e+01
   8.6765200e+02  -4.3232331e+01
   8.6765600e+02  -4.2088574e+01
   8.6766000e+02  -4.0855252e+01
   8.6766400e+02  -4.3643585e+01
   8.6766800e+02  -4.1213278e+01
   8.6767200e+02  -4.3088395e+01
   8.6767600e+02  -4.2989398e+01
   8.6768000e+02  -4.1673727e+01
   8.6768400e+02  -4.1551066e+01
   8.6768800e+02  -4.2218961e+01
   8.6769200e+02  -4.2102338e+01
   8.6769600e+02  -4.0840838e+01
   8.6770000e+02  -4.4700324e+01
   8.6770400e+02  -4.1833385e+01
   8.6770800e+02  -4.3107745e+01
   8.6771200e+02  -4.1942105e+01
   8.6771600e+02  -4.0319459e+01
   8.6772000e+02  -4.4803579e+01
   8.6772400e+02  -4.1041542e+01
   8.6772800e+02  -4.7113704e+01
   8.6773200e+02  -4.0749458e+01
   8.6773600e+02  -4.3077338e+01
   8.6774000e+02  -4.2590960e+01
   8.6774400e+02  -4.0422070e+01
   8.6774800e+02  -4.4271055e+01
   8.6775200e+02  -4.1403548e+01
   8.6775600e+02  -4.5053995e+01
   8.6776000e+02  -4.2052569e+01
   8.6776400e+02  -4.1528005e+01
   8.6776800e+02  -4.2655607e+01
   8.6777200e+02  -4.0816200e+01
   8.6777600e+02  -4.4277939e+01
   8.6778000e+02  -4.2543643e+01
   8.6778400e+02  -4.3868916e+01
   8.6778800e+02  -4.0358191e+01
   8.6779200e+02  -4.3959669e+01
   8.6779600e+02  -4.0645089e+01
   8.6780000e+02  -4.7177256e+01
   8.6780400e+02  -4.1325118e+01
   8.6780800e+02  -4.2246211e+01
   8.6781200e+02  -4.0605663e+01
   8.6781600e+02  -4.4386215e+01
   8.6782000e+02  -3.9965024e+01
   8.6782400e+02  -4.3232496e+01
   8.6782800e+02  -4.1987537e+01
   8.6783200e+02  -4.4428847e+01
   8.6783600e+02  -4.1268197e+01
   8.6784000e+02  -4.1925563e+01
   8.6784400e+02  -4.1445450e+01
   8.6784800e+02  -4.2903788e+01
   8.6785200e+02  -4.0287490e+01
   8.6785600e+02  -4.2634920e+01
   8.6786000e+02  -4.2470977e+01
   8.6786400e+02  -4.2509763e+01
   8.6786800e+02  -4.5265196e+01
   8.6787200e+02  -4.1486275e+01
   8.6787600e+02  -4.1813043e+01
   8.6788000e+02  -3.9702450e+01
   8.6788400e+02  -4.3593780e+01
   8.6788800e+02  -4.1486575e+01
   8.6789200e+02  -4.1520403e+01
   8.6789600e+02  -4.3834684e+01
   8.6790000e+02  -4.2102139e+01
   8.6790400e+02  -4.7051483e+01
   8.6790800e+02  -4.1044520e+01
   8.6791200e+02  -4.0351548e+01
   8.6791600e+02  -4.2524518e+01
   8.6792000e+02  -4.1974507e+01
   8.6792400e+02  -4.2937256e+01
   8.6792800e+02  -4.1121341e+01
   8.6793200e+02  -4.3121183e+01
   8.6793600e+02  -4.2913130e+01
   8.6794000e+02  -3.9548781e+01
   8.6794400e+02  -4.2166216e+01
   8.6794800e+02  -4.4620907e+01
   8.6795200e+02  -4.2389906e+01
   8.6795600e+02  -4.4033260e+01
   8.6796000e+02  -4.1237643e+01
   8.6796400e+02  -4.0194602e+01
   8.6796800e+02  -4.1664135e+01
   8.6797200e+02  -3.9915459e+01
   8.6797600e+02  -4.0328422e+01
   8.6798000e+02  -4.4961489e+01
   8.6798400e+02  -4.2720277e+01
   8.6798800e+02  -4.1185192e+01
   8.6799200e+02  -4.2778202e+01
   8.6799600e+02  -4.1414739e+01
   8.6800000e+02  -3.9761412e+01
   8.6800400e+02  -4.0933214e+01
   8.6800800e+02  -4.1116190e+01
   8.6801200e+02  -4.0602967e+01
   8.6801600e+02  -4.1784961e+01
   8.6802000e+02  -4.1906962e+01
   8.6802400e+02  -3.9646114e+01
   8.6802800e+02  -3.9051441e+01
   8.6803200e+02  -4.0218705e+01
   8.6803600e+02  -3.9781920e+01
   8.6804000e+02  -3.8873362e+01
   8.6804400e+02  -3.9704922e+01
   8.6804800e+02  -4.1262063e+01
   8.6805200e+02  -4.0616254e+01
   8.6805600e+02  -3.9847762e+01
   8.6806000e+02  -4.1345540e+01
   8.6806400e+02  -4.3434547e+01
   8.6806800e+02  -4.1448266e+01
   8.6807200e+02  -3.9352391e+01
   8.6807600e+02  -3.9298616e+01
   8.6808000e+02  -3.9908108e+01
   8.6808400e+02  -3.9230381e+01
   8.6808800e+02  -3.7571996e+01
   8.6809200e+02  -3.6659529e+01
   8.6809600e+02  -3.6517721e+01
   8.6810000e+02  -3.6652544e+01
   8.6810400e+02  -3.6708383e+01
   8.6810800e+02  -3.6216849e+01
   8.6811200e+02  -3.6673062e+01
   8.6811600e+02  -3.6093349e+01
   8.6812000e+02  -3.5347721e+01
   8.6812400e+02  -3.3840406e+01
   8.6812800e+02  -3.2351584e+01
   8.6813200e+02  -3.1421373e+01
   8.6813600e+02  -3.0774095e+01
   8.6814000e+02  -3.0217894e+01
   8.6814400e+02  -2.9393091e+01
   8.6814800e+02  -2.8395336e+01
   8.6815200e+02  -2.7257079e+01
   8.6815600e+02  -2.5918063e+01
   8.6816000e+02  -2.4227169e+01
   8.6816400e+02  -2.2261235e+01
   8.6816800e+02  -2.0084932e+01
   8.6817200e+02  -1.7828946e+01
   8.6817600e+02  -1.5469293e+01
   8.6818000e+02  -1.3257362e+01
   8.6818400e+02  -1.1260258e+01
   8.6818800e+02  -9.6649596e+00
   8.6819200e+02  -8.7429533e+00
   8.6819600e+02  -8.8160783e+00
   8.6820000e+02  -1.0052091e+01
   8.6820400e+02  -1.1219897e+01
   8.6820800e+02  -1.0002204e+01
   8.6821200e+02  -9.1409374e+00
   8.6821600e+02  -1.0425478e+01
   8.6822000e+02  -1.0350570e+01
   8.6822400e+02  -9.4467957e+00
   8.6822800e+02  -1.0659848e+01
   8.6823200e+02  -9.6100064e+00
   8.6823600e+02  -1.0394197e+01
   8.6824000e+02  -9.7259113e+00
   8.6824400e+02  -1.0358183e+01
   8.6824800e+02  -9.7669293e+00
   8.6825200e+02  -1.0158605e+01
   8.6825600e+02  -1.0134672e+01
   8.6826000e+02  -9.8054944e+00
   8.6826400e+02  -9.8998457e+00
   8.6826800e+02  -1.0177606e+01
   8.6827200e+02  -1.0157108e+01
   8.6827600e+02  -9.8425269e+00
   8.6828000e+02  -9.6578382e+00
   8.6828400e+02  -9.7474047e+00
   8.6828800e+02  -9.9653327e+00
   8.6829200e+02  -1.0167498e+01
   8.6829600e+02  -1.0288501e+01
   8.6830000e+02             NaN
   8.6830400e+02  -1.0288501e+01
   8.6830800e+02  -1.0167498e+01
   8.6831200e+02  -9.9653327e+00
   8.6831600e+02  -9.7474047e+00
   8.6832000e+02  -9.6578382e+00
   8.6832400e+02  -9.8425269e+00
   8.6832800e+02  -1.0157108e+01
   8.6833200e+02  -1.0177606e+01
   8.6833600e+02  -9.8998457e+00
   8.6834000e+02  -9.8054944e+00
   8.6834400e+02  -1.0134672e+01
   8.6834800e+02  -1.0158605e+01
   8.6835200e+02  -9.7669293e+00
   8.6835600e+02  -1.0358183e+01
   8.6836000e+02  -9.7259113e+00
   8.6836400e+02  -1.0394197e+01
   8.6836800e+02  -9.6100064e+00
   8.6837200e+02  -1.0659848e+01
   8.6837600e+02  -9.4467957e+00
   8.6838000e+02  -1.0350570e+01
   8.6838400e+02  -1.0425478e+01
   8.6838800e+02  -9.1409374e+00
   8.6839200e+02  -1.0002204e+01
   8.6839600e+02  -1.1219897e+01
   8.6840000e+02  -1.0052091e+01
   8.6840400e+02  -8.8160783e+00
   8.6840800e+02  -8.7429533e+00
   8.6841200e+02  -9.6649596e+00
   8.6841600e+02  -1.1260258e+01
   8.6842000e+02  -1.3257362e+01
   8.6842400e+02  -1.5469293e+01
   8.6842800e+02  -1.7828946e+01
   8.6843200e+02  -2.0084932e+01
   8.6843600e+02  -2.2261235e+01
   8.6844000e+02  -2.4227169e+01
   8.6844400e+02  -2.5918063e+01
   8.6844800e+02  -2.7257079e+01
   8.6845200e+02  -2.8395336e+01
   8.6845600e+02  -2.9393091e+01
   8.6846000e+02  -3.0217894e+01
   8.6846400e+02  -3.0774095e+01
   8.6846800e+02  -3.1421373e+01
   8.6847200e+02  -3.2351584e+01
   8.6847600e+02  -3.3840406e+01
   8.6848000e+02  -3.5347721e+01
   8.6848400e+02  -3.6093349e+01
   8.6848800e+02  -3.6673062e+01
   8.6849200e+02  -3.6216849e+01
   8.6849600e+02  -3.6708383e+01
   8.6850000e+02  -3.6652544e+01
   8.6850400e+02  -3.6517721e+01
   8.6850800e+02  -3.6659529e+01
   8.6851200e+02  -3.7571996e+01
   8.6851600e+02  -3.9230381e+01
   8.6852000e+02  -3.9908108e+01
   8.6852400e+02  -3.9298616e+01
   8.6852800e+02  -3.9352391e+01
   8.6853200e+02  -4.1448266e+01
   8.6853600e+02  -4.3434547e+01
   8.6854000e+02  -4.1345540e+01
   8.6854400e+02  -3.9847762e+01
   8.6854800e+02  -4.0616254e+01
   8.6855200e+02  -4.1262063e+01
   8.6855600e+02  -3.9704922e+01
   8.6856000e+02  -3.8873362e+01
   8.6856400e+02  -3.9781920e+01
   8.6856800e+02  -4.0218705e+01
   8.6857200e+02  -3.9051441e+01
   8.6857600e+02  -3.9646114e+01
   8.6858000e+02  -4.1906962e+01
   8.6858400e+02  -4.1784961e+01
   8.6858800e+02  -4.0602967e+01
   8.6859200e+02  -4.1116190e+01
   8.6859600e+02  -4.0933214e+01
   8.6860000e+02  -3.9761412e+01
   8.6860400e+02  -4.1414739e+01
   8.6860800e+02  -4.2778202e+01
   8.6861200e+02  -4.1185192e+01
   8.6861600e+02  -4.2720277e+01
   8.6862000e+02  -4.4961489e+01
   8.6862400e+02  -4.0328422e+01
   8.6862800e+02  -3.9915459e+01
   8.6863200e+02  -4.1664135e+01
   8.6863600e+02  -4.0194602e+01
   8.6864000e+02  -4.1237643e+01
   8.6864400e+02  -4.4033260e+01
   8.6864800e+02  -4.2389906e+01
   8.6865200e+02  -4.4620907e+01
   8.6865600e+02  -4.2166216e+01
   8.6866000e+02  -3.9548781e+01
   8.6866400e+02  -4.2913130e+01
   8.6866800e+02  -4.3121183e+01
   8.6867200e+02  -4.1121341e+01
   8.6867600e+02  -4.2937256e+01
   8.6868000e+02  -4.1974507e+01
   8.6868400e+02  -4.2524518e+01
   8.6868800e+02  -4.0351548e+01
   8.6869200e+02  -4.1044520e+01
   8.6869600e+02  -4.7051483e+01
   8.6870000e+02  -4.2102139e+01
   8.6870400e+02  -4.3834684e+01
   8.6870800e+02  -4.1520403e+01
   8.6871200e+02  -4.1486575e+01
   8.6871600e+02  -4.3593780e+01
   8.6872000e+02  -3.9702450e+01
   8.6872400e+02  -4.1813043e+01
   8.6872800e+02  -4.1486275e+01
   8.6873200e+02  -4.5265196e+01
   8.6873600e+02  -4.2509763e+01
   8.6874000e+02  -4.2470977e+01
   8.6874400e+02  -4.2634920e+01
   8.6874800e+02  -4.0287490e+01
   8.6875200e+02  -4.2903788e+01
   8.6875600e+02  -4.1445450e+01
   8.6876000e+02  -4.1925563e+01
   8.6876400e+02  -4.1268197e+01
   8.6876800e+02  -4.4428847e+01
   8.6877200e+02  -4.1987537e+01
   8.6877600e+02  -4.3232496e+01
   8.6878000e+02  -3.9965024e+01
   8.6878400e+02  -4.4386215e+01
   8.6878800e+02  -4.0605663e+01
   8.6879200e+02  -4.2246211e+01
   8.6879600e+02  -4.1325118e+01
   8.6880000e+02  -4.7177256e+01
   8.6880400e+02  -4.0645089e+01
   8.6880800e+02  -4.3959669e+01
   8.6881200e+02  -4.0358191e+01
   8.6881600e+02  -4.3868916e+01
   8.6882000e+02  -4.2543643e+01
   8.6882400e+02  -4.4277939e+01
   8.6882800e+02  -4.0816200e+01
   8.6883200e+02  -4.2655607e+01
   8.6883600e+02  -4.1528005e+01
   8.6884000e+02  -4.2052569e+01
   8.6884400e+02  -4.5053995e+01
   8.6884800e+02  -4.1403548e+01
   8.6885200e+02  -4.4271055e+01
   8.6885600e+02  -4.0422070e+01
   8.6886000e+02  -4.2590960e+01
   8.6886400e+02  -4.3077338e+01
   8.6886800e+02  -4.0749458e+01
   8.6887200e+02  -4.7113704e+01
   8.6887600e+02  -4.1041542e+01
   8.6888000e+02  -4.4803579e+01
   8.6888400e+02  -4.0319459e+01
   8.6888800e+02  -4.1942105e+01
   8.6889200e+02  -4.3107745e+01
   8.6889600e+02  -4.1833385e+01
   8.6890000e+02  -4.4700324e+01
   8.6890400e+02  -4.0840838e+01
   8.6890800e+02  -4.2102338e+01
   8.6891200e+02  -4.2218961e+01
   8.6891600e+02  -4.1551066e+01
   8.6892000e+02  -4.1673727e+01
   8.6892400e+02  -4.2989398e+01
   8.6892800e+02  -4.3088395e+01
   8.6893200e+02  -4.1213278e+01
   8.6893600e+02  -4.3643585e+01
   8.6894000e+02  -4.0855252e+01
   8.6894400e+02  -4.2088574e+01
   8.6894800e+02  -4.3232331e+01
   8.6895200e+02  -4.1480640e+01
   8.6895600e+02  -4.2579484e+01
   8.6896000e+02  -4.3542619e+01
   8.6896400e+02  -4.1529923e+01
   8.6896800e+02  -4.2712169e+01
   8.6897200e+02  -4.3001216e+01
   8.6897600e+02  -4.0513081e+01
   8.6898000e+02  -4.2139910e+01
   8.6898400e+02  -4.6466071e+01
   8.6898800e+02  -4.2082532e+01
   8.6899200e+02  -4.1058897e+01
   8.6899600e+02  -4.2924328e+01
   8.6900000e+02  -4.2083752e+01
   8.6900400e+02  -4.1392309e+01
   8.6900800e+02  -4.3822014e+01
   8.6901200e+02  -4.2990814e+01
   8.6901600e+02  -4.1820536e+01
   8.6902000e+02  -4.1685692e+01
   8.6902400e+02  -4.1887215e+01
   8.6902800e+02  -4.5343361e+01
   8.6903200e+02  -4.2738907e+01
   8.6903600e+02  -3.9890365e+01
   8.6904000e+02  -4.2379834e+01
   8.6904400e+02  -4.4394028e+01
   8.6904800e+02  -4.2900734e+01
   8.6905200e+02  -4.0647908e+01
   8.6905600e+02  -4.2682719e+01
   8.6906000e+02  -4.4775441e+01
   8.6906400e+02  -4.2129345e+01
   8.6906800e+02  -4.0529549e+01
   8.6907200e+02  -4.1995843e+01
   8.6907600e+02  -4.1902216e+01
   8.6908000e+02  -4.4093197e+01
   8.6908400e+02  -4.2176654e+01
   8.6908800e+02  -4.1569627e+01
   8.6909200e+02  -4.2343630e+01
   8.6909600e+02  -4.0873999e+01
   8.6910000e+02  -4.3914032e+01
   8.6910400e+02  -4.2891034e+01
   8.6910800e+02  -4.1979732e+01
   8.6911200e+02  -4.2912862e+01
   8.6911600e+02  -4.0888068e+01
   8.6912000e+02  -4.1963899e+01
   8.6912400e+02  -4.4683623e+01
   8.6912800e+02  -4.3067612e+01
   8.6913200e+02  -4.1656044e+01
   8.6913600e+02  -4.3512669e+01
   8.6914000e+02  -4.1628751e+01
   8.6914400e+02  -4.0061157e+01
   8.6914800e+02  -4.3514876e+01
   8.6915200e+02  -4.2819385e+01
   8.6915600e+02  -4.4223171e+01
   8.6916000e+02  -4.1952278e+01
   8.6916400e+02  -4.1583088e+01
   8.6916800e+02  -4.2738751e+01
   8.6917200e+02  -4.1634941e+01
   8.6917600e+02  -4.2209480e+01
   8.6918000e+02  -4.2452133e+01
   8.6918400e+02  -4.1591874e+01
   8.6918800e+02  -4.1729210e+01
   8.6919200e+02  -4.2011078e+01
   8.6919600e+02  -4.1730102e+01
   8.6920000e+02  -4.6774999e+01
   8.6920400e+02  -4.5704637e+01
   8.6920800e+02  -4.1193553e+01
   8.6921200e+02  -4.3944696e+01
   8.6921600e+02  -4.3004720e+01
   8.6922000e+02  -4.0312257e+01
   8.6922400e+02  -4.1371839e+01
   8.6922800e+02  -4.0518011e+01
   8.6923200e+02  -4.1315235e+01
   8.6923600e+02  -4.2498110e+01
   8.6924000e+02  -4.1597354e+01
   8.6924400e+02  -4.1897653e+01
   8.6924800e+02  -4.2636369e+01
   8.6925200e+02  -4.1837119e+01
   8.6925600e+02  -4.2673213e+01
   8.6926000e+02  -4.1786332e+01
   8.6926400e+02  -4.2355020e+01
   8.6926800e+02  -4.2039246e+01
   8.6927200e+02  -4.0973235e+01
   8.6927600e+02  -4.2971066e+01
   8.6928000e+02  -4.0645075e+01
   8.6928400e+02  -4.0957728e+01
   8.6928800e+02  -4.1524076e+01
   8.6929200e+02  -4.1374250e+01
   8.6929600e+02  -3.9945377e+01
   8.6930000e+02  -4.2577716e+01
   8.6930400e+02  -4.0939604e+01
   8.6930800e+02  -4.0275879e+01
   8.6931200e+02  -4.2213579e+01
   8.6931600e+02  -4.0664992e+01
   8.6932000e+02  -4.1202054e+01
   8.6932400e+02  -4.1909981e+01
   8.6932800e+02  -4.0872566e+01
   8.6933200e+02  -4.2564516e+01
   8.6933600e+02  -4.1609863e+01
   8.6934000e+02  -4.2078546e+01
   8.6934400e+02  -4.2305394e+01
   8.6934800e+02  -4.2290122e+01
   8.6935200e+02  -4.2242787e+01
   8.6935600e+02  -4.1102813e+01
   8.6936000e+02  -4.2013367e+01
   8.6936400e+02  -4.1348076e+01
   8.6936800e+02  -4.0653982e+01
   8.6937200e+02  -4.1850035e+01
   8.6937600e+02  -4.3333926e+01
   8.6938000e+02  -4.0676459e+01
   8.6938400e+02  -4.3279381e+01
   8.6938800e+02  -4.7475675e+01
   8.6939200e+02  -4.4584623e+01
   8.6939600e+02  -4.2905981e+01
   8.6940000e+02  -4.2165202e+01
   8.6940400e+02  -4.1994776e+01
   8.6940800e+02  -4.0330659e+01
   8.6941200e+02  -4.2457269e+01
   8.6941600e+02  -4.2029626e+01
   8.6942000e+02  -4.1864659e+01
   8.6942400e+02  -4.2448505e+01
   8.6942800e+02  -4.1471816e+01
   8.6943200e+02  -4.3069676e+01
   8.6943600e+02  -4.4416728e+01
   8.6944000e+02  -4.3536721e+01
   8.6944400e+02  -4.2228253e+01
   8.6944800e+02  -4.0987921e+01
   8.6945200e+02  -4.0773370e+01
   8.6945600e+02  -4.0745472e+01
   8.6946000e+02  -4.4557764e+01
   8.6946400e+02  -4.7491629e+01
   8.6946800e+02  -4.2936700e+01
   8.6947200e+02  -4.0811536e+01
   8.6947600e+02  -4.1239768e+01
   8.6948000e+02  -4.2691671e+01
   8.6948400e+02  -4.3160643e+01
   8.6948800e+02  -4.2954982e+01
   8.6949200e+02  -4.2009570e+01
   8.6949600e+02  -4.1483823e+01
   8.6950000e+02  -4.2098817e+01
   8.6950400e+02  -4.1448095e+01
   8.6950800e+02  -4.2657113e+01
   8.6951200e+02  -4.3194819e+01
   8.6951600e+02  -4.1958356e+01
   8.6952000e+02  -4.1798743e+01
   8.6952400e+02  -4.1642182e+01
   8.6952800e+02  -4.0679193e+01
   8.6953200e+02  -4.3773376e+01
   8.6953600e+02  -4.1999063e+01
   8.6954000e+02  -4.1309281e+01
   8.6954400e+02  -4.4257274e+01
   8.6954800e+02  -4.4943900e+01
   8.6955200e+02  -4.1629698e+01
   8.6955600e+02  -4.0029005e+01
   8.6956000e+02  -4.2727144e+01
   8.6956400e+02  -4.3786834e+01
   8.6956800e+02  -4.1906255e+01
   8.6957200e+02  -4.0481251e+01
   8.6957600e+02  -4.3723384e+01
   8.6958000e+02  -4.3921954e+01
   8.6958400e+02  -4.1643650e+01
   8.6958800e+02  -4.2061524e+01
   8.6959200e+02  -4.3672778e+01
   8.6959600e+02  -4.1655384e+01
   8.6960000e+02  -4.2466557e+01
   8.6960400e+02  -4.0791713e+01
   8.6960800e+02  -4.2638541e+01
   8.6961200e+02  -4.1666517e+01
   8.6961600e+02  -4.0986676e+01
   8.6962000e+02  -4.4749788e+01
   8.6962400e+02  -4.3209047e+01
   8.6962800e+02  -4.1024002e+01
   8.6963200e+02  -4.6441280e+01
   8.6963600e+02  -4.2830376e+01
   8.6964000e+02  -4.1721043e+01
   8.6964400e+02  -4.7576697e+01
   8.6964800e+02  -4.3784520e+01
   8.6965200e+02  -4.1642488e+01
   8.6965600e+02  -4.4668101e+01
   8.6966000e+02  -4.1042029e+01
   8.6966400e+02  -4.2046671e+01
   8.6966800e+02  -4.3707611e+01
   8.6967200e+02  -4.1577504e+01
   8.6967600e+02  -4.2416827e+01
   8.6968000e+02  -4.3459639e+01
   8.6968400e+02  -4.1707560e+01
   8.6968800e+02  -4.2484937e+01
   8.6969200e+02  -4.3440215e+01
   8.6969600e+02  -4.2021855e+01
   8.6970000e+02  -4.1035850e+01
   8.6970400e+02  -4.1437541e+01
   8.6970800e+02  -4.0612668e+01
   8.6971200e+02  -4.0918463e+01
   8.6971600e+02  -4.0495171e+01
   8.6972000e+02  -4.4488606e+01
   8.6972400e+02  -4.1811870e+01
   8.6972800e+02  -4.3034302e+01
   8.6973200e+02  -4.2935549e+01
   8.6973600e+02  -4.2093108e+01
   8.6974000e+02  -4.3427556e+01
   8.6974400e+02  -4.1244701e+01
   8.6974800e+02  -4.3113735e+01
   8.6975200e+02  -4.1171825e+01
   8.6975600e+02  -4.3515296e+01
   8.6976000e+02  -4.1958173e+01
   8.6976400e+02  -4.2771996e+01
   8.6976800e+02  -4.2578987e+01
   8.6977200e+02  -4.1832814e+01
   8.6977600e+02  -4.4871016e+01
   8.6978000e+02  -4.0149462e+01
   8.6978400e+02  -4.3726220e+01
   8.6978800e+02  -4.0023288e+01
   8.6979200e+02  -4.3237462e+01
   8.6979600e+02  -4.0568348e+01
   8.6980000e+02  -4.4921171e+01
   8.6980400e+02  -4.0097458e+01
   8.6980800e+02  -4.2888668e+01
   8.6981200e+02  -4.0920583e+01
   8.6981600e+02  -4.3870123e+01
   8.6982000e+02  -4.1687658e+01
   8.6982400e+02  -4.4991836e+01
   8.6982800e+02  -4.1064811e+01
   8.6983200e+02  -4.3625274e+01
   8.6983600e+02  -4.1851733e+01
   8.6984000e+02  -4.3024222e+01
   8.6984400e+02  -4.1433050e+01
   8.6984800e+02  -4.1989102e+01
   8.6985200e+02  -4.2424577e+01
   8.6985600e+02  -4.2128860e+01
   8.6986000e+02  -4.3039314e+01
   8.6986400e+02  -4.1216499e+01
   8.6986800e+02  -4.5375396e+01
   8.6987200e+02  -4.0581799e+01
   8.6987600e+02  -4.5314626e+01
   8.6988000e+02  -3.9657907e+01
   8.6988400e+02  -4.1380351e+01
   8.6988800e+02  -4.3715455e+01
   8.6989200e+02  -4.1222040e+01
   8.6989600e+02  -4.4738132e+01
   8.6990000e+02  -4.1615452e+01
   8.6990400e+02  -4.1953631e+01
   8.6990800e+02  -4.2699109e+01
   8.6991200e+02  -4.2166209e+01
   8.6991600e+02  -4.2885563e+01
   8.6992000e+02  -4.2033640e+01
   8.6992400e+02  -4.1900098e+01
   8.6992800e+02  -4.3388066e+01
   8.6993200e+02  -4.1499315e+01
   8.6993600e+02  -4.2700472e+01
   8.6994000e+02  -4.2746407e+01
   8.6994400e+02  -4.2376738e+01
   8.6994800e+02  -4.4795111e+01
   8.6995200e+02  -4.1520278e+01
   8.6995600e+02  -4.1179993e+01
   8.6996000e+02  -4.3199226e+01
   8.6996400e+02  -4.2890416e+01
   8.6996800e+02  -4.2090509e+01
   8.6997200e+02  -4.8588698e+01
   8.6997600e+02  -4.2104611e+01
   8.6998000e+02  -3.9940623e+01
   8.6998400e+02  -4.4716302e+01
   8.6998800e+02  -4.1825551e+01
   8.6999200e+02  -4.0634442e+01
   8.6999600e+02  -4.2531559e+01
   8.7000000e+02  -4.3617380e+01
   8.7000400e+02  -4.1369206e+01
   8.7000800e+02  -4.2625289e+01
   8.7001200e+02  -4.3776034e+01
   8.7001600e+02  -4.1208084e+01
   8.7002000e+02  -4.1578821e+01
   8.7002400e+02  -4.5470201e+01
   8.7002800e+02  -4.1954144e+01
   8.7003200e+02  -4.0804392e+01
   8.7003600e+02  -4.1698205e+01
   8.7004000e+02  -4.6679743e+01
   8.7004400e+02  -4.2062404e+01
   8.7004800e+02  -3.9198929e+01
   8.7005200e+02  -4.1260959e+01
   8.7005600e+02  -4.5208039e+01
   8.7006000e+02  -4.3376506e+01
   8.7006400e+02  -4.2727509e+01
   8.7006800e+02  -4.2059441e+01
   8.7007200e+02  -4.6044422e+01
   8.7007600e+02  -4.2455291e+01
   8.7008000e+02  -4.2201771e+01
   8.7008400e+02  -4.0600770e+01
   8.7008800e+02  -4.2274355e+01
   8.7009200e+02  -4.3250537e+01
   8.7009600e+02  -4.2267146e+01
   8.7010000e+02  -4.0660323e+01
   8.7010400e+02  -4.0267372e+01
   8.7010800e+02  -4.0953369e+01
   8.7011200e+02  -4.4430789e+01
   8.7011600e+02  -4.3265653e+01
   8.7012000e+02  -4.1239895e+01
   8.7012400e+02  -4.0064075e+01
   8.7012800e+02  -4.1467586e+01
   8.7013200e+02  -4.3351944e+01
   8.7013600e+02  -4.6891586e+01
   8.7014000e+02  -4.3317128e+01
   8.7014400e+02  -4.3156140e+01
   8.7014800e+02  -4.2710343e+01
   8.7015200e+02  -4.1750294e+01
   8.7015600e+02  -4.3233995e+01
   8.7016000e+02  -4.4122224e+01
   8.7016400e+02  -4.4361442e+01
   8.7016800e+02  -4.4939001e+01
   8.7017200e+02  -4.5666869e+01
   8.7017600e+02  -4.3771101e+01
   8.7018000e+02  -4.3195050e+01
   8.7018400e+02  -4.3538982e+01
   8.7018800e+02  -4.3523821e+01
   8.7019200e+02  -4.6175773e+01
   8.7019600e+02  -4.6979905e+01
   8.7020000e+02  -4.6647099e+01
   8.7020400e+02  -4.6634278e+01
   8.7020800e+02  -4.2986938e+01
   8.7021200e+02  -4.4005185e+01
   8.7021600e+02  -4.6828628e+01
   8.7022000e+02  -4.4455354e+01
   8.7022400e+02  -4.3996897e+01
   8.7022800e+02  -4.6648739e+01
   8.7023200e+02  -4.5539524e+01
   8.7023600e+02  -4.6900656e+01
   8.7024000e+02  -4.4130868e+01
   8.7024400e+02  -4.5877985e+01
   8.7024800e+02  -4.5969283e+01
   8.7025200e+02  -4.5438879e+01
   8.7025600e+02  -4.5120824e+01
   8.7026000e+02  -4.3943433e+01
   8.7026400e+02  -4.4852529e+01
   8.7026800e+02  -4.4879410e+01
   8.7027200e+02  -4.5419276e+01
   8.7027600e+02  -4.5972455e+01
   8.7028000e+02  -4.4862424e+01
   8.7028400e+02  -4.7333034e+01
   8.7028800e+02  -4.6364966e+01
   8.7029200e+02  -4.5001676e+01
   8.7029600e+02  -4.6708790e+01
   8.7030000e+02  -4.7231048e+01


==> Figures/PSD/PowerSpectrum/PSDataSF9NQ2.dat <==
   0.0000000e+00             NaN
   1.5625000e-02  -7.8115377e-01
   3.1250000e-02  -5.1993763e-01
   4.6875000e-02  -4.3503755e-01
   6.2500000e-02  -8.5796847e-01
   7.8125000e-02  -5.7544347e-01
   9.3750000e-02  -5.0226027e-01
   1.0937500e-01  -9.0077730e-01
   1.2500000e-01  -8.2401816e-01
   1.4062500e-01  -5.6742769e-01
   1.5625000e-01  -4.5254626e-01
   1.7187500e-01  -6.1866215e-01
   1.8750000e-01  -8.2774104e-01
   2.0312500e-01  -7.2437006e-01
   2.1875000e-01  -5.9351961e-01
   2.3437500e-01  -6.5203870e-01
   2.5000000e-01  -9.1050901e-01
   2.6562500e-01  -8.2304062e-01
   2.8125000e-01  -3.7295549e-01
   2.9687500e-01  -5.0344535e-01
   3.1250000e-01  -8.1578861e-01
   3.2812500e-01  -2.7081790e-01
   3.4375000e-01  -2.6961799e-01
   3.5937500e-01  -9.4156707e-01
   3.7500000e-01  -1.2109594e+00
   3.9062500e-01  -9.4514677e-01
   4.0625000e-01  -2.5240979e-01
   4.2187500e-01  -2.1634074e-01
   4.3750000e-01  -1.4602972e+00
   4.5312500e-01  -2.1173887e-01
   4.6875000e-01   2.4017100e-01
   4.8437500e-01  -2.5792883e+00
   5.0000000e-01  -6.2321870e+00
   5.1562500e-01  -8.9785738e+00
   5.3125000e-01  -1.1763937e+01
   5.4687500e-01  -1.2536049e+01
   5.6250000e-01  -1.3311153e+01
   5.7812500e-01  -1.2682091e+01
   5.9375000e-01  -1.3775799e+01
   6.0937500e-01  -1.3200948e+01
   6.2500000e-01  -1.3730139e+01
   6.4062500e-01  -1.3718658e+01
   6.5625000e-01  -1.3595608e+01
   6.7187500e-01  -1.3000003e+01
   6.8750000e-01  -1.3007429e+01
   7.0312500e-01  -1.3634946e+01
   7.1875000e-01  -1.2913030e+01
   7.3437500e-01  -1.3605203e+01
   7.5000000e-01  -1.3856748e+01
   7.6562500e-01  -1.4063530e+01
   7.8125000e-01  -1.3920518e+01
   7.9687500e-01  -1.3388418e+01
   8.1250000e-01  -1.3921756e+01
   8.2812500e-01  -1.3361244e+01
   8.4375000e-01  -1.4052825e+01
   8.5937500e-01  -1.3511951e+01
   8.7500000e-01  -1.3431206e+01
   8.9062500e-01  -1.3948631e+01
   9.0625000e-01  -1.3934686e+01
   9.2187500e-01  -1.4274485e+01
   9.3750000e-01  -1.4134489e+01
   9.5312500e-01  -1.3858868e+01
   9.6875000e-01  -1.4325212e+01
   9.8437500e-01  -1.3776254e+01
   1.0000000e+00  -1.3203965e+01
   1.0156250e+00  -1.3854871e+01
   1.0312500e+00  -1.4243741e+01
   1.0468750e+00  -1.3503144e+01
   1.0625000e+00  -1.3460464e+01
   1.0781250e+00  -1.3519809e+01
   1.0937500e+00  -1.3675461e+01
   1.1093750e+00  -1.3828227e+01
   1.1250000e+00  -1.4072348e+01
   1.1406250e+00  -1.3604535e+01
   1.1562500e+00  -1.3134337e+01
   1.1718750e+00  -1.3525091e+01
   1.1875000e+00  -1.3474886e+01
   1.2031250e+00  -1.3411537e+01
   1.2187500e+00  -1.3767774e+01
   1.2343750e+00  -1.4438274e+01
   1.2500000e+00  -1.3278957e+01
   1.2656250e+00  -1.3751815e+01
   1.2812500e+00  -1.3674167e+01
   1.2968750e+00  -1.2930680e+01
   1.3125000e+00  -1.4362674e+01
   1.3281250e+00  -1.3345145e+01
   1.3437500e+00  -1.3281279e+01
   1.3593750e+00  -1.3912320e+01
   1.3750000e+00  -1.3096020e+01
   1.3906250e+00  -1.4382279e+01
   1.4062500e+00  -1.4424202e+01
   1.4218750e+00  -1.3403552e+01
   1.4375000e+00  -1.3306987e+01
   1.4531250e+00  -1.3645107e+01
   1.4687500e+00  -1.3925298e+01
   1.4843750e+00  -1.6362909e+01
   1.5000000e+00  -1.7495959e+01
   1.5156250e+00  -1.7853508e+01
   1.5312500e+00  -1.8138323e+01
   1.5468750e+00  -1.8613604e+01
   1.5625000e+00  -1.9255000e+01
   1.5781250e+00  -1.9146195e+01
   1.5937500e+00  -1.9455606e+01
   1.6093750e+00  -1.9353023e+01
   1.6250000e+00  -1.7922392e+01
   1.6406250e+00  -1.9248825e+01
   1.6562500e+00  -1.9331985e+01
   1.6718750e+00  -1.9674047e+01
   1.6875000e+00  -1.9278499e+01
   1.7031250e+00  -1.9557844e+01
   1.7187500e+00  -1.9467426e+01
   1.7343750e+00  -1.8743116e+01
   1.7500000e+00  -1.9933170e+01
   1.7656250e+00  -1.9685112e+01
   1.7812500e+00  -1.9018054e+01
   1.7968750e+00  -1.9481713e+01
   1.8125000e+00  -1.8911683e+01
   1.8281250e+00  -1.9139565e+01
   1.8437500e+00  -2.0054085e+01
   1.8593750e+00  -1.9157619e+01
   1.8750000e+00  -1.8873132e+01
   1.8906250e+00  -1.9274408e+01
   1.9062500e+00  -1.9344906e+01
   1.9218750e+00  -1.9730961e+01
   1.9375000e+00  -1.9526804e+01
   1.9531250e+00  -1.9034211e+01
   1.9687500e+00  -1.8682171e+01
   1.9843750e+00  -1.9279411e+01
   2.0000000e+00  -1.9034788e+01
   2.0156250e+00  -1.9089426e+01
   2.0312500e+00  -1.9542834e+01
   2.0468750e+00  -1.9308145e+01
   2.0625000e+00  -1.9507915e+01
   2.0781250e+00  -1.8650566e+01
   2.0937500e+00  -1.8743383e+01
   2.1093750e+00  -1.9725380e+01
   2.1250000e+00  -1.9266906e+01
   2.1406250e+00  -1.9247141e+01
   2.1562500e+00  -1.9956693e+01
   2.1718750e+00  -1.8576398e+01
   2.1875000e+00  -1.9288986e+01
   2.2031250e+00  -1.8799974e+01
   2.2187500e+00  -1.8530553e+01
   2.2343750e+00  -1.9156586e+01
   2.2500000e+00  -1.9440122e+01
   2.2656250e+00  -1.9853956e+01
   2.2812500e+00  -1.8274112e+01
   2.2968750e+00  -1.8859006e+01
   2.3125000e+00  -2.0013065e+01
   2.3281250e+00  -1.8521193e+01
   2.3437500e+00  -1.9228563e+01
   2.3593750e+00  -1.9805850e+01
   2.3750000e+00  -1.9945454e+01
   2.3906250e+00  -1.8181721e+01
   2.4062500e+00  -1.8967460e+01
   2.4218750e+00  -1.8092285e+01
   2.4375000e+00  -1.8553567e+01
   2.4531250e+00  -2.0497063e+01
   2.4687500e+00  -2.0540292e+01
   2.4843750e+00  -2.0695558e+01
   2.5000000e+00  -2.0823147e+01
   2.5156250e+00  -2.2397785e+01
   2.5312500e+00  -2.1752526e+01
   2.5468750e+00  -2.1635556e+01
   2.5625000e+00  -2.2483182e+01
   2.5781250e+00  -2.2290324e+01
   2.5937500e+00  -2.1831906e+01
   2.6093750e+00  -2.2300514e+01
   2.6250000e+00  -2.2632688e+01
   2.6406250e+00  -2.2643229e+01
   2.6562500e+00  -2.2522734e+01
   2.6718750e+00  -2.3305336e+01
   2.6875000e+00  -2.2178736e+01
   2.7031250e+00  -2.3065030e+01
   2.7187500e+00  -2.1908835e+01
   2.7343750e+00  -2.2442699e+01
   2.7500000e+00  -2.2174396e+01
   2.7656250e+00  -2.2916822e+01
   2.7812500e+00  -2.3441084e+01
   2.7968750e+00  -2.2407092e+01
   2.8125000e+00  -2.2814320e+01
   2.8281250e+00  -2.2949920e+01
   2.8437500e+00  -2.2633297e+01
   2.8593750e+00  -2.2279415e+01
   2.8750000e+00  -2.2403195e+01
   2.8906250e+00  -2.3151001e+01
   2.9062500e+00  -2.3465909e+01
   2.9218750e+00  -2.2953690e+01
   2.9375000e+00  -2.3485727e+01
   2.9531250e+00  -2.3769054e+01
   2.9687500e+00  -2.2535384e+01
   2.9843750e+00  -2.3302673e+01
   3.0000000e+00  -2.3665905e+01
   3.0156250e+00  -2.3008013e+01
   3.0312500e+00  -2.2491166e+01
   3.0468750e+00  -2.2024990e+01
   3.0625000e+00  -2.2920690e+01
   3.0781250e+00  -2.2699734e+01
   3.0937500e+00  -2.2711286e+01
   3.1093750e+00  -2.2382641e+01
   3.1250000e+00  -2.3139245e+01
   3.1406250e+00  -2.2505081e+01
   3.1562500e+00  -2.2462461e+01
   3.1718750e+00  -2.3864697e+01
   3.1875000e+00  -2.1573137e+01
   3.2031250e+00  -2.3417718e+01
   3.2187500e+00  -2.2758394e+01
   3.2343750e+00  -2.2109355e+01
   3.2500000e+00  -2.1812705e+01
   3.2656250e+00  -2.2562205e+01
   3.2812500e+00  -2.2498950e+01
   3.2968750e+00  -2.1948518e+01
   3.3125000e+00  -2.1849353e+01
   3.3281250e+00  -2.3022354e+01
   3.3437500e+00  -2.3738168e+01
   3.3593750e+00  -2.2302893e+01
   3.3750000e+00  -2.2380656e+01
   3.3906250e+00  -2.1824399e+01
   3.4062500e+00  -2.1914814e+01
   3.4218750e+00  -2.2892116e+01
   3.4375000e+00  -2.3461247e+01
   3.4531250e+00  -2.3647854e+01
   3.4687500e+00  -2.4051515e+01
   3.4843750e+00  -2.4130776e+01
   3.5000000e+00  -2.3036654e+01
   3.5156250e+00  -2.4461873e+01
   3.5312500e+00  -2.3864707e+01
   3.5468750e+00  -2.4470285e+01
   3.5625000e+00  -2.4918963e+01
   3.5781250e+00  -2.4740224e+01
   3.5937500e+00  -2.4978787e+01
   3.6093750e+00  -2.4870696e+01
   3.6250000e+00  -2.5011369e+01
   3.6406250e+00  -2.4237037e+01
   3.6562500e+00  -2.4855913e+01
   3.6718750e+00  -2.5220410e+01
   3.6875000e+00  -2.5535415e+01
   3.7031250e+00  -2.4664438e+01
   3.7187500e+00  -2.5083706e+01
   3.7343750e+00  -2.5499538e+01
   3.7500000e+00  -2.4268414e+01
   3.7656250e+00  -2.5009795e+01
   3.7812500e+00  -2.5193239e+01
   3.7968750e+00  -2.5508907e+01
   3.8125000e+00  -2.5129922e+01
   3.8281250e+00  -2.4793106e+01
   3.8437500e+00  -2.5440092e+01
   3.8593750e+00  -2.5806036e+01
   3.8750000e+00  -2.4453857e+01
   3.8906250e+00  -2.5698899e+01
   3.9062500e+00  -2.6130321e+01
   3.9218750e+00  -2.5626783e+01
   3.9375000e+00  -2.4864589e+01
   3.9531250e+00  -2.5178311e+01
   3.9687500e+00  -2.5294826e+01
   3.9843750e+00  -2.5491413e+01
   4.0000000e+00  -2.4274892e+01
   4.0156250e+00  -2.5251029e+01
   4.0312500e+00  -2.5029641e+01
   4.0468750e+00  -2.5458157e+01
   4.0625000e+00  -2.5602094e+01
   4.0781250e+00  -2.5532410e+01
   4.0937500e+00  -2.5361351e+01
   4.1093750e+00  -2.4750564e+01
   4.1250000e+00  -2.5581982e+01
   4.1406250e+00  -2.4237785e+01
   4.1562500e+00  -2.4053540e+01
   4.1718750e+00  -2.5992328e+01
   4.1875000e+00  -2.4859245e+01
   4.2031250e+00  -2.5446814e+01
   4.2187500e+00  -2.5091484e+01
   4.2343750e+00  -2.4560120e+01
   4.2500000e+00  -2.5090687e+01
   4.2656250e+00  -2.4633241e+01
   4.2812500e+00  -2.5295206e+01
   4.2968750e+00  -2.5332703e+01
   4.3125000e+00  -2.4831937e+01
   4.3281250e+00  -2.6073015e+01
   4.3437500e+00  -2.4723233e+01
   4.3593750e+00  -2.4659947e+01
   4.3750000e+00  -2.4614316e+01
   4.3906250e+00  -2.4786417e+01
   4.4062500e+00  -2.4342335e+01
   4.4218750e+00  -2.4969404e+01
   4.4375000e+00  -2.5183189e+01
   4.4531250e+00  -2.6069389e+01
   4.4687500e+00  -2.7020912e+01
   4.4843750e+00  -2.6338348e+01
   4.5000000e+00  -2.6500553e+01
   4.5156250e+00  -2.7014453e+01
   4.5312500e+00  -2.5270116e+01
   4.5468750e+00  -2.7441924e+01
   4.5625000e+00  -2.5837904e+01
   4.5781250e+00  -2.6881065e+01
   4.5937500e+00  -2.7035856e+01
   4.6093750e+00  -2.6493870e+01
   4.6250000e+00  -2.6870191e+01
   4.6406250e+00  -2.7011729e+01
   4.6562500e+00  -2.7647594e+01
   4.6718750e+00  -2.7112704e+01
   4.6875000e+00  -2.7131595e+01
   4.7031250e+00  -2.5581722e+01
   4.7187500e+00  -2.5951778e+01
   4.7343750e+00  -2.6781645e+01
   4.7500000e+00  -2.6626289e+01
   4.7656250e+00  -2.6564741e+01
   4.7812500e+00  -2.7231924e+01
   4.7968750e+00  -2.8177424e+01
   4.8125000e+00  -2.7901217e+01
   4.8281250e+00  -2.7384916e+01
   4.8437500e+00  -2.7907073e+01
   4.8593750e+00  -2.6789332e+01
   4.8750000e+00  -2.6956799e+01
   4.8906250e+00  -2.7821629e+01
   4.9062500e+00  -2.6123460e+01
   4.9218750e+00  -2.7727716e+01
   4.9375000e+00  -2.6197535e+01
   4.9531250e+00  -2.7310888e+01
   4.9687500e+00  -2.7370628e+01
   4.9843750e+00  -2.7519440e+01
   5.0000000e+00  -2.7506492e+01
   5.0156250e+00  -2.8253745e+01
   5.0312500e+00  -2.6870323e+01
   5.0468750e+00  -2.6819642e+01
   5.0625000e+00  -2.7295245e+01
   5.0781250e+00  -2.6928133e+01
   5.0937500e+00  -2.7487813e+01
   5.1093750e+00  -2.6003018e+01
   5.1250000e+00  -2.5670804e+01
   5.1406250e+00  -2.7042772e+01
   5.1562500e+00  -2.6636750e+01
   5.1718750e+00  -2.6361439e+01
   5.1875000e+00  -2.7205081e+01
   5.2031250e+00  -2.6562995e+01
   5.2187500e+00  -2.7544935e+01
   5.2343750e+00  -2.6440043e+01
   5.2500000e+00  -2.6776580e+01
   5.2656250e+00  -2.6669787e+01
   5.2812500e+00  -2.7697810e+01
   5.2968750e+00  -2.7053382e+01
   5.3125000e+00  -2.7296675e+01
   5.3281250e+00  -2.6776098e+01
   5.3437500e+00  -2.6788884e+01
   5.3593750e+00  -2.5325235e+01
   5.3750000e+00  -2.6471258e+01
   5.3906250e+00  -2.6146738e+01
   5.4062500e+00  -2.7173246e+01
   5.4218750e+00  -2.7491278e+01
   5.4375000e+00  -2.6658459e+01
   5.4531250e+00  -2.6765801e+01
   5.4687500e+00  -2.8111301e+01
   5.4843750e+00  -2.8022523e+01
   5.5000000e+00  -2.8373065e+01
   5.5156250e+00  -2.9296670e+01
   5.5312500e+00  -2.9161714e+01
   5.5468750e+00  -2.8769645e+01
   5.5625000e+00  -2.8701365e+01
   5.5781250e+00  -2.7997463e+01
   5.5937500e+00  -2.8416884e+01
   5.6093750e+00  -2.8005670e+01
   5.6250000e+00  -2.9188139e+01
   5.6406250e+00  -2.8459487e+01
   5.6562500e+00  -2.9129716e+01
   5.6718750e+00  -2.9090997e+01
   5.6875000e+00  -2.8221771e+01
   5.7031250e+00  -2.8989451e+01
   5.7187500e+00  -2.7634622e+01
   5.7343750e+00  -2.7430384e+01
   5.7500000e+00  -2.8323498e+01
   5.7656250e+00  -2.7768492e+01
   5.7812500e+00  -2.7889500e+01
   5.7968750e+00  -2.8215017e+01
   5.8125000e+00  -2.8777038e+01
   5.8281250e+00  -2.9281702e+01
   5.8437500e+00  -2.8706575e+01
   5.8593750e+00  -2.8935365e+01
   5.8750000e+00  -2.7405719e+01
   5.8906250e+00  -2.8361356e+01
   5.9062500e+00  -2.8345005e+01
   5.9218750e+00  -2.7602546e+01
   5.9375000e+00  -2.8758562e+01
   5.9531250e+00  -2.7955811e+01
   5.9687500e+00  -2.7241092e+01
   5.9843750e+00  -2.8613529e+01
   6.0000000e+00  -2.8897773e+01
   6.0156250e+00  -2.9034518e+01
   6.0312500e+00  -2.8557889e+01
   6.0468750e+00  -2.7960063e+01
   6.0625000e+00  -2.8146637e+01
   6.0781250e+00  -2.8203617e+01
   6.0937500e+00  -2.7509266e+01
   6.1093750e+00  -2.9604301e+01
   6.1250000e+00  -2.9520635e+01
   6.1406250e+00  -2.8542747e+01
   6.1562500e+00  -2.8965777e+01
   6.1718750e+00  -2.9246667e+01
   6.1875000e+00  -2.9239758e+01
   6.2031250e+00  -2.9532476e+01
   6.2187500e+00  -2.7943957e+01
   6.2343750e+00  -2.8312780e+01
   6.2500000e+00  -2.7144555e+01
   6.2656250e+00  -2.9502644e+01
   6.2812500e+00  -2.8348288e+01
   6.2968750e+00  -3.0037100e+01
   6.3125000e+00  -2.8496668e+01
   6.3281250e+00  -2.8278019e+01
   6.3437500e+00  -2.8511283e+01
   6.3593750e+00  -2.7943491e+01
   6.3750000e+00  -2.7547971e+01
   6.3906250e+00  -2.8283866e+01
   6.4062500e+00  -2.8952277e+01
   6.4218750e+00  -2.7605502e+01
   6.4375000e+00  -2.8528006e+01
   6.4531250e+00  -2.9529645e+01
   6.4687500e+00  -3.0014253e+01
   6.4843750e+00  -2.9204867e+01
   6.5000000e+00  -3.0328751e+01
   6.5156250e+00  -2.9793820e+01
   6.5312500e+00  -2.9378947e+01
   6.5468750e+00  -2.9782048e+01
   6.5625000e+00  -2.9987070e+01
   6.5781250e+00  -3.0216645e+01
   6.5937500e+00  -2.9312504e+01
   6.6093750e+00  -2.9440831e+01
   6.6250000e+00  -3.0618522e+01
   6.6406250e+00  -3.1017591e+01
   6.6562500e+00  -2.9726708e+01
   6.6718750e+00  -3.0891365e+01
   6.6875000e+00  -2.9847285e+01
   6.7031250e+00  -2.9785447e+01
   6.7187500e+00  -3.0727357e+01
   6.7343750e+00  -2.9752694e+01
   6.7500000e+00  -2.9210167e+01
   6.7656250e+00  -3.0057257e+01
   6.7812500e+00  -3.0188888e+01
   6.7968750e+00  -3.0465903e+01
   6.8125000e+00  -3.0516034e+01
   6.8281250e+00  -3.0443868e+01
   6.8437500e+00  -2.9558493e+01
   6.8593750e+00  -2.9101187e+01
   6.8750000e+00  -2.9743842e+01
   6.8906250e+00  -2.9822620e+01
   6.9062500e+00  -3.0020480e+01
   6.9218750e+00  -3.0277155e+01
   6.9375000e+00  -3.0078534e+01
   6.9531250e+00  -3.0416913e+01
   6.9687500e+00  -3.0837337e+01
   6.9843750e+00  -2.9800212e+01
   7.0000000e+00  -3.1089720e+01
   7.0156250e+00  -3.0351062e+01
   7.0312500e+00  -3.0419625e+01
   7.0468750e+00  -3.0433594e+01
   7.0625000e+00  -2.9663583e+01
   7.0781250e+00  -2.9854420e+01
   7.0937500e+00  -3.0570092e+01
   7.1093750e+00  -2.9241896e+01
   7.1250000e+00  -3.0241137e+01
   7.1406250e+00  -2.9052691e+01
   7.1562500e+00  -3.0332497e+01
   7.1718750e+00  -3.0054316e+01
   7.1875000e+00  -2.9758155e+01
   7.2031250e+00  -2.9432191e+01
   7.2187500e+00  -2.8976332e+01
   7.2343750e+00  -2.9957349e+01
   7.2500000e+00  -2.9589298e+01
   7.2656250e+00  -3.0332884e+01
   7.2812500e+00  -3.1055039e+01
   7.2968750e+00  -2.9470891e+01
   7.3125000e+00  -2.9136413e+01
   7.3281250e+00  -3.0519567e+01
   7.3437500e+00  -2.8757464e+01
   7.3593750e+00  -2.9815884e+01
   7.3750000e+00  -2.9502009e+01
   7.3906250e+00  -2.9989715e+01
   7.4062500e+00  -2.9902261e+01
   7.4218750e+00  -2.9648769e+01
   7.4375000e+00  -3.1169722e+01
   7.4531250e+00  -3.0724576e+01
   7.4687500e+00  -3.1064574e+01
   7.4843750e+00  -3.0503014e+01
   7.5000000e+00  -3.1556085e+01
   7.5156250e+00  -3.0909256e+01
   7.5312500e+00  -3.1951687e+01
   7.5468750e+00  -3.1553312e+01
   7.5625000e+00  -3.1792608e+01
   7.5781250e+00  -3.1490098e+01
   7.5937500e+00  -3.0715643e+01
   7.6093750e+00  -3.0357601e+01
   7.6250000e+00  -3.1056137e+01
   7.6406250e+00  -3.1186454e+01
   7.6562500e+00  -3.0839575e+01
   7.6718750e+00  -3.1183285e+01
   7.6875000e+00  -3.1541915e+01
   7.7031250e+00  -3.0682921e+01
   7.7187500e+00  -3.0792549e+01
   7.7343750e+00  -3.0981389e+01
   7.7500000e+00  -3.1029720e+01
   7.7656250e+00  -3.1026148e+01
   7.7812500e+00  -3.0846687e+01
   7.7968750e+00  -3.0698491e+01
   7.8125000e+00  -3.0732993e+01
   7.8281250e+00  -3.0698231e+01
   7.8437500e+00  -3.0766063e+01
   7.8593750e+00  -3.0987060e+01
   7.8750000e+00  -3.1173459e+01
   7.8906250e+00  -3.1819841e+01
   7.9062500e+00  -3.1464246e+01
   7.9218750e+00  -3.1633314e+01
   7.9375000e+00  -3.1895365e+01
   7.9531250e+00  -3.1110160e+01
   7.9687500e+00  -3.2106704e+01
   7.9843750e+00  -3.0630269e+01
   8.0000000e+00  -3.0982283e+01


==> Figures/PSD/PowerSpectrum/PSDataSF9NQ3.dat <==
   0.0000000e+00             NaN
   1.5625000e-02  -2.4049271e-01
   3.1250000e-02   2.7981404e-02
   4.6875000e-02   5.4003900e-03
   6.2500000e-02  -3.6388980e-01
   7.8125000e-02   1.4585786e-02
   9.3750000e-02   1.6766426e-01
   1.0937500e-01  -2.2253441e-01
   1.2500000e-01  -3.2635251e-01
   1.4062500e-01  -2.3981604e-01
   1.5625000e-01  -3.8659167e-03
   1.7187500e-01  -7.9433023e-04
   1.8750000e-01  -3.2207965e-01
   2.0312500e-01  -6.3777621e-02
   2.1875000e-01   8.3959463e-03
   2.3437500e-01  -3.2098422e-01
   2.5000000e-01  -3.7471362e-01
   2.6562500e-01  -1.7343253e-01
   2.8125000e-01   1.5238005e-01
   2.9687500e-01   8.1194283e-02
   3.1250000e-01  -3.2669154e-01
   3.2812500e-01   7.7300883e-02
   3.4375000e-01   2.4729188e-01
   3.5937500e-01  -2.9890254e-01
   3.7500000e-01  -5.5271855e-01
   3.9062500e-01  -3.3123787e-01
   4.0625000e-01   2.6072701e-01
   4.2187500e-01   2.0255059e-01
   4.3750000e-01  -9.7287392e-01
   4.5312500e-01   4.3136823e-01
   4.6875000e-01   8.6382464e-01
   4.8437500e-01  -2.0218987e+00
   5.0000000e-01  -6.3032940e+00
   5.1562500e-01  -1.0219757e+01
   5.3125000e-01  -1.4305037e+01
   5.4687500e-01  -1.6645233e+01
   5.6250000e-01  -1.7626790e+01
   5.7812500e-01  -1.9030127e+01
   5.9375000e-01  -2.0324886e+01
   6.0937500e-01  -2.0854450e+01
   6.2500000e-01  -2.1891584e+01
   6.4062500e-01  -2.1426323e+01
   6.5625000e-01  -2.2353417e+01
   6.7187500e-01  -2.1637616e+01
   6.8750000e-01  -2.2081823e+01
   7.0312500e-01  -2.3652702e+01
   7.1875000e-01  -2.1193915e+01
   7.3437500e-01  -2.3800394e+01
   7.5000000e-01  -2.2316056e+01
   7.6562500e-01  -2.3321231e+01
   7.8125000e-01  -2.2259318e+01
   7.9687500e-01  -2.3643023e+01
   8.1250000e-01  -2.3722892e+01
   8.2812500e-01  -2.2442980e+01
   8.4375000e-01  -2.3229025e+01
   8.5937500e-01  -2.3159987e+01
   8.7500000e-01  -2.2030533e+01
   8.9062500e-01  -2.2333856e+01
   9.0625000e-01  -2.2448232e+01
   9.2187500e-01  -2.4079907e+01
   9.3750000e-01  -2.3994021e+01
   9.5312500e-01  -2.3528559e+01
   9.6875000e-01  -2.3690816e+01
   9.8437500e-01  -2.3704758e+01
   1.0000000e+00  -2.3295398e+01
   1.0156250e+00  -2.3584435e+01
   1.0312500e+00  -2.3664890e+01
   1.0468750e+00  -2.3888382e+01
   1.0625000e+00  -2.2379983e+01
   1.0781250e+00  -2.3108727e+01
   1.0937500e+00  -2.2937806e+01
   1.1093750e+00  -2.3183029e+01
   1.1250000e+00  -2.3610673e+01
   1.1406250e+00  -2.2264117e+01
   1.1562500e+00  -2.3030680e+01
   1.1718750e+00  -2.3596521e+01
   1.1875000e+00  -2.2880867e+01
   1.2031250e+00  -2.3779030e+01
   1.2187500e+00  -2.2388941e+01
   1.2343750e+00  -2.4212548e+01
   1.2500000e+00  -2.2959730e+01
   1.2656250e+00  -2.4034871e+01
   1.2812500e+00  -2.2525578e+01
   1.2968750e+00  -2.3605452e+01
   1.3125000e+00  -2.3750907e+01
   1.3281250e+00  -2.1878715e+01
   1.3437500e+00  -2.2479287e+01
   1.3593750e+00  -2.3327429e+01
   1.3750000e+00  -2.2671246e+01
   1.3906250e+00  -2.2559728e+01
   1.4062500e+00  -2.2931300e+01
   1.4218750e+00  -2.3115131e+01
   1.4375000e+00  -2.3352344e+01
   1.4531250e+00  -2.3638676e+01
   1.4687500e+00  -2.3344735e+01
   1.4843750e+00  -2.3533744e+01
   1.5000000e+00  -2.3474186e+01
   1.5156250e+00  -2.3499315e+01
   1.5312500e+00  -2.3079893e+01
   1.5468750e+00  -2.2776576e+01
   1.5625000e+00  -2.2669032e+01
   1.5781250e+00  -2.2840976e+01
   1.5937500e+00  -2.3699484e+01
   1.6093750e+00  -2.3749264e+01
   1.6250000e+00  -2.2106798e+01
   1.6406250e+00  -2.3820300e+01
   1.6562500e+00  -2.3665899e+01
   1.6718750e+00  -2.2000485e+01
   1.6875000e+00  -2.3856029e+01
   1.7031250e+00  -2.3105525e+01
   1.7187500e+00  -2.4352861e+01
   1.7343750e+00  -2.2396088e+01
   1.7500000e+00  -2.3918788e+01
   1.7656250e+00  -2.3485336e+01
   1.7812500e+00  -2.3350791e+01
   1.7968750e+00  -2.3199196e+01
   1.8125000e+00  -2.2322751e+01
   1.8281250e+00  -2.3018223e+01
   1.8437500e+00  -2.3710183e+01
   1.8593750e+00  -2.2237522e+01
   1.8750000e+00  -2.2707515e+01
   1.8906250e+00  -2.2937163e+01
   1.9062500e+00  -2.3663892e+01
   1.9218750e+00  -2.3821315e+01
   1.9375000e+00  -2.3678383e+01
   1.9531250e+00  -2.3464000e+01
   1.9687500e+00  -2.3710472e+01
   1.9843750e+00  -2.3251838e+01
   2.0000000e+00  -2.3979717e+01
   2.0156250e+00  -2.3361051e+01
   2.0312500e+00  -2.3953623e+01
   2.0468750e+00  -2.3116961e+01
   2.0625000e+00  -2.2314631e+01
   2.0781250e+00  -2.3306518e+01
   2.0937500e+00  -2.3760194e+01
   2.1093750e+00  -2.4173181e+01
   2.1250000e+00  -2.2166086e+01
   2.1406250e+00  -2.3142844e+01
   2.1562500e+00  -2.3795468e+01
   2.1718750e+00  -2.1984179e+01
   2.1875000e+00  -2.3817595e+01
   2.2031250e+00  -2.2710581e+01
   2.2187500e+00  -2.3551098e+01
   2.2343750e+00  -2.2284164e+01
   2.2500000e+00  -2.3659230e+01
   2.2656250e+00  -2.2816443e+01
   2.2812500e+00  -2.3504732e+01
   2.2968750e+00  -2.2708585e+01
   2.3125000e+00  -2.2005801e+01
   2.3281250e+00  -2.3182154e+01
   2.3437500e+00  -2.4046971e+01
   2.3593750e+00  -2.3096054e+01
   2.3750000e+00  -2.2792358e+01
   2.3906250e+00  -2.2575165e+01
   2.4062500e+00  -2.3147147e+01
   2.4218750e+00  -2.3274409e+01
   2.4375000e+00  -2.3484317e+01
   2.4531250e+00  -2.4199583e+01
   2.4687500e+00  -2.3383418e+01
   2.4843750e+00  -2.3960161e+01
   2.5000000e+00  -2.2952315e+01
   2.5156250e+00  -2.3121112e+01
   2.5312500e+00  -2.2194084e+01
   2.5468750e+00  -2.2111263e+01
   2.5625000e+00  -2.3314258e+01
   2.5781250e+00  -2.3984177e+01
   2.5937500e+00  -2.2518418e+01
   2.6093750e+00  -2.2249242e+01
   2.6250000e+00  -2.3255173e+01
   2.6406250e+00  -2.3069314e+01
   2.6562500e+00  -2.3077113e+01
   2.6718750e+00  -2.4170491e+01
   2.6875000e+00  -2.2932051e+01
   2.7031250e+00  -2.3461560e+01
   2.7187500e+00  -2.2028403e+01
   2.7343750e+00  -2.3561463e+01
   2.7500000e+00  -2.2543368e+01
   2.7656250e+00  -2.3779110e+01
   2.7812500e+00  -2.3554078e+01
   2.7968750e+00  -2.2943072e+01
   2.8125000e+00  -2.3578350e+01
   2.8281250e+00  -2.3762218e+01
   2.8437500e+00  -2.2867194e+01
   2.8593750e+00  -2.2186510e+01
   2.8750000e+00  -2.3020522e+01
   2.8906250e+00  -2.3535503e+01
   2.9062500e+00  -2.4191237e+01
   2.9218750e+00  -2.3496073e+01
   2.9375000e+00  -2.3546617e+01
   2.9531250e+00  -2.4738298e+01
   2.9687500e+00  -2.3614525e+01
   2.9843750e+00  -2.3837257e+01
   3.0000000e+00  -2.4553221e+01
   3.0156250e+00  -2.3758475e+01
   3.0312500e+00  -2.2898474e+01
   3.0468750e+00  -2.2184531e+01
   3.0625000e+00  -2.3599471e+01
   3.0781250e+00  -2.3069027e+01
   3.0937500e+00  -2.3588804e+01
   3.1093750e+00  -2.2182106e+01
   3.1250000e+00  -2.3463786e+01
   3.1406250e+00  -2.3146135e+01
   3.1562500e+00  -2.2423991e+01
   3.1718750e+00  -2.4591991e+01
   3.1875000e+00  -2.2163200e+01
   3.2031250e+00  -2.3770508e+01
   3.2187500e+00  -2.3046852e+01
   3.2343750e+00  -2.3049168e+01
   3.2500000e+00  -2.1940649e+01
   3.2656250e+00  -2.3546516e+01
   3.2812500e+00  -2.3662475e+01
   3.2968750e+00  -2.2468963e+01
   3.3125000e+00  -2.2011981e+01
   3.3281250e+00  -2.3821549e+01
   3.3437500e+00  -2.4442492e+01
   3.3593750e+00  -2.2276679e+01
   3.3750000e+00  -2.2055205e+01
   3.3906250e+00  -2.2168385e+01
   3.4062500e+00  -2.2512631e+01
   3.4218750e+00  -2.3071553e+01
   3.4375000e+00  -2.3888464e+01
   3.4531250e+00  -2.5100063e+01
   3.4687500e+00  -2.4643949e+01
   3.4843750e+00  -2.5286743e+01
   3.5000000e+00  -2.4696412e+01
   3.5156250e+00  -2.5900743e+01
   3.5312500e+00  -2.4611666e+01
   3.5468750e+00  -2.6380994e+01
   3.5625000e+00  -2.6718763e+01
   3.5781250e+00  -2.6577051e+01
   3.5937500e+00  -2.6938895e+01
   3.6093750e+00  -2.6037222e+01
   3.6250000e+00  -2.7723160e+01
   3.6406250e+00  -2.6046696e+01
   3.6562500e+00  -2.6589824e+01
   3.6718750e+00  -2.6949924e+01
   3.6875000e+00  -2.7190057e+01
   3.7031250e+00  -2.6705834e+01
   3.7187500e+00  -2.6807237e+01
   3.7343750e+00  -2.7451701e+01
   3.7500000e+00  -2.6376610e+01
   3.7656250e+00  -2.7035580e+01
   3.7812500e+00  -2.7417822e+01
   3.7968750e+00  -2.7026749e+01
   3.8125000e+00  -2.7106741e+01
   3.8281250e+00  -2.6708852e+01
   3.8437500e+00  -2.5980809e+01
   3.8593750e+00  -2.6942207e+01
   3.8750000e+00  -2.6311277e+01
   3.8906250e+00  -2.8022919e+01
   3.9062500e+00  -2.7419941e+01
   3.9218750e+00  -2.6958772e+01
   3.9375000e+00  -2.6786201e+01
   3.9531250e+00  -2.6823571e+01
   3.9687500e+00  -2.8037473e+01
   3.9843750e+00  -2.6641355e+01
   4.0000000e+00  -2.6343949e+01
   4.0156250e+00  -2.8203866e+01
   4.0312500e+00  -2.7885039e+01
   4.0468750e+00  -2.7330711e+01
   4.0625000e+00  -2.7212563e+01
   4.0781250e+00  -2.8132245e+01
   4.0937500e+00  -2.7164729e+01
   4.1093750e+00  -2.5958632e+01
   4.1250000e+00  -2.6846142e+01
   4.1406250e+00  -2.5873654e+01
   4.1562500e+00  -2.6059306e+01
   4.1718750e+00  -2.6859379e+01
   4.1875000e+00  -2.7592415e+01
   4.2031250e+00  -2.7117979e+01
   4.2187500e+00  -2.6212635e+01
   4.2343750e+00  -2.6557739e+01
   4.2500000e+00  -2.7141650e+01
   4.2656250e+00  -2.6515284e+01
   4.2812500e+00  -2.5991367e+01
   4.2968750e+00  -2.6528178e+01
   4.3125000e+00  -2.7143663e+01
   4.3281250e+00  -2.7395300e+01
   4.3437500e+00  -2.6976804e+01
   4.3593750e+00  -2.6758994e+01
   4.3750000e+00  -2.5813503e+01
   4.3906250e+00  -2.5672612e+01
   4.4062500e+00  -2.5834850e+01
   4.4218750e+00  -2.6804946e+01
   4.4375000e+00  -2.7420226e+01
   4.4531250e+00  -2.7729878e+01
   4.4687500e+00  -2.8659350e+01
   4.4843750e+00  -2.8502961e+01
   4.5000000e+00  -2.8914404e+01
   4.5156250e+00  -3.0362394e+01
   4.5312500e+00  -2.8894956e+01
   4.5468750e+00  -3.1518295e+01
   4.5625000e+00  -3.0167312e+01
   4.5781250e+00  -3.1220981e+01
   4.5937500e+00  -3.0391961e+01
   4.6093750e+00  -3.0113634e+01
   4.6250000e+00  -3.1125545e+01
   4.6406250e+00  -3.0689017e+01
   4.6562500e+00  -3.0869973e+01
   4.6718750e+00  -3.0316165e+01
   4.6875000e+00  -3.1310813e+01
   4.7031250e+00  -3.0010544e+01
   4.7187500e+00  -3.0430131e+01
   4.7343750e+00  -3.0790044e+01
   4.7500000e+00  -3.1000349e+01
   4.7656250e+00  -2.9640719e+01
   4.7812500e+00  -3.0851843e+01
   4.7968750e+00  -3.1560229e+01
   4.8125000e+00  -3.1392134e+01
   4.8281250e+00  -3.0549810e+01
   4.8437500e+00  -3.0594227e+01
   4.8593750e+00  -3.0606092e+01
   4.8750000e+00  -3.0268896e+01
   4.8906250e+00  -3.1264615e+01
   4.9062500e+00  -3.0813503e+01
   4.9218750e+00  -3.1492493e+01
   4.9375000e+00  -3.2447583e+01
   4.9531250e+00  -3.1714313e+01
   4.9687500e+00  -3.2097021e+01
   4.9843750e+00  -3.2706864e+01
   5.0000000e+00  -3.2891241e+01
   5.0156250e+00  -3.2352530e+01
   5.0312500e+00  -3.1755783e+01
   5.0468750e+00  -3.1474737e+01
   5.0625000e+00  -3.0949854e+01
   5.0781250e+00  -3.0035796e+01
   5.0937500e+00  -3.1298780e+01
   5.1093750e+00  -3.0573714e+01
   5.1250000e+00  -3.0156987e+01
   5.1406250e+00  -3.2090472e+01
   5.1562500e+00  -3.0551069e+01
   5.1718750e+00  -3.1067813e+01
   5.1875000e+00  -3.1429549e+01
   5.2031250e+00  -3.0611443e+01
   5.2187500e+00  -3.1328947e+01
   5.2343750e+00  -3.0948548e+01
   5.2500000e+00  -3.1140831e+01
   5.2656250e+00  -3.1249594e+01
   5.2812500e+00  -3.2587944e+01
   5.2968750e+00  -3.0887106e+01
   5.3125000e+00  -3.0516884e+01
   5.3281250e+00  -3.1159364e+01
   5.3437500e+00  -3.1578868e+01
   5.3593750e+00  -3.0691372e+01
   5.3750000e+00  -3.1677587e+01
   5.3906250e+00  -3.0358240e+01
   5.4062500e+00  -3.2163901e+01
   5.4218750e+00  -3.2021638e+01
   5.4375000e+00  -3.1348281e+01
   5.4531250e+00  -3.0926484e+01
   5.4687500e+00  -3.1261083e+01
   5.4843750e+00  -3.1720536e+01
   5.5000000e+00  -3.1307804e+01
   5.5156250e+00  -3.2128207e+01
   5.5312500e+00  -3.1726839e+01
   5.5468750e+00  -3.1085077e+01
   5.5625000e+00  -3.2586097e+01
   5.5781250e+00  -3.0735547e+01
   5.5937500e+00  -3.2448148e+01
   5.6093750e+00  -3.0759391e+01
   5.6250000e+00  -3.0967333e+01
   5.6406250e+00  -3.0809854e+01
   5.6562500e+00  -3.0966464e+01
   5.6718750e+00  -3.1063541e+01
   5.6875000e+00  -3.1072586e+01
   5.7031250e+00  -3.2104822e+01
   5.7187500e+00  -3.0137594e+01
   5.7343750e+00  -3.0416591e+01
   5.7500000e+00  -3.0153573e+01
   5.7656250e+00  -3.1449570e+01
   5.7812500e+00  -3.0872212e+01
   5.7968750e+00  -3.1359596e+01
   5.8125000e+00  -3.1956306e+01
   5.8281250e+00  -3.2238167e+01
   5.8437500e+00  -3.2930403e+01
   5.8593750e+00  -3.2537875e+01
   5.8750000e+00  -3.0368916e+01
   5.8906250e+00  -3.0940121e+01
   5.9062500e+00  -3.0296524e+01
   5.9218750e+00  -3.0194516e+01
   5.9375000e+00  -3.1048412e+01
   5.9531250e+00  -3.0807174e+01
   5.9687500e+00  -3.0557084e+01
   5.9843750e+00  -3.0599432e+01
   6.0000000e+00  -3.0584536e+01
   6.0156250e+00  -3.1049550e+01
   6.0312500e+00  -3.1341833e+01
   6.0468750e+00  -3.0495842e+01
   6.0625000e+00  -2.9946575e+01
   6.0781250e+00  -3.0756229e+01
   6.0937500e+00  -3.0807191e+01
   6.1093750e+00  -3.2894864e+01
   6.1250000e+00  -3.2464468e+01
   6.1406250e+00  -3.1553889e+01
   6.1562500e+00  -3.0909279e+01
   6.1718750e+00  -3.1455972e+01
   6.1875000e+00  -3.2087476e+01
   6.2031250e+00  -3.1850739e+01
   6.2187500e+00  -3.1706176e+01
   6.2343750e+00  -3.1056264e+01
   6.2500000e+00  -3.0254115e+01
   6.2656250e+00  -3.1410570e+01
   6.2812500e+00  -3.0055110e+01
   6.2968750e+00  -3.1583192e+01
   6.3125000e+00  -3.2325053e+01
   6.3281250e+00  -3.1297439e+01
   6.3437500e+00  -3.1885611e+01
   6.3593750e+00  -3.0592314e+01
   6.3750000e+00  -3.0684874e+01
   6.3906250e+00  -3.2131854e+01
   6.4062500e+00  -3.1516385e+01
   6.4218750e+00  -3.0909773e+01
   6.4375000e+00  -3.0356857e+01
   6.4531250e+00  -3.0837312e+01
   6.4687500e+00  -3.2627580e+01
   6.4843750e+00  -3.1071283e+01
   6.5000000e+00  -3.1377224e+01
   6.5156250e+00  -3.0074737e+01
   6.5312500e+00  -3.1491613e+01
   6.5468750e+00  -3.1933861e+01
   6.5625000e+00  -3.1082454e+01
   6.5781250e+00  -3.1693336e+01
   6.5937500e+00  -3.0731331e+01
   6.6093750e+00  -3.1092146e+01
   6.6250000e+00  -3.2152204e+01
   6.6406250e+00  -3.1651129e+01
   6.6562500e+00  -3.0710825e+01
   6.6718750e+00  -3.1868892e+01
   6.6875000e+00  -3.0650297e+01
   6.7031250e+00  -3.0957980e+01
   6.7187500e+00  -3.2154892e+01
   6.7343750e+00  -3.1645689e+01
   6.7500000e+00  -2.9942890e+01
   6.7656250e+00  -3.1009818e+01
   6.7812500e+00  -3.1769356e+01
   6.7968750e+00  -3.1755738e+01
   6.8125000e+00  -3.1852234e+01
   6.8281250e+00  -3.1562615e+01
   6.8437500e+00  -3.0264999e+01
   6.8593750e+00  -3.0954803e+01
   6.8750000e+00  -3.1420762e+01
   6.8906250e+00  -3.1645273e+01
   6.9062500e+00  -3.1462574e+01
   6.9218750e+00  -3.1297376e+01
   6.9375000e+00  -3.1211150e+01
   6.9531250e+00  -3.1778577e+01
   6.9687500e+00  -3.2301041e+01
   6.9843750e+00  -3.1959920e+01
   7.0000000e+00  -3.2238721e+01
   7.0156250e+00  -3.2290260e+01
   7.0312500e+00  -3.1388785e+01
   7.0468750e+00  -3.2262317e+01
   7.0625000e+00  -3.0872253e+01
   7.0781250e+00  -3.0184896e+01
   7.0937500e+00  -3.1566632e+01
   7.1093750e+00  -2.9967117e+01
   7.1250000e+00  -3.1251283e+01
   7.1406250e+00  -3.0853055e+01
   7.1562500e+00  -3.1997152e+01
   7.1718750e+00  -3.0956369e+01
   7.1875000e+00  -3.0754999e+01
   7.2031250e+00  -2.9874956e+01
   7.2187500e+00  -3.0424359e+01
   7.2343750e+00  -3.1593864e+01
   7.2500000e+00  -3.0644860e+01
   7.2656250e+00  -3.1497690e+01
   7.2812500e+00  -3.2940947e+01
   7.2968750e+00  -3.0684790e+01
   7.3125000e+00  -3.0293375e+01
   7.3281250e+00  -3.1796720e+01
   7.3437500e+00  -3.0051844e+01
   7.3593750e+00  -3.1109346e+01
   7.3750000e+00  -3.0217962e+01
   7.3906250e+00  -3.0507858e+01
   7.4062500e+00  -3.1260502e+01
   7.4218750e+00  -3.0953575e+01
   7.4375000e+00  -3.2973921e+01
   7.4531250e+00  -3.2077274e+01
   7.4687500e+00  -3.2609415e+01
   7.4843750e+00  -3.2150400e+01
   7.5000000e+00  -3.3860002e+01
   7.5156250e+00  -3.2770635e+01
   7.5312500e+00  -3.3640159e+01
   7.5468750e+00  -3.3152596e+01
   7.5625000e+00  -3.4468257e+01
   7.5781250e+00  -3.3487831e+01
   7.5937500e+00  -3.1986092e+01
   7.6093750e+00  -3.3096576e+01
   7.6250000e+00  -3.4168542e+01
   7.6406250e+00  -3.3853459e+01
   7.6562500e+00  -3.3160667e+01
   7.6718750e+00  -3.3174178e+01
   7.6875000e+00  -3.3062493e+01
   7.7031250e+00  -3.2291473e+01
   7.7187500e+00  -3.3332785e+01
   7.7343750e+00  -3.2951212e+01
   7.7500000e+00  -3.2640196e+01
   7.7656250e+00  -3.3044678e+01
   7.7812500e+00  -3.2461488e+01
   7.7968750e+00  -3.2481465e+01
   7.8125000e+00  -3.3189393e+01
   7.8281250e+00  -3.2243371e+01
   7.8437500e+00  -3.2609541e+01
   7.8593750e+00  -3.3269651e+01
   7.8750000e+00  -3.2932521e+01
   7.8906250e+00  -3.3634889e+01
   7.9062500e+00  -3.3745515e+01
   7.9218750e+00  -3.3815578e+01
   7.9375000e+00  -3.3876682e+01
   7.9531250e+00  -3.3882748e+01
   7.9687500e+00  -3.3824982e+01
   7.9843750e+00  -3.3895284e+01
   8.0000000e+00  -3.2861733e+01


==> Figures/PSD/PowerSpectrum/PSDataSF9NQ4.dat <==
   0.0000000e+00             NaN
   1.5625000e-02  -6.3847188e-02
   3.1250000e-02   1.7536320e-01
   4.6875000e-02   1.1963329e-01
   6.2500000e-02  -1.5502006e-01
   7.8125000e-02   1.2981311e-01
   9.3750000e-02   2.1810706e-01
   1.0937500e-01  -8.7978894e-02
   1.2500000e-01  -1.9550625e-01
   1.4062500e-01  -8.8946509e-02
   1.5625000e-01   2.5296384e-01
   1.7187500e-01   1.3790008e-01
   1.8750000e-01  -1.8132510e-01
   2.0312500e-01   1.3782722e-01
   2.1875000e-01   2.0913718e-01
   2.3437500e-01  -1.0321791e-01
   2.5000000e-01  -2.2335981e-01
   2.6562500e-01  -1.0730045e-01
   2.8125000e-01   3.2278455e-01
   2.9687500e-01   1.6720596e-01
   3.1250000e-01  -2.5423133e-01
   3.2812500e-01   2.0855866e-01
   3.4375000e-01   3.1447668e-01
   3.5937500e-01  -1.6329343e-01
   3.7500000e-01  -3.7703321e-01
   3.9062500e-01  -1.9794183e-01
   4.0625000e-01   4.8355170e-01
   4.2187500e-01   4.2346283e-01
   4.3750000e-01  -7.3720947e-01
   4.5312500e-01   6.6574988e-01
   4.6875000e-01   1.0281533e+00
   4.8437500e-01  -1.9128710e+00
   5.0000000e-01  -6.0896461e+00
   5.1562500e-01  -1.0353396e+01
   5.3125000e-01  -1.4261932e+01
   5.4687500e-01  -1.7411026e+01
   5.6250000e-01  -1.9510999e+01
   5.7812500e-01  -2.0858274e+01
   5.9375000e-01  -2.2869555e+01
   6.0937500e-01  -2.4196318e+01
   6.2500000e-01  -2.4554703e+01
   6.4062500e-01  -2.6851515e+01
   6.5625000e-01  -2.6791656e+01
   6.7187500e-01  -2.6205739e+01
   6.8750000e-01  -2.8473250e+01
   7.0312500e-01  -2.9316300e+01
   7.1875000e-01  -2.7454813e+01
   7.3437500e-01  -3.1033780e+01
   7.5000000e-01  -2.9565268e+01
   7.6562500e-01  -2.9226915e+01
   7.8125000e-01  -2.9639514e+01
   7.9687500e-01  -3.0544893e+01
   8.1250000e-01  -3.1999792e+01
   8.2812500e-01  -3.1018089e+01
   8.4375000e-01  -2.9570978e+01
   8.5937500e-01  -3.0687890e+01
   8.7500000e-01  -3.0697588e+01
   8.9062500e-01  -3.0060862e+01
   9.0625000e-01  -3.1886406e+01
   9.2187500e-01  -3.0595243e+01
   9.3750000e-01  -3.2720309e+01
   9.5312500e-01  -3.1267731e+01
   9.6875000e-01  -3.2476588e+01
   9.8437500e-01  -3.1336668e+01
   1.0000000e+00  -3.3450902e+01
   1.0156250e+00  -3.2698640e+01
   1.0312500e+00  -3.2821501e+01
   1.0468750e+00  -3.3420487e+01
   1.0625000e+00  -3.2602688e+01
   1.0781250e+00  -3.1688908e+01
   1.0937500e+00  -3.1763198e+01
   1.1093750e+00  -3.0967261e+01
   1.1250000e+00  -3.1678714e+01
   1.1406250e+00  -3.2042980e+01
   1.1562500e+00  -3.2899769e+01
   1.1718750e+00  -3.1778343e+01
   1.1875000e+00  -3.2615635e+01
   1.2031250e+00  -3.0626917e+01
   1.2187500e+00  -3.1405771e+01
   1.2343750e+00  -3.2156306e+01
   1.2500000e+00  -3.3714058e+01
   1.2656250e+00  -3.1190432e+01
   1.2812500e+00  -3.0753448e+01
   1.2968750e+00  -3.2591987e+01
   1.3125000e+00  -3.2388200e+01
   1.3281250e+00  -3.1749475e+01
   1.3437500e+00  -3.2367347e+01
   1.3593750e+00  -3.2041876e+01
   1.3750000e+00  -3.1676605e+01
   1.3906250e+00  -3.2822591e+01
   1.4062500e+00  -3.0805509e+01
   1.4218750e+00  -3.3251582e+01
   1.4375000e+00  -3.2931453e+01
   1.4531250e+00  -3.3196551e+01
   1.4687500e+00  -3.2176327e+01
   1.4843750e+00  -3.2747028e+01
   1.5000000e+00  -3.3167589e+01
   1.5156250e+00  -3.2534751e+01
   1.5312500e+00  -3.2546317e+01
   1.5468750e+00  -3.2242737e+01
   1.5625000e+00  -3.1780670e+01
   1.5781250e+00  -3.2713407e+01
   1.5937500e+00  -3.1185423e+01
   1.6093750e+00  -3.3575740e+01
   1.6250000e+00  -3.2189481e+01
   1.6406250e+00  -3.1869997e+01
   1.6562500e+00  -3.2474828e+01
   1.6718750e+00  -3.2737135e+01
   1.6875000e+00  -3.0855290e+01
   1.7031250e+00  -3.2617378e+01
   1.7187500e+00  -3.2241088e+01
   1.7343750e+00  -3.2232445e+01
   1.7500000e+00  -3.2750197e+01
   1.7656250e+00  -3.3917750e+01
   1.7812500e+00  -3.1724854e+01
   1.7968750e+00  -3.2059948e+01
   1.8125000e+00  -3.1314568e+01
   1.8281250e+00  -3.1708108e+01
   1.8437500e+00  -3.3159875e+01
   1.8593750e+00  -3.2700348e+01
   1.8750000e+00  -3.3844969e+01
   1.8906250e+00  -3.2093885e+01
   1.9062500e+00  -3.1385585e+01
   1.9218750e+00  -3.0850321e+01
   1.9375000e+00  -3.1607088e+01
   1.9531250e+00  -3.2392452e+01
   1.9687500e+00  -3.1574332e+01
   1.9843750e+00  -3.1749418e+01
   2.0000000e+00  -3.2261001e+01
   2.0156250e+00  -3.0853482e+01
   2.0312500e+00  -3.1165000e+01
   2.0468750e+00  -3.1760354e+01
   2.0625000e+00  -3.2263992e+01
   2.0781250e+00  -3.1623641e+01
   2.0937500e+00  -3.1551425e+01
   2.1093750e+00  -3.3643190e+01
   2.1250000e+00  -3.3202342e+01
   2.1406250e+00  -3.2869981e+01
   2.1562500e+00  -3.2070771e+01
   2.1718750e+00  -3.1463361e+01
   2.1875000e+00  -3.0840795e+01
   2.2031250e+00  -3.3311777e+01
   2.2187500e+00  -3.2811277e+01
   2.2343750e+00  -3.1959337e+01
   2.2500000e+00  -3.1169762e+01
   2.2656250e+00  -3.3440112e+01
   2.2812500e+00  -3.3183788e+01
   2.2968750e+00  -3.1317065e+01
   2.3125000e+00  -3.1285647e+01
   2.3281250e+00  -3.3949760e+01
   2.3437500e+00  -3.1351831e+01
   2.3593750e+00  -3.2117334e+01
   2.3750000e+00  -3.2827283e+01
   2.3906250e+00  -3.1339300e+01
   2.4062500e+00  -3.1648103e+01
   2.4218750e+00  -3.2207160e+01
   2.4375000e+00  -3.2325316e+01
   2.4531250e+00  -3.2612537e+01
   2.4687500e+00  -3.2149688e+01
   2.4843750e+00  -3.2646415e+01
   2.5000000e+00  -3.2350743e+01
   2.5156250e+00  -3.3473518e+01
   2.5312500e+00  -3.2093234e+01
   2.5468750e+00  -3.1582669e+01
   2.5625000e+00  -3.2732096e+01
   2.5781250e+00  -3.1393361e+01
   2.5937500e+00  -3.2326736e+01
   2.6093750e+00  -3.0647815e+01
   2.6250000e+00  -3.1837630e+01
   2.6406250e+00  -3.3484758e+01
   2.6562500e+00  -3.1616541e+01
   2.6718750e+00  -3.2475341e+01
   2.6875000e+00  -3.4049327e+01
   2.7031250e+00  -3.1753507e+01
   2.7187500e+00  -3.1250376e+01
   2.7343750e+00  -3.3399531e+01
   2.7500000e+00  -3.3462602e+01
   2.7656250e+00  -3.1103595e+01
   2.7812500e+00  -3.0955904e+01
   2.7968750e+00  -3.2046430e+01
   2.8125000e+00  -3.4323006e+01
   2.8281250e+00  -3.3642254e+01
   2.8437500e+00  -3.0937382e+01
   2.8593750e+00  -3.1252418e+01
   2.8750000e+00  -3.1375070e+01
   2.8906250e+00  -3.1868752e+01
   2.9062500e+00  -3.2717616e+01
   2.9218750e+00  -3.2574469e+01
   2.9375000e+00  -3.3206051e+01
   2.9531250e+00  -3.3704617e+01
   2.9687500e+00  -3.3240055e+01
   2.9843750e+00  -3.2617858e+01
   3.0000000e+00  -3.3932286e+01
   3.0156250e+00  -3.2617229e+01
   3.0312500e+00  -3.2854230e+01
   3.0468750e+00  -3.4195816e+01
   3.0625000e+00  -3.3181605e+01
   3.0781250e+00  -3.2745016e+01
   3.0937500e+00  -3.1509923e+01
   3.1093750e+00  -3.1658949e+01
   3.1250000e+00  -3.1040737e+01
   3.1406250e+00  -3.1834961e+01
   3.1562500e+00  -3.4167446e+01
   3.1718750e+00  -3.3513144e+01
   3.1875000e+00  -3.1647498e+01
   3.2031250e+00  -3.1105319e+01
   3.2187500e+00  -3.1801489e+01
   3.2343750e+00  -3.2820130e+01
   3.2500000e+00  -3.2694861e+01
   3.2656250e+00  -3.1210129e+01
   3.2812500e+00  -3.2360800e+01
   3.2968750e+00  -3.3468380e+01
   3.3125000e+00  -3.1854740e+01
   3.3281250e+00  -3.2214055e+01
   3.3437500e+00  -3.4660287e+01
   3.3593750e+00  -3.0933695e+01
   3.3750000e+00  -3.2128869e+01
   3.3906250e+00  -3.2644692e+01
   3.4062500e+00  -3.1072298e+01
   3.4218750e+00  -3.2919863e+01
   3.4375000e+00  -3.1466484e+01
   3.4531250e+00  -3.1789121e+01
   3.4687500e+00  -3.1405700e+01
   3.4843750e+00  -3.3153760e+01
   3.5000000e+00  -3.2466327e+01
   3.5156250e+00  -3.2674228e+01
   3.5312500e+00  -3.1204464e+01
   3.5468750e+00  -3.3563944e+01
   3.5625000e+00  -3.1534081e+01
   3.5781250e+00  -3.2813174e+01
   3.5937500e+00  -3.2364011e+01
   3.6093750e+00  -3.1617951e+01
   3.6250000e+00  -3.4169803e+01
   3.6406250e+00  -3.1952734e+01
   3.6562500e+00  -3.2079212e+01
   3.6718750e+00  -3.3974203e+01
   3.6875000e+00  -3.2333029e+01
   3.7031250e+00  -3.1643034e+01
   3.7187500e+00  -3.3123552e+01
   3.7343750e+00  -3.3193236e+01
   3.7500000e+00  -3.1694284e+01
   3.7656250e+00  -3.2363567e+01
   3.7812500e+00  -3.2265568e+01
   3.7968750e+00  -3.2853682e+01
   3.8125000e+00  -3.1933040e+01
   3.8281250e+00  -3.0268641e+01
   3.8437500e+00  -3.1408461e+01
   3.8593750e+00  -3.1400282e+01
   3.8750000e+00  -3.2819960e+01
   3.8906250e+00  -3.2167121e+01
   3.9062500e+00  -3.2640836e+01
   3.9218750e+00  -3.3259581e+01
   3.9375000e+00  -3.3014275e+01
   3.9531250e+00  -3.4285972e+01
   3.9687500e+00  -3.3432275e+01
   3.9843750e+00  -3.2768937e+01
   4.0000000e+00  -3.3179620e+01
   4.0156250e+00  -3.2822522e+01
   4.0312500e+00  -3.3962724e+01
   4.0468750e+00  -3.3260587e+01
   4.0625000e+00  -3.2777665e+01
   4.0781250e+00  -3.2302167e+01
   4.0937500e+00  -3.2261422e+01
   4.1093750e+00  -3.1156368e+01
   4.1250000e+00  -3.1081184e+01
   4.1406250e+00  -3.0807424e+01
   4.1562500e+00  -3.2604476e+01
   4.1718750e+00  -3.2236308e+01
   4.1875000e+00  -3.2692049e+01
   4.2031250e+00  -3.1331505e+01
   4.2187500e+00  -3.1417359e+01
   4.2343750e+00  -3.2036902e+01
   4.2500000e+00  -3.2192355e+01
   4.2656250e+00  -3.1598816e+01
   4.2812500e+00  -3.1827349e+01
   4.2968750e+00  -3.3885043e+01
   4.3125000e+00  -3.0983754e+01
   4.3281250e+00  -3.1829675e+01
   4.3437500e+00  -3.2527655e+01
   4.3593750e+00  -3.1283775e+01
   4.3750000e+00  -3.2389322e+01
   4.3906250e+00  -3.3040801e+01
   4.4062500e+00  -3.1330911e+01
   4.4218750e+00  -3.2955610e+01
   4.4375000e+00  -3.1383224e+01
   4.4531250e+00  -3.3503442e+01
   4.4687500e+00  -3.1110095e+01
   4.4843750e+00  -3.3522853e+01
   4.5000000e+00  -3.1390731e+01
   4.5156250e+00  -3.4208510e+01
   4.5312500e+00  -3.0805401e+01
   4.5468750e+00  -3.2482921e+01
   4.5625000e+00  -3.2051667e+01
   4.5781250e+00  -3.2731352e+01
   4.5937500e+00  -3.1361015e+01
   4.6093750e+00  -3.1467441e+01
   4.6250000e+00  -3.2657982e+01
   4.6406250e+00  -3.1841173e+01
   4.6562500e+00  -3.1272025e+01
   4.6718750e+00  -3.2250487e+01
   4.6875000e+00  -3.2299593e+01
   4.7031250e+00  -3.1424106e+01
   4.7187500e+00  -3.1810006e+01
   4.7343750e+00  -3.3554934e+01
   4.7500000e+00  -3.2107976e+01
   4.7656250e+00  -3.0875548e+01
   4.7812500e+00  -3.1834149e+01
   4.7968750e+00  -3.3511895e+01
   4.8125000e+00  -3.2467747e+01
   4.8281250e+00  -3.1145595e+01
   4.8437500e+00  -3.1744661e+01
   4.8593750e+00  -3.1712223e+01
   4.8750000e+00  -3.1597819e+01
   4.8906250e+00  -3.2412362e+01
   4.9062500e+00  -3.2218722e+01
   4.9218750e+00  -3.2701077e+01
   4.9375000e+00  -3.3455120e+01
   4.9531250e+00  -3.2558595e+01
   4.9687500e+00  -3.3144879e+01
   4.9843750e+00  -3.3754923e+01
   5.0000000e+00  -3.3478351e+01
   5.0156250e+00  -3.4178013e+01
   5.0312500e+00  -3.3546766e+01
   5.0468750e+00  -3.2909421e+01
   5.0625000e+00  -3.2378411e+01
   5.0781250e+00  -3.2181610e+01
   5.0937500e+00  -3.2271231e+01
   5.1093750e+00  -3.1921636e+01
   5.1250000e+00  -3.1036041e+01
   5.1406250e+00  -3.3165192e+01
   5.1562500e+00  -3.2026148e+01
   5.1718750e+00  -3.2383587e+01
   5.1875000e+00  -3.1603715e+01
   5.2031250e+00  -3.1662927e+01
   5.2187500e+00  -3.2420870e+01
   5.2343750e+00  -3.1882562e+01
   5.2500000e+00  -3.1642272e+01
   5.2656250e+00  -3.2110584e+01
   5.2812500e+00  -3.4081902e+01
   5.2968750e+00  -3.1980523e+01
   5.3125000e+00  -3.1360014e+01
   5.3281250e+00  -3.1975852e+01
   5.3437500e+00  -3.1960417e+01
   5.3593750e+00  -3.2141430e+01
   5.3750000e+00  -3.2731457e+01
   5.3906250e+00  -3.1314891e+01
   5.4062500e+00  -3.3385477e+01
   5.4218750e+00  -3.2898133e+01
   5.4375000e+00  -3.2516980e+01
   5.4531250e+00  -3.2269395e+01
   5.4687500e+00  -3.2294824e+01
   5.4843750e+00  -3.2763351e+01
   5.5000000e+00  -3.2457071e+01
   5.5156250e+00  -3.2954861e+01
   5.5312500e+00  -3.3034682e+01
   5.5468750e+00  -3.1906540e+01
   5.5625000e+00  -3.3440928e+01
   5.5781250e+00  -3.1217176e+01
   5.5937500e+00  -3.3700624e+01
   5.6093750e+00  -3.2110621e+01
   5.6250000e+00  -3.1653018e+01
   5.6406250e+00  -3.2422027e+01
   5.6562500e+00  -3.2603617e+01
   5.6718750e+00  -3.2055178e+01
   5.6875000e+00  -3.2930843e+01
   5.7031250e+00  -3.3540106e+01
   5.7187500e+00  -3.0970094e+01
   5.7343750e+00  -3.2186392e+01
   5.7500000e+00  -3.2266502e+01
   5.7656250e+00  -3.2740338e+01
   5.7812500e+00  -3.1885400e+01
   5.7968750e+00  -3.2368792e+01
   5.8125000e+00  -3.2615542e+01
   5.8281250e+00  -3.2898815e+01
   5.8437500e+00  -3.4487996e+01
   5.8593750e+00  -3.4353396e+01
   5.8750000e+00  -3.1041379e+01
   5.8906250e+00  -3.1350055e+01
   5.9062500e+00  -3.0681301e+01
   5.9218750e+00  -3.0949982e+01
   5.9375000e+00  -3.2136698e+01
   5.9531250e+00  -3.1645248e+01
   5.9687500e+00  -3.1384845e+01
   5.9843750e+00  -3.0942580e+01
   6.0000000e+00  -3.1266852e+01
   6.0156250e+00  -3.1684085e+01
   6.0312500e+00  -3.2141263e+01
   6.0468750e+00  -3.1320649e+01
   6.0625000e+00  -3.1014177e+01
   6.0781250e+00  -3.1382310e+01
   6.0937500e+00  -3.1312792e+01
   6.1093750e+00  -3.4248061e+01
   6.1250000e+00  -3.3794274e+01
   6.1406250e+00  -3.1993334e+01
   6.1562500e+00  -3.1826357e+01
   6.1718750e+00  -3.2447496e+01
   6.1875000e+00  -3.3123293e+01
   6.2031250e+00  -3.3266157e+01
   6.2187500e+00  -3.2034159e+01
   6.2343750e+00  -3.1684281e+01
   6.2500000e+00  -3.1498083e+01
   6.2656250e+00  -3.4013218e+01
   6.2812500e+00  -3.1601920e+01
   6.2968750e+00  -3.2270326e+01
   6.3125000e+00  -3.4134667e+01
   6.3281250e+00  -3.2124922e+01
   6.3437500e+00  -3.2960085e+01
   6.3593750e+00  -3.1757984e+01
   6.3750000e+00  -3.1034038e+01
   6.3906250e+00  -3.3250952e+01
   6.4062500e+00  -3.2013304e+01
   6.4218750e+00  -3.1884236e+01
   6.4375000e+00  -3.1584833e+01
   6.4531250e+00  -3.1972845e+01
   6.4687500e+00  -3.3294066e+01
   6.4843750e+00  -3.2441885e+01
   6.5000000e+00  -3.1873424e+01
   6.5156250e+00  -3.0796124e+01
   6.5312500e+00  -3.2340393e+01
   6.5468750e+00  -3.2654475e+01
   6.5625000e+00  -3.1859537e+01
   6.5781250e+00  -3.2809210e+01
   6.5937500e+00  -3.1672913e+01
   6.6093750e+00  -3.2000815e+01
   6.6250000e+00  -3.4063965e+01
   6.6406250e+00  -3.2458427e+01
   6.6562500e+00  -3.1990278e+01
   6.6718750e+00  -3.2614493e+01
   6.6875000e+00  -3.1659225e+01
   6.7031250e+00  -3.1514850e+01
   6.7187500e+00  -3.3852025e+01
   6.7343750e+00  -3.2456915e+01
   6.7500000e+00  -3.1391977e+01
   6.7656250e+00  -3.1506529e+01
   6.7812500e+00  -3.3145010e+01
   6.7968750e+00  -3.2889538e+01
   6.8125000e+00  -3.2316023e+01
   6.8281250e+00  -3.2864736e+01
   6.8437500e+00  -3.1265698e+01
   6.8593750e+00  -3.1881919e+01
   6.8750000e+00  -3.1912863e+01
   6.8906250e+00  -3.1933220e+01
   6.9062500e+00  -3.2766457e+01
   6.9218750e+00  -3.3211270e+01
   6.9375000e+00  -3.2690453e+01
   6.9531250e+00  -3.3491388e+01
   6.9687500e+00  -3.4093278e+01
   6.9843750e+00  -3.4135628e+01
   7.0000000e+00  -3.4186723e+01
   7.0156250e+00  -3.3475481e+01
   7.0312500e+00  -3.2350064e+01
   7.0468750e+00  -3.3429293e+01
   7.0625000e+00  -3.2063218e+01
   7.0781250e+00  -3.1800543e+01
   7.0937500e+00  -3.2950004e+01
   7.1093750e+00  -3.0563679e+01
   7.1250000e+00  -3.1948955e+01
   7.1406250e+00  -3.1517139e+01
   7.1562500e+00  -3.3569384e+01
   7.1718750e+00  -3.1934215e+01
   7.1875000e+00  -3.1416536e+01
   7.2031250e+00  -3.1134232e+01
   7.2187500e+00  -3.1920348e+01
   7.2343750e+00  -3.2604631e+01
   7.2500000e+00  -3.1474017e+01
   7.2656250e+00  -3.2251555e+01
   7.2812500e+00  -3.3221846e+01
   7.2968750e+00  -3.2277209e+01
   7.3125000e+00  -3.1114669e+01
   7.3281250e+00  -3.2896868e+01
   7.3437500e+00  -3.1100260e+01
   7.3593750e+00  -3.1721074e+01
   7.3750000e+00  -3.1318045e+01
   7.3906250e+00  -3.1150776e+01
   7.4062500e+00  -3.2235238e+01
   7.4218750e+00  -3.1890631e+01
   7.4375000e+00  -3.3857488e+01
   7.4531250e+00  -3.2984973e+01
   7.4687500e+00  -3.3943804e+01
   7.4843750e+00  -3.3104032e+01
   7.5000000e+00  -3.5665811e+01
   7.5156250e+00  -3.4717625e+01
   7.5312500e+00  -3.5421719e+01
   7.5468750e+00  -3.4645314e+01
   7.5625000e+00  -3.5929107e+01
   7.5781250e+00  -3.4829593e+01
   7.5937500e+00  -3.3809101e+01
   7.6093750e+00  -3.5569631e+01
   7.6250000e+00  -3.5680061e+01
   7.6406250e+00  -3.6043860e+01
   7.6562500e+00  -3.4964277e+01
   7.6718750e+00  -3.6784285e+01
   7.6875000e+00  -3.4997434e+01
   7.7031250e+00  -3.4334138e+01
   7.7187500e+00  -3.4764283e+01
   7.7343750e+00  -3.4468251e+01
   7.7500000e+00  -3.5118473e+01
   7.7656250e+00  -3.4834837e+01
   7.7812500e+00  -3.4116955e+01
   7.7968750e+00  -3.3510566e+01
   7.8125000e+00  -3.5234687e+01
   7.8281250e+00  -3.4587357e+01
   7.8437500e+00  -3.3892663e+01
   7.8593750e+00  -3.4507062e+01
   7.8750000e+00  -3.4773434e+01
   7.8906250e+00  -3.5129116e+01
   7.9062500e+00  -3.6224685e+01
   7.9218750e+00  -3.5377015e+01
   7.9375000e+00  -3.6267870e+01
   7.9531250e+00  -3.5587868e+01
   7.9687500e+00  -3.6570936e+01
   7.9843750e+00  -3.6527539e+01
   8.0000000e+00  -3.6246702e+01


==> Figures/PSD/PowerSpectrum/PSDataSF9NQ5.dat <==
   0.0000000e+00             NaN
   1.5625000e-02  -2.8927305e-02
   3.1250000e-02   2.3160795e-01
   4.6875000e-02   1.5979989e-01
   6.2500000e-02  -1.1547948e-01
   7.8125000e-02   1.6385401e-01
   9.3750000e-02   2.4620309e-01
   1.0937500e-01  -3.9678880e-02
   1.2500000e-01  -1.3617123e-01
   1.4062500e-01  -4.5701794e-02
   1.5625000e-01   2.7297659e-01
   1.7187500e-01   1.8359230e-01
   1.8750000e-01  -1.6117297e-01
   2.0312500e-01   1.8934428e-01
   2.1875000e-01   2.9642476e-01
   2.3437500e-01  -6.0295909e-02
   2.5000000e-01  -1.7721413e-01
   2.6562500e-01  -6.5494880e-02
   2.8125000e-01   3.0840822e-01
   2.9687500e-01   2.1073715e-01
   3.1250000e-01  -2.1454550e-01
   3.2812500e-01   2.3420904e-01
   3.4375000e-01   3.7973559e-01
   3.5937500e-01  -1.2811425e-01
   3.7500000e-01  -3.4553644e-01
   3.9062500e-01  -1.7444030e-01
   4.0625000e-01   5.6481425e-01
   4.2187500e-01   4.4008420e-01
   4.3750000e-01  -7.0905793e-01
   4.5312500e-01   7.4097453e-01
   4.6875000e-01   1.0795474e+00
   4.8437500e-01  -1.8123088e+00
   5.0000000e-01  -6.0453539e+00
   5.1562500e-01  -1.0403974e+01
   5.3125000e-01  -1.4228491e+01
   5.4687500e-01  -1.7291003e+01
   5.6250000e-01  -1.9637198e+01
   5.7812500e-01  -2.1452528e+01
   5.9375000e-01  -2.3029053e+01
   6.0937500e-01  -2.4637464e+01
   6.2500000e-01  -2.6162622e+01
   6.4062500e-01  -2.7210968e+01
   6.5625000e-01  -2.7847603e+01
   6.7187500e-01  -2.8319017e+01
   6.8750000e-01  -2.8942412e+01
   7.0312500e-01  -3.0229251e+01
   7.1875000e-01  -3.1648323e+01
   7.3437500e-01  -3.2381515e+01
   7.5000000e-01  -3.2926225e+01
   7.6562500e-01  -3.2600224e+01
   7.8125000e-01  -3.2764332e+01
   7.9687500e-01  -3.4201254e+01
   8.1250000e-01  -3.4440706e+01
   8.2812500e-01  -3.4208265e+01
   8.4375000e-01  -3.3731037e+01
   8.5937500e-01  -3.4680231e+01
   8.7500000e-01  -3.6383168e+01
   8.9062500e-01  -3.5949669e+01
   9.0625000e-01  -3.6417088e+01
   9.2187500e-01  -3.5649881e+01
   9.3750000e-01  -3.6685185e+01
   9.5312500e-01  -3.5903447e+01
   9.6875000e-01  -3.6397891e+01
   9.8437500e-01  -3.6386996e+01
   1.0000000e+00  -3.8381360e+01
   1.0156250e+00  -3.8183752e+01
   1.0312500e+00  -4.0237207e+01
   1.0468750e+00  -3.9265635e+01
   1.0625000e+00  -4.1069720e+01
   1.0781250e+00  -3.8594570e+01
   1.0937500e+00  -3.9979453e+01
   1.1093750e+00  -3.8751291e+01
   1.1250000e+00  -4.0069472e+01
   1.1406250e+00  -3.9404427e+01
   1.1562500e+00  -3.9735854e+01
   1.1718750e+00  -4.0335869e+01
   1.1875000e+00  -3.8119994e+01
   1.2031250e+00  -4.0313840e+01
   1.2187500e+00  -3.9209450e+01
   1.2343750e+00  -3.9463792e+01
   1.2500000e+00  -4.2449055e+01
   1.2656250e+00  -3.9797873e+01
   1.2812500e+00  -3.8993976e+01
   1.2968750e+00  -3.9327516e+01
   1.3125000e+00  -4.0880397e+01
   1.3281250e+00  -4.0730669e+01
   1.3437500e+00  -3.9647902e+01
   1.3593750e+00  -4.1118312e+01
   1.3750000e+00  -3.9865930e+01
   1.3906250e+00  -4.0549830e+01
   1.4062500e+00  -3.8630471e+01
   1.4218750e+00  -4.0785596e+01
   1.4375000e+00  -4.2393243e+01
   1.4531250e+00  -4.1373502e+01
   1.4687500e+00  -3.7722493e+01
   1.4843750e+00  -4.3509562e+01
   1.5000000e+00  -4.1946764e+01
   1.5156250e+00  -4.0695351e+01
   1.5312500e+00  -3.9829970e+01
   1.5468750e+00  -4.0275616e+01
   1.5625000e+00  -4.1114502e+01
   1.5781250e+00  -4.1904692e+01
   1.5937500e+00  -3.9764452e+01
   1.6093750e+00  -4.1122755e+01
   1.6250000e+00  -4.0507175e+01
   1.6406250e+00  -4.3561721e+01
   1.6562500e+00  -4.0294235e+01
   1.6718750e+00  -4.1305184e+01
   1.6875000e+00  -3.9996331e+01
   1.7031250e+00  -3.9156916e+01
   1.7187500e+00  -4.1024959e+01
   1.7343750e+00  -4.2940799e+01
   1.7500000e+00  -4.2745155e+01
   1.7656250e+00  -4.0977975e+01
   1.7812500e+00  -3.9855101e+01
   1.7968750e+00  -3.9548783e+01
   1.8125000e+00  -4.1211895e+01
   1.8281250e+00  -3.9454414e+01
   1.8437500e+00  -4.0580429e+01
   1.8593750e+00  -4.0175376e+01
   1.8750000e+00  -4.3633659e+01
   1.8906250e+00  -4.1091528e+01
   1.9062500e+00  -4.2567849e+01
   1.9218750e+00  -4.2067759e+01
   1.9375000e+00  -4.3630567e+01
   1.9531250e+00  -4.1085013e+01
   1.9687500e+00  -4.2827360e+01
   1.9843750e+00  -4.1365544e+01
   2.0000000e+00  -4.2865910e+01
   2.0156250e+00  -4.2492302e+01
   2.0312500e+00  -4.3478993e+01
   2.0468750e+00  -4.2473795e+01
   2.0625000e+00  -4.3013822e+01
   2.0781250e+00  -4.3608434e+01
   2.0937500e+00  -4.1913684e+01
   2.1093750e+00  -4.1894607e+01
   2.1250000e+00  -4.1162314e+01
   2.1406250e+00  -4.1362906e+01
   2.1562500e+00  -4.0815140e+01
   2.1718750e+00  -3.9811892e+01
   2.1875000e+00  -4.0297550e+01
   2.2031250e+00  -3.9644354e+01
   2.2187500e+00  -4.0756981e+01
   2.2343750e+00  -4.2818812e+01
   2.2500000e+00  -4.2786923e+01
   2.2656250e+00  -4.3562170e+01
   2.2812500e+00  -4.0837790e+01
   2.2968750e+00  -3.9153843e+01
   2.3125000e+00  -4.0501544e+01
   2.3281250e+00  -4.0978917e+01
   2.3437500e+00  -4.2263438e+01
   2.3593750e+00  -4.2524079e+01
   2.3750000e+00  -4.3590964e+01
   2.3906250e+00  -4.0229154e+01
   2.4062500e+00  -3.9409319e+01
   2.4218750e+00  -4.1362199e+01
   2.4375000e+00  -4.2868177e+01
   2.4531250e+00  -3.9827358e+01
   2.4687500e+00  -4.0539464e+01
   2.4843750e+00  -4.0500912e+01
   2.5000000e+00  -4.3383856e+01
   2.5156250e+00  -4.1633028e+01
   2.5312500e+00  -4.1575853e+01
   2.5468750e+00  -4.0066565e+01
   2.5625000e+00  -4.2464147e+01
   2.5781250e+00  -3.9991219e+01
   2.5937500e+00  -4.1333657e+01
   2.6093750e+00  -4.2744350e+01
   2.6250000e+00  -4.1733501e+01
   2.6406250e+00  -4.0444182e+01
   2.6562500e+00  -4.1610438e+01
   2.6718750e+00  -4.1200528e+01
   2.6875000e+00  -3.9640964e+01
   2.7031250e+00  -4.1997967e+01
   2.7187500e+00  -3.9912704e+01
   2.7343750e+00  -4.0146499e+01
   2.7500000e+00  -4.2787377e+01
   2.7656250e+00  -4.0661829e+01
   2.7812500e+00  -4.0508828e+01
   2.7968750e+00  -4.0437200e+01
   2.8125000e+00  -3.9829365e+01
   2.8281250e+00  -4.3725000e+01
   2.8437500e+00  -3.9568981e+01
   2.8593750e+00  -4.2353379e+01
   2.8750000e+00  -4.3293784e+01
   2.8906250e+00  -4.2034717e+01
   2.9062500e+00  -4.1995442e+01
   2.9218750e+00  -4.2680229e+01
   2.9375000e+00  -4.2876096e+01
   2.9531250e+00  -4.0355872e+01
   2.9687500e+00  -4.1650704e+01
   2.9843750e+00  -4.0472281e+01
   3.0000000e+00  -4.4020148e+01
   3.0156250e+00  -4.1127042e+01
   3.0312500e+00  -4.2481142e+01
   3.0468750e+00  -4.1607155e+01
   3.0625000e+00  -4.2421216e+01
   3.0781250e+00  -4.1534993e+01
   3.0937500e+00  -4.1686028e+01
   3.1093750e+00  -4.2452183e+01
   3.1250000e+00  -4.0707201e+01
   3.1406250e+00  -4.2714283e+01
   3.1562500e+00  -3.9580142e+01
   3.1718750e+00  -4.2544876e+01
   3.1875000e+00  -4.1753140e+01
   3.2031250e+00  -4.0804863e+01
   3.2187500e+00  -4.1198713e+01
   3.2343750e+00  -4.0168804e+01
   3.2500000e+00  -4.4098266e+01
   3.2656250e+00  -4.1493173e+01
   3.2812500e+00  -3.9305782e+01
   3.2968750e+00  -4.2282785e+01
   3.3125000e+00  -3.9521556e+01
   3.3281250e+00  -4.1155068e+01
   3.3437500e+00  -4.1472494e+01
   3.3593750e+00  -4.0455427e+01
   3.3750000e+00  -4.2975629e+01
   3.3906250e+00  -4.3890221e+01
   3.4062500e+00  -4.1373657e+01
   3.4218750e+00  -3.9664592e+01
   3.4375000e+00  -4.1917821e+01
   3.4531250e+00  -4.1658729e+01
   3.4687500e+00  -4.1404279e+01
   3.4843750e+00  -4.2710715e+01
   3.5000000e+00  -4.3660902e+01
   3.5156250e+00  -4.1187584e+01
   3.5312500e+00  -4.0991915e+01
   3.5468750e+00  -4.0719426e+01
   3.5625000e+00  -4.1872693e+01
   3.5781250e+00  -4.1535466e+01
   3.5937500e+00  -4.0391312e+01
   3.6093750e+00  -4.2747259e+01
   3.6250000e+00  -4.0065195e+01
   3.6406250e+00  -4.3006480e+01
   3.6562500e+00  -4.2024448e+01
   3.6718750e+00  -4.1585177e+01
   3.6875000e+00  -4.1728337e+01
   3.7031250e+00  -3.9692966e+01
   3.7187500e+00  -3.9766135e+01
   3.7343750e+00  -4.2274660e+01
   3.7500000e+00  -4.2422392e+01
   3.7656250e+00  -4.2595621e+01
   3.7812500e+00  -4.1124485e+01
   3.7968750e+00  -4.0764035e+01
   3.8125000e+00  -4.1141795e+01
   3.8281250e+00  -3.9880175e+01
   3.8437500e+00  -3.9704912e+01
   3.8593750e+00  -4.0361828e+01
   3.8750000e+00  -4.0804543e+01
   3.8906250e+00  -4.1919981e+01
   3.9062500e+00  -4.0503812e+01
   3.9218750e+00  -4.2462156e+01
   3.9375000e+00  -4.1833771e+01
   3.9531250e+00  -4.3789354e+01
   3.9687500e+00  -4.1953358e+01
   3.9843750e+00  -4.4941469e+01
   4.0000000e+00  -4.2074556e+01
   4.0156250e+00  -4.2649135e+01
   4.0312500e+00  -4.0797315e+01
   4.0468750e+00  -4.3292892e+01
   4.0625000e+00  -4.1866447e+01
   4.0781250e+00  -4.3738504e+01
   4.0937500e+00  -4.0815146e+01
   4.1093750e+00  -4.0405928e+01
   4.1250000e+00  -3.9658205e+01
   4.1406250e+00  -4.1055546e+01
   4.1562500e+00  -4.0515348e+01
   4.1718750e+00  -4.0242666e+01
   4.1875000e+00  -4.2320554e+01
   4.2031250e+00  -4.0899439e+01
   4.2187500e+00  -4.2431004e+01
   4.2343750e+00  -4.3057787e+01
   4.2500000e+00  -4.1493496e+01
   4.2656250e+00  -4.1932958e+01
   4.2812500e+00  -3.9236252e+01
   4.2968750e+00  -4.0364801e+01
   4.3125000e+00  -4.1061795e+01
   4.3281250e+00  -4.3281644e+01
   4.3437500e+00  -4.2192909e+01
   4.3593750e+00  -4.2849837e+01
   4.3750000e+00  -3.9373604e+01
   4.3906250e+00  -4.0714219e+01
   4.4062500e+00  -4.0964055e+01
   4.4218750e+00  -4.2792323e+01
   4.4375000e+00  -4.1624652e+01
   4.4531250e+00  -3.9915669e+01
   4.4687500e+00  -3.9190134e+01
   4.4843750e+00  -4.3924688e+01
   4.5000000e+00  -4.2188849e+01
   4.5156250e+00  -4.1265792e+01
   4.5312500e+00  -3.9673750e+01
   4.5468750e+00  -4.3168211e+01
   4.5625000e+00  -4.1300670e+01
   4.5781250e+00  -4.0035545e+01
   4.5937500e+00  -4.1097566e+01
   4.6093750e+00  -4.1775975e+01
   4.6250000e+00  -4.0947484e+01
   4.6406250e+00  -4.0808484e+01
   4.6562500e+00  -4.1874840e+01
   4.6718750e+00  -4.1181380e+01
   4.6875000e+00  -4.0971284e+01
   4.7031250e+00  -4.3148993e+01
   4.7187500e+00  -3.9795125e+01
   4.7343750e+00  -4.2270225e+01
   4.7500000e+00  -4.1718659e+01
   4.7656250e+00  -3.9937270e+01
   4.7812500e+00  -4.2713305e+01
   4.7968750e+00  -4.0585732e+01
   4.8125000e+00  -4.1961187e+01
   4.8281250e+00  -4.1050475e+01
   4.8437500e+00  -3.9781906e+01
   4.8593750e+00  -4.2417120e+01
   4.8750000e+00  -4.1399725e+01
   4.8906250e+00  -4.2119057e+01
   4.9062500e+00  -3.9430169e+01
   4.9218750e+00  -4.2371348e+01
   4.9375000e+00  -4.1010595e+01
   4.9531250e+00  -4.1930892e+01
   4.9687500e+00  -4.1647107e+01
   4.9843750e+00  -4.0148207e+01
   5.0000000e+00  -4.0983585e+01
   5.0156250e+00  -4.1763799e+01
   5.0312500e+00  -4.0439069e+01
   5.0468750e+00  -4.1683773e+01
   5.0625000e+00  -4.1823262e+01
   5.0781250e+00  -4.1666586e+01
   5.0937500e+00  -4.0373423e+01
   5.1093750e+00  -4.2353271e+01
   5.1250000e+00  -3.9563870e+01
   5.1406250e+00  -4.1580682e+01
   5.1562500e+00  -3.9932706e+01
   5.1718750e+00  -4.0490043e+01
   5.1875000e+00  -4.3320548e+01
   5.2031250e+00  -4.1542492e+01
   5.2187500e+00  -4.1593963e+01
   5.2343750e+00  -4.0556185e+01
   5.2500000e+00  -4.1098168e+01
   5.2656250e+00  -4.1799723e+01
   5.2812500e+00  -4.0480523e+01
   5.2968750e+00  -4.0823910e+01
   5.3125000e+00  -4.2549867e+01
   5.3281250e+00  -3.9233467e+01
   5.3437500e+00  -4.0904230e+01
   5.3593750e+00  -4.2280809e+01
   5.3750000e+00  -4.0004936e+01
   5.3906250e+00  -4.0248355e+01
   5.4062500e+00  -4.2352388e+01
   5.4218750e+00  -4.0588405e+01
   5.4375000e+00  -4.0459396e+01
   5.4531250e+00  -4.2877407e+01
   5.4687500e+00  -4.1848193e+01
   5.4843750e+00  -3.9832602e+01
   5.5000000e+00  -4.1609359e+01
   5.5156250e+00  -4.2327910e+01
   5.5312500e+00  -4.1890401e+01
   5.5468750e+00  -4.0217804e+01
   5.5625000e+00  -3.9833920e+01
   5.5781250e+00  -4.3250390e+01
   5.5937500e+00  -4.2894251e+01
   5.6093750e+00  -4.0672018e+01
   5.6250000e+00  -4.0227481e+01
   5.6406250e+00  -4.0148783e+01
   5.6562500e+00  -4.0684097e+01
   5.6718750e+00  -4.1647519e+01
   5.6875000e+00  -4.2664984e+01
   5.7031250e+00  -4.1654082e+01
   5.7187500e+00  -4.0686977e+01
   5.7343750e+00  -4.0266062e+01
   5.7500000e+00  -3.9744339e+01
   5.7656250e+00  -4.1407099e+01
   5.7812500e+00  -4.2179499e+01
   5.7968750e+00  -4.2697917e+01
   5.8125000e+00  -4.3430734e+01
   5.8281250e+00  -4.3715047e+01
   5.8437500e+00  -4.2628014e+01
   5.8593750e+00  -4.0845019e+01
   5.8750000e+00  -4.1745537e+01
   5.8906250e+00  -4.0667576e+01
   5.9062500e+00  -3.9298230e+01
   5.9218750e+00  -3.9557649e+01
   5.9375000e+00  -4.1205193e+01
   5.9531250e+00  -4.0321818e+01
   5.9687500e+00  -4.0050113e+01
   5.9843750e+00  -3.9997392e+01
   6.0000000e+00  -4.0612007e+01
   6.0156250e+00  -4.1153451e+01
   6.0312500e+00  -4.0407299e+01
   6.0468750e+00  -4.0206906e+01
   6.0625000e+00  -4.0254842e+01
   6.0781250e+00  -3.9451166e+01
   6.0937500e+00  -4.0500264e+01
   6.1093750e+00  -4.0515275e+01
   6.1250000e+00  -4.1409365e+01
   6.1406250e+00  -4.2296803e+01
   6.1562500e+00  -4.3182838e+01
   6.1718750e+00  -4.3446445e+01
   6.1875000e+00  -4.3964466e+01
   6.2031250e+00  -4.2163041e+01
   6.2187500e+00  -3.9844797e+01
   6.2343750e+00  -4.0499896e+01
   6.2500000e+00  -3.9892059e+01
   6.2656250e+00  -4.0426148e+01
   6.2812500e+00  -4.1072387e+01
   6.2968750e+00  -4.3832153e+01
   6.3125000e+00  -4.3225396e+01
   6.3281250e+00  -4.0287716e+01
   6.3437500e+00  -4.0437492e+01
   6.3593750e+00  -3.9554110e+01
   6.3750000e+00  -4.0498455e+01
   6.3906250e+00  -4.2825852e+01
   6.4062500e+00  -4.1045451e+01
   6.4218750e+00  -4.0940520e+01
   6.4375000e+00  -3.9981791e+01
   6.4531250e+00  -4.1721691e+01
   6.4687500e+00  -4.2200953e+01
   6.4843750e+00  -4.1815407e+01
   6.5000000e+00  -3.9448798e+01
   6.5156250e+00  -4.0249720e+01
   6.5312500e+00  -4.1095170e+01
   6.5468750e+00  -4.1921556e+01
   6.5625000e+00  -4.1182664e+01
   6.5781250e+00  -4.3294554e+01
   6.5937500e+00  -4.0971252e+01
   6.6093750e+00  -4.0048347e+01
   6.6250000e+00  -4.2239404e+01
   6.6406250e+00  -4.1838927e+01
   6.6562500e+00  -4.0623974e+01
   6.6718750e+00  -4.3147126e+01
   6.6875000e+00  -4.2624047e+01
   6.7031250e+00  -3.9687173e+01
   6.7187500e+00  -4.1462573e+01
   6.7343750e+00  -4.1673990e+01
   6.7500000e+00  -3.9388278e+01
   6.7656250e+00  -4.2178717e+01
   6.7812500e+00  -4.0522554e+01
   6.7968750e+00  -4.0751265e+01
   6.8125000e+00  -4.3142871e+01
   6.8281250e+00  -4.1600222e+01
   6.8437500e+00  -4.3083741e+01
   6.8593750e+00  -4.0396725e+01
   6.8750000e+00  -4.3318375e+01
   6.8906250e+00  -4.0212962e+01
   6.9062500e+00  -3.9798465e+01
   6.9218750e+00  -4.0479917e+01
   6.9375000e+00  -4.1778810e+01
   6.9531250e+00  -4.1765348e+01
   6.9687500e+00  -4.1013680e+01
   6.9843750e+00  -4.2490006e+01
   7.0000000e+00  -4.1879779e+01
   7.0156250e+00  -4.1268450e+01
   7.0312500e+00  -3.9695165e+01
   7.0468750e+00  -4.2093161e+01
   7.0625000e+00  -4.1005662e+01
   7.0781250e+00  -4.1260961e+01
   7.0937500e+00  -4.2141190e+01
   7.1093750e+00  -3.9836841e+01
   7.1250000e+00  -4.2854407e+01
   7.1406250e+00  -4.0877280e+01
   7.1562500e+00  -4.3983916e+01
   7.1718750e+00  -4.0080578e+01
   7.1875000e+00  -4.2167861e+01
   7.2031250e+00  -4.1816917e+01
   7.2187500e+00  -4.0353736e+01
   7.2343750e+00  -4.3421090e+01
   7.2500000e+00  -4.0476778e+01
   7.2656250e+00  -4.1950348e+01
   7.2812500e+00  -4.3878658e+01
   7.2968750e+00  -3.9850897e+01
   7.3125000e+00  -4.1719529e+01
   7.3281250e+00  -4.1977871e+01
   7.3437500e+00  -3.9196806e+01
   7.3593750e+00  -4.0916164e+01
   7.3750000e+00  -4.3168321e+01
   7.3906250e+00  -4.1205963e+01
   7.4062500e+00  -3.9526805e+01
   7.4218750e+00  -4.2492170e+01
   7.4375000e+00  -4.1279794e+01
   7.4531250e+00  -3.9083532e+01
   7.4687500e+00  -4.0254106e+01
   7.4843750e+00  -4.2532445e+01
   7.5000000e+00  -4.1315781e+01
   7.5156250e+00  -3.9855361e+01
   7.5312500e+00  -4.1523077e+01
   7.5468750e+00  -4.3244868e+01
   7.5625000e+00  -4.1709973e+01
   7.5781250e+00  -4.0196966e+01
   7.5937500e+00  -3.9698257e+01
   7.6093750e+00  -4.0694857e+01
   7.6250000e+00  -4.2919229e+01
   7.6406250e+00  -4.2698530e+01
   7.6562500e+00  -4.1052899e+01
   7.6718750e+00  -4.1495886e+01
   7.6875000e+00  -4.1468978e+01
   7.7031250e+00  -4.1014640e+01
   7.7187500e+00  -4.2058377e+01
   7.7343750e+00  -4.2638918e+01
   7.7500000e+00  -4.1046981e+01
   7.7656250e+00  -4.0945673e+01
   7.7812500e+00  -3.9853262e+01
   7.7968750e+00  -3.8900660e+01
   7.8125000e+00  -4.0056615e+01
   7.8281250e+00  -3.9911263e+01
   7.8437500e+00  -4.0517056e+01
   7.8593750e+00  -4.2171895e+01
   7.8750000e+00  -4.1874427e+01
   7.8906250e+00  -4.2572237e+01
   7.9062500e+00  -4.3985702e+01
   7.9218750e+00  -4.1748763e+01
   7.9375000e+00  -4.2671902e+01
   7.9531250e+00  -4.4379996e+01
   7.9687500e+00  -4.2245066e+01
   7.9843750e+00  -4.2288307e+01
   8.0000000e+00  -4.3285792e+01


==> Figures/PSD/PowerSpectrum/PSMonteCarloDataSF9LoRa.dat <==
   0.0000000e+00  -7.0599841e-02
   1.5625000e-02   9.4972525e-04
   3.1250000e-02   9.3651365e-02
   4.6875000e-02   5.8669816e-02
   6.2500000e-02  -6.9876701e-02
   7.8125000e-02   4.8176251e-02
   9.3750000e-02   1.1904987e-01
   1.0937500e-01  -4.8714004e-02
   1.2500000e-01  -5.8763347e-02
   1.4062500e-01  -4.2734756e-02
   1.5625000e-01   1.2069397e-01
   1.7187500e-01   4.4590035e-02
   1.8750000e-01  -1.1668670e-01
   2.0312500e-01   7.0867259e-02
   2.1875000e-01   1.5065613e-01
   2.3437500e-01  -7.1301867e-02
   2.5000000e-01  -1.3825438e-01
   2.6562500e-01  -1.2031310e-01
   2.8125000e-01   1.8320238e-01
   2.9687500e-01   9.5774069e-02
   3.1250000e-01  -2.0388964e-01
   3.2812500e-01   1.4972368e-01
   3.4375000e-01   2.2263306e-01
   3.5937500e-01  -1.6865488e-01
   3.7500000e-01  -3.3273303e-01
   3.9062500e-01  -2.0576946e-01
   4.0625000e-01   3.9362361e-01
   4.2187500e-01   3.3432523e-01
   4.3750000e-01  -7.0456048e-01
   4.5312500e-01   6.5386977e-01
   4.6875000e-01   9.6371892e-01
   4.8437500e-01  -1.8690682e+00
   5.0000000e-01  -6.0435934e+00
   5.1562500e-01  -1.0264469e+01
   5.3125000e-01  -1.4004396e+01
   5.4687500e-01  -1.6844602e+01
   5.6250000e-01  -1.9314650e+01
   5.7812500e-01  -2.1182500e+01
   5.9375000e-01  -2.2900845e+01
   6.0937500e-01  -2.4332089e+01
   6.2500000e-01  -2.5559004e+01
   6.4062500e-01  -2.6698024e+01
   6.5625000e-01  -2.7667785e+01
   6.7187500e-01  -2.8538115e+01
   6.8750000e-01  -2.9456084e+01
   7.0312500e-01  -3.0124558e+01
   7.1875000e-01  -3.0998545e+01
   7.3437500e-01  -3.1672021e+01
   7.5000000e-01  -3.2347537e+01
   7.6562500e-01  -3.3013061e+01
   7.8125000e-01  -3.3573717e+01
   7.9687500e-01  -3.4024890e+01
   8.1250000e-01  -3.4648754e+01
   8.2812500e-01  -3.5078414e+01
   8.4375000e-01  -3.5658530e+01
   8.5937500e-01  -3.6146621e+01
   8.7500000e-01  -3.6578275e+01
   8.9062500e-01  -3.7014923e+01
   9.0625000e-01  -3.7474633e+01
   9.2187500e-01  -3.7870018e+01
   9.3750000e-01  -3.8274770e+01
   9.5312500e-01  -3.8671512e+01
   9.6875000e-01  -3.9065573e+01
   9.8437500e-01  -3.9414840e+01
   1.0000000e+00  -3.9792287e+01
   1.0156250e+00  -4.0109804e+01
   1.0312500e+00  -4.0484367e+01
   1.0468750e+00  -4.0807924e+01
   1.0625000e+00  -4.1141524e+01
   1.0781250e+00  -4.1442871e+01
   1.0937500e+00  -4.1774125e+01
   1.1093750e+00  -4.2071312e+01
   1.1250000e+00  -4.2380005e+01
   1.1406250e+00  -4.2684448e+01
   1.1562500e+00  -4.2991465e+01
   1.1718750e+00  -4.3219079e+01
   1.1875000e+00  -4.3535780e+01
   1.2031250e+00  -4.3775667e+01
   1.2187500e+00  -4.4074686e+01
   1.2343750e+00  -4.4370882e+01
   1.2500000e+00  -4.4635797e+01
   1.2656250e+00  -4.4915689e+01
   1.2812500e+00  -4.5161726e+01
   1.2968750e+00  -4.5273134e+01
   1.3125000e+00  -4.5627363e+01
   1.3281250e+00  -4.5723522e+01
   1.3437500e+00  -4.6157287e+01
   1.3593750e+00  -4.6395391e+01
   1.3750000e+00  -4.6629376e+01
   1.3906250e+00  -4.6868668e+01
   1.4062500e+00  -4.7090468e+01
   1.4218750e+00  -4.6987184e+01
   1.4375000e+00  -4.7486145e+01
   1.4531250e+00  -4.7402512e+01
   1.4687500e+00  -4.7962988e+01
   1.4843750e+00  -4.8231708e+01
   1.5000000e+00  -4.8363229e+01
   1.5156250e+00  -4.8545406e+01
   1.5312500e+00  -4.8752469e+01
   1.5468750e+00  -4.8631385e+01
   1.5625000e+00  -4.9080192e+01
   1.5781250e+00  -4.9034604e+01
   1.5937500e+00  -4.9446047e+01
   1.6093750e+00  -4.9657207e+01
   1.6250000e+00  -4.9802675e+01
   1.6406250e+00  -5.0022934e+01
   1.6562500e+00  -5.0140380e+01
   1.6718750e+00  -5.0200675e+01
   1.6875000e+00  -5.0492043e+01
   1.7031250e+00  -5.0496090e+01
   1.7187500e+00  -5.0839872e+01
   1.7343750e+00  -5.0994835e+01
   1.7500000e+00  -5.1177421e+01
   1.7656250e+00  -5.1387720e+01
   1.7812500e+00  -5.1507569e+01
   1.7968750e+00  -5.1554530e+01
   1.8125000e+00  -5.1806958e+01
   1.8281250e+00  -5.1870814e+01
   1.8437500e+00  -5.2114562e+01
   1.8593750e+00  -5.2277224e+01
   1.8750000e+00  -5.2401163e+01
   1.8906250e+00  -5.2547705e+01
   1.9062500e+00  -5.2723617e+01
   1.9218750e+00  -5.2855348e+01
   1.9375000e+00  -5.3003697e+01
   1.9531250e+00  -5.3160423e+01
   1.9687500e+00  -5.3314268e+01
   1.9843750e+00  -5.3434565e+01
   2.0000000e+00  -5.3594353e+01
   2.0156250e+00  -5.3705356e+01
   2.0312500e+00  -5.3873904e+01
   2.0468750e+00  -5.3997765e+01
   2.0625000e+00  -5.4149752e+01
   2.0781250e+00  -5.4260175e+01
   2.0937500e+00  -5.4422125e+01
   2.1093750e+00  -5.4548980e+01
   2.1250000e+00  -5.4689928e+01
   2.1406250e+00  -5.4838773e+01
   2.1562500e+00  -5.4985835e+01
   2.1718750e+00  -5.5045265e+01
   2.1875000e+00  -5.5229910e+01
   2.2031250e+00  -5.5311726e+01
   2.2187500e+00  -5.5484411e+01
   2.2343750e+00  -5.5647077e+01
   2.2500000e+00  -5.5776356e+01
   2.2656250e+00  -5.5929115e+01
   2.2812500e+00  -5.6047047e+01
   2.2968750e+00  -5.6025455e+01
   2.3125000e+00  -5.6268332e+01
   2.3281250e+00  -5.6241720e+01
   2.3437500e+00  -5.6565769e+01
   2.3593750e+00  -5.6694319e+01
   2.3750000e+00  -5.6815730e+01
   2.3906250e+00  -5.6947672e+01
   2.4062500e+00  -5.7062317e+01
   2.4218750e+00  -5.6867925e+01
   2.4375000e+00  -5.7252315e+01
   2.4531250e+00  -5.7092541e+01
   2.4687500e+00  -5.7534460e+01
   2.4843750e+00  -5.7707433e+01
   2.5000000e+00  -5.7759435e+01
   2.5156250e+00  -5.7864468e+01
   2.5312500e+00  -5.7981571e+01
   2.5468750e+00  -5.7751083e+01
   2.5625000e+00  -5.8137059e+01
   2.5781250e+00  -5.7989097e+01
   2.5937500e+00  -5.8339783e+01
   2.6093750e+00  -5.8473287e+01
   2.6250000e+00  -5.8537291e+01
   2.6406250e+00  -5.8682731e+01
   2.6562500e+00  -5.8721215e+01
   2.6718750e+00  -5.8698429e+01
   2.6875000e+00  -5.8923701e+01
   2.7031250e+00  -5.8850452e+01
   2.7187500e+00  -5.9128356e+01
   2.7343750e+00  -5.9215206e+01
   2.7500000e+00  -5.9329377e+01
   2.7656250e+00  -5.9473424e+01
   2.7812500e+00  -5.9524852e+01
   2.7968750e+00  -5.9509844e+01
   2.8125000e+00  -5.9698852e+01
   2.8281250e+00  -5.9700633e+01
   2.8437500e+00  -5.9881167e+01
   2.8593750e+00  -5.9982842e+01
   2.8750000e+00  -6.0047497e+01
   2.8906250e+00  -6.0136500e+01
   2.9062500e+00  -6.0253774e+01
   2.9218750e+00  -6.0330384e+01
   2.9375000e+00  -6.0422310e+01
   2.9531250e+00  -6.0525839e+01
   2.9687500e+00  -6.0623966e+01
   2.9843750e+00  -6.0689840e+01
   3.0000000e+00  -6.0797060e+01
   3.0156250e+00  -6.0857896e+01
   3.0312500e+00  -6.0974275e+01
   3.0468750e+00  -6.1046653e+01
   3.0625000e+00  -6.1151359e+01
   3.0781250e+00  -6.1210385e+01
   3.0937500e+00  -6.1326473e+01
   3.1093750e+00  -6.1406090e+01
   3.1250000e+00  -6.1499551e+01
   3.1406250e+00  -6.1603797e+01
   3.1562500e+00  -6.1703932e+01
   3.1718750e+00  -6.1713304e+01
   3.1875000e+00  -6.1858182e+01
   3.2031250e+00  -6.1892004e+01
   3.2187500e+00  -6.2025045e+01
   3.2343750e+00  -6.2145651e+01
   3.2500000e+00  -6.2231392e+01
   3.2656250e+00  -6.2342910e+01
   3.2812500e+00  -6.2419047e+01
   3.2968750e+00  -6.2354584e+01
   3.3125000e+00  -6.2558611e+01
   3.3281250e+00  -6.2491916e+01
   3.3437500e+00  -6.2776457e+01
   3.3593750e+00  -6.2866665e+01
   3.3750000e+00  -6.2948746e+01
   3.3906250e+00  -6.3042253e+01
   3.4062500e+00  -6.3118583e+01
   3.4218750e+00  -6.2892841e+01
   3.4375000e+00  -6.3233363e+01
   3.4531250e+00  -6.3047033e+01
   3.4687500e+00  -6.3443288e+01
   3.4843750e+00  -6.3579972e+01
   3.5000000e+00  -6.3602158e+01
   3.5156250e+00  -6.3678028e+01
   3.5312500e+00  -6.3760095e+01
   3.5468750e+00  -6.3485979e+01
   3.5625000e+00  -6.3847605e+01
   3.5781250e+00  -6.3658573e+01
   3.5937500e+00  -6.3984984e+01
   3.6093750e+00  -6.4087128e+01
   3.6250000e+00  -6.4117775e+01
   3.6406250e+00  -6.4232378e+01
   3.6562500e+00  -6.4238117e+01
   3.6718750e+00  -6.4180953e+01
   3.6875000e+00  -6.4378044e+01
   3.7031250e+00  -6.4272457e+01
   3.7187500e+00  -6.4521774e+01
   3.7343750e+00  -6.4579252e+01
   3.7500000e+00  -6.4663860e+01
   3.7656250e+00  -6.4779032e+01
   3.7812500e+00  -6.4800452e+01
   3.7968750e+00  -6.4758600e+01
   3.8125000e+00  -6.4919103e+01
   3.8281250e+00  -6.4893493e+01
   3.8437500e+00  -6.5045175e+01
   3.8593750e+00  -6.5119256e+01
   3.8750000e+00  -6.5156985e+01
   3.8906250e+00  -6.5219694e+01
   3.9062500e+00  -6.5309972e+01
   3.9218750e+00  -6.5361184e+01
   3.9375000e+00  -6.5426751e+01
   3.9531250e+00  -6.5505427e+01
   3.9687500e+00  -6.5577261e+01
   3.9843750e+00  -6.5617290e+01
   4.0000000e+00  -6.5699474e+01
   4.0156250e+00  -6.5736404e+01
   4.0312500e+00  -6.5827666e+01
   4.0468750e+00  -6.5875172e+01
   4.0625000e+00  -6.5956912e+01
   4.0781250e+00  -6.5990857e+01
   4.0937500e+00  -6.6084434e+01
   4.1093750e+00  -6.6140764e+01
   4.1250000e+00  -6.6210702e+01
   4.1406250e+00  -6.6292730e+01
   4.1562500e+00  -6.6369389e+01
   4.1718750e+00  -6.6353716e+01
   4.1875000e+00  -6.6478420e+01
   4.2031250e+00  -6.6488117e+01
   4.2187500e+00  -6.6600792e+01
   4.2343750e+00  -6.6699884e+01
   4.2500000e+00  -6.6763239e+01
   4.2656250e+00  -6.6853464e+01
   4.2812500e+00  -6.6908026e+01
   4.2968750e+00  -6.6821628e+01
   4.3125000e+00  -6.7005015e+01
   4.3281250e+00  -6.6917737e+01
   4.3437500e+00  -6.7181079e+01
   4.3593750e+00  -6.7250987e+01
   4.3750000e+00  -6.7312312e+01
   4.3906250e+00  -6.7385312e+01
   4.4062500e+00  -6.7441242e+01
   4.4218750e+00  -6.7199055e+01
   4.4375000e+00  -6.7515618e+01
   4.4531250e+00  -6.7315262e+01
   4.4687500e+00  -6.7686555e+01
   4.4843750e+00  -6.7803486e+01
   4.5000000e+00  -6.7809492e+01
   4.5156250e+00  -6.7869495e+01
   4.5312500e+00  -6.7932287e+01
   4.5468750e+00  -6.7633995e+01
   4.5625000e+00  -6.7982200e+01
   4.5781250e+00  -6.7770382e+01
   4.5937500e+00  -6.8083226e+01
   4.6093750e+00  -6.8167867e+01
   4.6250000e+00  -6.8179805e+01
   4.6406250e+00  -6.8277045e+01
   4.6562500e+00  -6.8264331e+01
   4.6718750e+00  -6.8187862e+01
   4.6875000e+00  -6.8368813e+01
   4.7031250e+00  -6.8244979e+01
   4.7187500e+00  -6.8477808e+01
   4.7343750e+00  -6.8518434e+01
   4.7500000e+00  -6.8586081e+01
   4.7656250e+00  -6.8684614e+01
   4.7812500e+00  -6.8688712e+01
   4.7968750e+00  -6.8631461e+01
   4.8125000e+00  -6.8775295e+01
   4.8281250e+00  -6.8733841e+01
   4.8437500e+00  -6.8868544e+01
   4.8593750e+00  -6.8926461e+01
   4.8750000e+00  -6.8948394e+01
   4.8906250e+00  -6.8995628e+01
   4.9062500e+00  -6.9069969e+01
   4.9218750e+00  -6.9106182e+01
   4.9375000e+00  -6.9156078e+01
   4.9531250e+00  -6.9219976e+01
   4.9687500e+00  -6.9276108e+01
   4.9843750e+00  -6.9300651e+01
   5.0000000e+00  -6.9367816e+01
   5.0156250e+00  -6.9390395e+01
   5.0312500e+00  -6.9466512e+01
   5.0468750e+00  -6.9498996e+01
   5.0625000e+00  -6.9566816e+01
   5.0781250e+00  -6.9585546e+01
   5.0937500e+00  -6.9665406e+01
   5.1093750e+00  -6.9707525e+01
   5.1250000e+00  -6.9763079e+01
   5.1406250e+00  -6.9831472e+01
   5.1562500e+00  -6.9893703e+01
   5.1718750e+00  -6.9862657e+01
   5.1875000e+00  -6.9974850e+01
   5.2031250e+00  -6.9969704e+01
   5.2187500e+00  -7.0069672e+01
   5.2343750e+00  -7.0155384e+01
   5.2500000e+00  -7.0204788e+01
   5.2656250e+00  -7.0281706e+01
   5.2812500e+00  -7.0322794e+01
   5.2968750e+00  -7.0222775e+01
   5.3125000e+00  -7.0393061e+01
   5.3281250e+00  -7.0292977e+01
   5.3437500e+00  -7.0542795e+01
   5.3593750e+00  -7.0599850e+01
   5.3750000e+00  -7.0648060e+01
   5.3906250e+00  -7.0708023e+01
   5.4062500e+00  -7.0751002e+01
   5.4218750e+00  -7.0498456e+01
   5.4375000e+00  -7.0799600e+01
   5.4531250e+00  -7.0590367e+01
   5.4687500e+00  -7.0945595e+01
   5.4843750e+00  -7.1049832e+01
   5.5000000e+00  -7.1045452e+01
   5.5156250e+00  -7.1095254e+01
   5.5312500e+00  -7.1145585e+01
   5.5468750e+00  -7.0831613e+01
   5.5625000e+00  -7.1171119e+01
   5.5781250e+00  -7.0944515e+01
   5.5937500e+00  -7.1248492e+01
   5.6093750e+00  -7.1321723e+01
   5.6250000e+00  -7.1321436e+01
   5.6406250e+00  -7.1407299e+01
   5.6562500e+00  -7.1382496e+01
   5.6718750e+00  -7.1293416e+01
   5.6875000e+00  -7.1463678e+01
   5.7031250e+00  -7.1327892e+01
   5.7187500e+00  -7.1549759e+01
   5.7343750e+00  -7.1579224e+01
   5.7500000e+00  -7.1635642e+01
   5.7656250e+00  -7.1723128e+01
   5.7812500e+00  -7.1715718e+01
   5.7968750e+00  -7.1648276e+01
   5.8125000e+00  -7.1780945e+01
   5.8281250e+00  -7.1728954e+01
   5.8437500e+00  -7.1852243e+01
   5.8593750e+00  -7.1899326e+01
   5.8750000e+00  -7.1910661e+01
   5.8906250e+00  -7.1947493e+01
   5.9062500e+00  -7.2011103e+01
   5.9218750e+00  -7.2037212e+01
   5.9375000e+00  -7.2076511e+01
   5.9531250e+00  -7.2130411e+01
   5.9687500e+00  -7.2175898e+01
   5.9843750e+00  -7.2189918e+01
   6.0000000e+00  -7.2246870e+01
   6.0156250e+00  -7.2259687e+01
   6.0312500e+00  -7.2325473e+01
   6.0468750e+00  -7.2347702e+01
   6.0625000e+00  -7.2405994e+01
   6.0781250e+00  -7.2414309e+01
   6.0937500e+00  -7.2484749e+01
   6.1093750e+00  -7.2517104e+01
   6.1250000e+00  -7.2562760e+01
   6.1406250e+00  -7.2621748e+01
   6.1562500e+00  -7.2674024e+01
   6.1718750e+00  -7.2632379e+01
   6.1875000e+00  -7.2735884e+01
   6.2031250e+00  -7.2720492e+01
   6.2187500e+00  -7.2811601e+01
   6.2343750e+00  -7.2888010e+01
   6.2500000e+00  -7.2927699e+01
   6.2656250e+00  -7.2995335e+01
   6.2812500e+00  -7.3027030e+01
   6.2968750e+00  -7.2917553e+01
   6.3125000e+00  -7.3078608e+01
   6.3281250e+00  -7.2969619e+01
   6.3437500e+00  -7.3209878e+01
   6.3593750e+00  -7.3257893e+01
   6.3750000e+00  -7.3296893e+01
   6.3906250e+00  -7.3347661e+01
   6.4062500e+00  -7.3381516e+01
   6.4218750e+00  -7.3121705e+01
   6.4375000e+00  -7.3411894e+01
   6.4531250e+00  -7.3196415e+01
   6.4687500e+00  -7.3540228e+01
   6.4843750e+00  -7.3635450e+01
   6.5000000e+00  -7.3623697e+01
   6.5156250e+00  -7.3666252e+01
   6.5312500e+00  -7.3707699e+01
   6.5468750e+00  -7.3382530e+01
   6.5625000e+00  -7.3715817e+01
   6.5781250e+00  -7.3478652e+01
   6.5937500e+00  -7.3776254e+01
   6.6093750e+00  -7.3841306e+01
   6.6250000e+00  -7.3832242e+01
   6.6406250e+00  -7.3909922e+01
   6.6562500e+00  -7.3876423e+01
   6.6718750e+00  -7.3778296e+01
   6.6875000e+00  -7.3940811e+01
   6.7031250e+00  -7.3796432e+01
   6.7187500e+00  -7.4010336e+01
   6.7343750e+00  -7.4031713e+01
   6.7500000e+00  -7.4079999e+01
   6.7656250e+00  -7.4159467e+01
   6.7812500e+00  -7.4143704e+01
   6.7968750e+00  -7.4068883e+01
   6.8125000e+00  -7.4193400e+01
   6.8281250e+00  -7.4133753e+01
   6.8437500e+00  -7.4248689e+01
   6.8593750e+00  -7.4287860e+01
   6.8750000e+00  -7.4291449e+01
   6.8906250e+00  -7.4320669e+01
   6.9062500e+00  -7.4376417e+01
   6.9218750e+00  -7.4395121e+01
   6.9375000e+00  -7.4426633e+01
   6.9531250e+00  -7.4473185e+01
   6.9687500e+00  -7.4510834e+01
   6.9843750e+00  -7.4517097e+01
   7.0000000e+00  -7.4566515e+01
   7.0156250e+00  -7.4572129e+01
   7.0312500e+00  -7.4630279e+01
   7.0468750e+00  -7.4644922e+01
   7.0625000e+00  -7.4696153e+01
   7.0781250e+00  -7.4696752e+01
   7.0937500e+00  -7.4760195e+01
   7.1093750e+00  -7.4785294e+01
   7.1250000e+00  -7.4823589e+01
   7.1406250e+00  -7.4875571e+01
   7.1562500e+00  -7.4920427e+01
   7.1718750e+00  -7.4870891e+01
   7.1875000e+00  -7.4967891e+01
   7.2031250e+00  -7.4944862e+01
   7.2187500e+00  -7.5029320e+01
   7.2343750e+00  -7.5098759e+01
   7.2500000e+00  -7.5131162e+01
   7.2656250e+00  -7.5191830e+01
   7.2812500e+00  -7.5216473e+01
   7.2968750e+00  -7.5099918e+01
   7.3125000e+00  -7.5253990e+01
   7.3281250e+00  -7.5138331e+01
   7.3437500e+00  -7.5371344e+01
   7.3593750e+00  -7.5412531e+01
   7.3750000e+00  -7.5444582e+01
   7.3906250e+00  -7.5488391e+01
   7.4062500e+00  -7.5515347e+01
   7.4218750e+00  -7.5250059e+01
   7.4375000e+00  -7.5531914e+01
   7.4531250e+00  -7.5311714e+01
   7.4687500e+00  -7.5646843e+01
   7.4843750e+00  -7.5735210e+01
   7.5000000e+00  -7.5717850e+01
   7.5156250e+00  -7.5754890e+01
   7.5312500e+00  -7.5789560e+01
   7.5468750e+00  -7.5455842e+01
   7.5625000e+00  -7.5784375e+01
   7.5781250e+00  -7.5539145e+01
   7.5937500e+00  -7.5831854e+01
   7.6093750e+00  -7.5890641e+01
   7.6250000e+00  -7.5874849e+01
   7.6406250e+00  -7.5946245e+01
   7.6562500e+00  -7.5906074e+01
   7.6718750e+00  -7.5801015e+01
   7.6875000e+00  -7.5957548e+01
   7.7031250e+00  -7.5806577e+01
   7.7187500e+00  -7.6014321e+01
   7.7343750e+00  -7.6029456e+01
   7.7500000e+00  -7.6071468e+01
   7.7656250e+00  -7.6144741e+01
   7.7812500e+00  -7.6122522e+01
   7.7968750e+00  -7.6042009e+01
   7.8125000e+00  -7.6160199e+01
   7.8281250e+00  -7.6094632e+01
   7.8437500e+00  -7.6203073e+01
   7.8593750e+00  -7.6236101e+01
   7.8750000e+00  -7.6233674e+01
   7.8906250e+00  -7.6256975e+01
   7.9062500e+00  -7.6306605e+01
   7.9218750e+00  -7.6319545e+01
   7.9375000e+00  -7.6344984e+01
   7.9531250e+00  -7.6385803e+01
   7.9687500e+00  -7.6417334e+01
   7.9843750e+00  -7.6417532e+01
   8.0000000e+00  -7.6461058e+01


==> Figures/PSD/PowerSpectrum/PSMonteCarloDataSF9NQ2.dat <==
   0.0000000e+00  -6.9237002e-01
   1.5625000e-02  -6.9219706e-01
   3.1250000e-02  -6.1010419e-01
   4.6875000e-02  -6.2520069e-01
   6.2500000e-02  -8.1057823e-01
   7.8125000e-02  -6.5231060e-01
   9.3750000e-02  -6.2414865e-01
   1.0937500e-01  -8.7051517e-01
   1.2500000e-01  -7.8379746e-01
   1.4062500e-01  -6.2193498e-01
   1.5625000e-01  -5.6701669e-01
   1.7187500e-01  -6.4918710e-01
   1.8750000e-01  -7.7337842e-01
   2.0312500e-01  -7.6422439e-01
   2.1875000e-01  -6.8237287e-01
   2.3437500e-01  -7.4707449e-01
   2.5000000e-01  -8.5285576e-01
   2.6562500e-01  -7.9980462e-01
   2.8125000e-01  -4.6950220e-01
   2.9687500e-01  -6.0098141e-01
   3.1250000e-01  -8.1402046e-01
   3.2812500e-01  -4.6122339e-01
   3.4375000e-01  -4.4372060e-01
   3.5937500e-01  -9.1454384e-01
   3.7500000e-01  -1.0692061e+00
   3.9062500e-01  -9.4730993e-01
   4.0625000e-01  -3.1712879e-01
   4.2187500e-01  -3.4430665e-01
   4.3750000e-01  -1.3915787e+00
   4.5312500e-01  -1.7041667e-01
   4.6875000e-01   1.4908563e-01
   4.8437500e-01  -2.5366967e+00
   5.0000000e-01  -6.1031032e+00
   5.1562500e-01  -9.1529854e+00
   5.3125000e-01  -1.1470088e+01
   5.4687500e-01  -1.2471166e+01
   5.6250000e-01  -1.3106433e+01
   5.7812500e-01  -1.2913927e+01
   5.9375000e-01  -1.3580899e+01
   6.0937500e-01  -1.3288230e+01
   6.2500000e-01  -1.3581063e+01
   6.4062500e-01  -1.3690031e+01
   6.5625000e-01  -1.3636551e+01
   6.7187500e-01  -1.3151440e+01
   6.8750000e-01  -1.3231621e+01
   7.0312500e-01  -1.3691561e+01
   7.1875000e-01  -1.3224988e+01
   7.3437500e-01  -1.3693645e+01
   7.5000000e-01  -1.3870794e+01
   7.6562500e-01  -1.4014363e+01
   7.8125000e-01  -1.3856564e+01
   7.9687500e-01  -1.3549344e+01
   8.1250000e-01  -1.3741666e+01
   8.2812500e-01  -1.3672649e+01
   8.4375000e-01  -1.3803184e+01
   8.5937500e-01  -1.3704522e+01
   8.7500000e-01  -1.3632854e+01
   8.9062500e-01  -1.3835431e+01
   9.0625000e-01  -1.3850142e+01
   9.2187500e-01  -1.3987300e+01
   9.3750000e-01  -1.3989816e+01
   9.5312500e-01  -1.3808345e+01
   9.6875000e-01  -1.4057463e+01
   9.8437500e-01  -1.3737344e+01
   1.0000000e+00  -1.3569673e+01
   1.0156250e+00  -1.3924581e+01
   1.0312500e+00  -1.3984779e+01
   1.0468750e+00  -1.3635336e+01
   1.0625000e+00  -1.3467224e+01
   1.0781250e+00  -1.3687541e+01
   1.0937500e+00  -1.3750983e+01
   1.1093750e+00  -1.3959953e+01
   1.1250000e+00  -1.4050812e+01
   1.1406250e+00  -1.3832863e+01
   1.1562500e+00  -1.3390282e+01
   1.1718750e+00  -1.3441338e+01
   1.1875000e+00  -1.3559482e+01
   1.2031250e+00  -1.3574809e+01
   1.2187500e+00  -1.3840972e+01
   1.2343750e+00  -1.4209741e+01
   1.2500000e+00  -1.3447217e+01
   1.2656250e+00  -1.3808158e+01
   1.2812500e+00  -1.3810507e+01
   1.2968750e+00  -1.3249596e+01
   1.3125000e+00  -1.4192845e+01
   1.3281250e+00  -1.3377898e+01
   1.3437500e+00  -1.3577216e+01
   1.3593750e+00  -1.3886730e+01
   1.3750000e+00  -1.3210505e+01
   1.3906250e+00  -1.4340699e+01
   1.4062500e+00  -1.4334140e+01
   1.4218750e+00  -1.3438771e+01
   1.4375000e+00  -1.3109154e+01
   1.4531250e+00  -1.3467496e+01
   1.4687500e+00  -1.4348401e+01
   1.4843750e+00  -1.6173132e+01
   1.5000000e+00  -1.7320369e+01
   1.5156250e+00  -1.7820633e+01
   1.5312500e+00  -1.8236819e+01
   1.5468750e+00  -1.8737471e+01
   1.5625000e+00  -1.9114137e+01
   1.5781250e+00  -1.9006348e+01
   1.5937500e+00  -1.9195226e+01
   1.6093750e+00  -1.9154357e+01
   1.6250000e+00  -1.8451176e+01
   1.6406250e+00  -1.9115063e+01
   1.6562500e+00  -1.9442122e+01
   1.6718750e+00  -1.9515013e+01
   1.6875000e+00  -1.9076436e+01
   1.7031250e+00  -1.9279869e+01
   1.7187500e+00  -1.9194905e+01
   1.7343750e+00  -1.9214080e+01
   1.7500000e+00  -1.9446451e+01
   1.7656250e+00  -1.9482240e+01
   1.7812500e+00  -1.9141411e+01
   1.7968750e+00  -1.9374759e+01
   1.8125000e+00  -1.9116626e+01
   1.8281250e+00  -1.9092516e+01
   1.8437500e+00  -1.9572594e+01
   1.8593750e+00  -1.9280260e+01
   1.8750000e+00  -1.9097926e+01
   1.8906250e+00  -1.9254799e+01
   1.9062500e+00  -1.9368977e+01
   1.9218750e+00  -1.9236888e+01
   1.9375000e+00  -1.9211287e+01
   1.9531250e+00  -1.9056517e+01
   1.9687500e+00  -1.8893402e+01
   1.9843750e+00  -1.9199780e+01
   2.0000000e+00  -1.9023338e+01
   2.0156250e+00  -1.9107785e+01
   2.0312500e+00  -1.9216604e+01
   2.0468750e+00  -1.9140773e+01
   2.0625000e+00  -1.9374618e+01
   2.0781250e+00  -1.8881831e+01
   2.0937500e+00  -1.8822252e+01
   2.1093750e+00  -1.9557058e+01
   2.1250000e+00  -1.9378714e+01
   2.1406250e+00  -1.9104288e+01
   2.1562500e+00  -1.9777059e+01
   2.1718750e+00  -1.8864293e+01
   2.1875000e+00  -1.9283748e+01
   2.2031250e+00  -1.8983703e+01
   2.2187500e+00  -1.8693172e+01
   2.2343750e+00  -1.9142234e+01
   2.2500000e+00  -1.9162892e+01
   2.2656250e+00  -1.9801836e+01
   2.2812500e+00  -1.8538212e+01
   2.2968750e+00  -1.8785850e+01
   2.3125000e+00  -1.9821267e+01
   2.3281250e+00  -1.8751739e+01
   2.3437500e+00  -1.8892203e+01
   2.3593750e+00  -1.9741661e+01
   2.3750000e+00  -1.9775408e+01
   2.3906250e+00  -1.8709376e+01
   2.4062500e+00  -1.8814791e+01
   2.4218750e+00  -1.8250597e+01
   2.4375000e+00  -1.8787434e+01
   2.4531250e+00  -1.9841618e+01
   2.4687500e+00  -2.0260332e+01
   2.4843750e+00  -2.0797066e+01
   2.5000000e+00  -2.1062735e+01
   2.5156250e+00  -2.1829052e+01
   2.5312500e+00  -2.1886179e+01
   2.5468750e+00  -2.1839472e+01
   2.5625000e+00  -2.2230630e+01
   2.5781250e+00  -2.2018365e+01
   2.5937500e+00  -2.2013486e+01
   2.6093750e+00  -2.2192262e+01
   2.6250000e+00  -2.2445151e+01
   2.6406250e+00  -2.2300981e+01
   2.6562500e+00  -2.2556761e+01
   2.6718750e+00  -2.2578513e+01
   2.6875000e+00  -2.2073005e+01
   2.7031250e+00  -2.2720581e+01
   2.7187500e+00  -2.1997461e+01
   2.7343750e+00  -2.2357805e+01
   2.7500000e+00  -2.2467498e+01
   2.7656250e+00  -2.2699691e+01
   2.7812500e+00  -2.2708877e+01
   2.7968750e+00  -2.2419731e+01
   2.8125000e+00  -2.2409012e+01
   2.8281250e+00  -2.2671822e+01
   2.8437500e+00  -2.2550261e+01
   2.8593750e+00  -2.2439504e+01
   2.8750000e+00  -2.2289546e+01
   2.8906250e+00  -2.2646396e+01
   2.9062500e+00  -2.2938675e+01
   2.9218750e+00  -2.2622561e+01
   2.9375000e+00  -2.3042281e+01
   2.9531250e+00  -2.3060993e+01
   2.9687500e+00  -2.2447066e+01
   2.9843750e+00  -2.2718694e+01
   3.0000000e+00  -2.3027115e+01
   3.0156250e+00  -2.2618362e+01
   3.0312500e+00  -2.2482609e+01
   3.0468750e+00  -2.2148892e+01
   3.0625000e+00  -2.2713504e+01
   3.0781250e+00  -2.2386547e+01
   3.0937500e+00  -2.2600501e+01
   3.1093750e+00  -2.2172981e+01
   3.1250000e+00  -2.2649656e+01
   3.1406250e+00  -2.2487053e+01
   3.1562500e+00  -2.2385564e+01
   3.1718750e+00  -2.3285278e+01
   3.1875000e+00  -2.1685749e+01
   3.2031250e+00  -2.2861160e+01
   3.2187500e+00  -2.2623700e+01
   3.2343750e+00  -2.2051231e+01
   3.2500000e+00  -2.1765884e+01
   3.2656250e+00  -2.2460660e+01
   3.2812500e+00  -2.2416519e+01
   3.2968750e+00  -2.2086272e+01
   3.3125000e+00  -2.1753434e+01
   3.3281250e+00  -2.2771576e+01
   3.3437500e+00  -2.3241077e+01
   3.3593750e+00  -2.2364310e+01
   3.3750000e+00  -2.2299931e+01
   3.3906250e+00  -2.1672226e+01
   3.4062500e+00  -2.1850671e+01
   3.4218750e+00  -2.2715895e+01
   3.4375000e+00  -2.3026691e+01
   3.4531250e+00  -2.3330525e+01
   3.4687500e+00  -2.3695638e+01
   3.4843750e+00  -2.4103640e+01
   3.5000000e+00  -2.3089038e+01
   3.5156250e+00  -2.4094066e+01
   3.5312500e+00  -2.4218992e+01
   3.5468750e+00  -2.4161026e+01
   3.5625000e+00  -2.4645504e+01
   3.5781250e+00  -2.4613669e+01
   3.5937500e+00  -2.4823434e+01
   3.6093750e+00  -2.4629602e+01
   3.6250000e+00  -2.4670421e+01
   3.6406250e+00  -2.4398265e+01
   3.6562500e+00  -2.4528030e+01
   3.6718750e+00  -2.4787341e+01
   3.6875000e+00  -2.4912708e+01
   3.7031250e+00  -2.4764108e+01
   3.7187500e+00  -2.4968870e+01
   3.7343750e+00  -2.5399243e+01
   3.7500000e+00  -2.4272167e+01
   3.7656250e+00  -2.4469177e+01
   3.7812500e+00  -2.4437023e+01
   3.7968750e+00  -2.5474751e+01
   3.8125000e+00  -2.4410536e+01
   3.8281250e+00  -2.4568713e+01
   3.8437500e+00  -2.5039091e+01
   3.8593750e+00  -2.5441270e+01
   3.8750000e+00  -2.4464470e+01
   3.8906250e+00  -2.5022042e+01
   3.9062500e+00  -2.5808005e+01
   3.9218750e+00  -2.4819167e+01
   3.9375000e+00  -2.4752945e+01
   3.9531250e+00  -2.4830418e+01
   3.9687500e+00  -2.4947660e+01
   3.9843750e+00  -2.4806278e+01
   4.0000000e+00  -2.4533485e+01
   4.0156250e+00  -2.4985851e+01
   4.0312500e+00  -2.4470441e+01
   4.0468750e+00  -2.5029761e+01
   4.0625000e+00  -2.5172680e+01
   4.0781250e+00  -2.4999047e+01
   4.0937500e+00  -2.5060679e+01
   4.1093750e+00  -2.4593002e+01
   4.1250000e+00  -2.5343087e+01
   4.1406250e+00  -2.4590576e+01
   4.1562500e+00  -2.4160444e+01
   4.1718750e+00  -2.5458723e+01
   4.1875000e+00  -2.4576245e+01
   4.2031250e+00  -2.5317060e+01
   4.2187500e+00  -2.4623115e+01
   4.2343750e+00  -2.4562865e+01
   4.2500000e+00  -2.4753848e+01
   4.2656250e+00  -2.4565459e+01
   4.2812500e+00  -2.4822365e+01
   4.2968750e+00  -2.5031800e+01
   4.3125000e+00  -2.5078405e+01
   4.3281250e+00  -2.5274984e+01
   4.3437500e+00  -2.4883650e+01
   4.3593750e+00  -2.4063977e+01
   4.3750000e+00  -2.4578355e+01
   4.3906250e+00  -2.4441358e+01
   4.4062500e+00  -2.4671962e+01
   4.4218750e+00  -2.5123818e+01
   4.4375000e+00  -2.4988634e+01
   4.4531250e+00  -2.5304779e+01
   4.4687500e+00  -2.6095367e+01
   4.4843750e+00  -2.5532850e+01
   4.5000000e+00  -2.6323792e+01
   4.5156250e+00  -2.6551559e+01
   4.5312500e+00  -2.5832914e+01
   4.5468750e+00  -2.7069943e+01
   4.5625000e+00  -2.5879704e+01
   4.5781250e+00  -2.6067666e+01
   4.5937500e+00  -2.6719463e+01
   4.6093750e+00  -2.6649731e+01
   4.6250000e+00  -2.6414144e+01
   4.6406250e+00  -2.6704993e+01
   4.6562500e+00  -2.6718245e+01
   4.6718750e+00  -2.6786479e+01
   4.6875000e+00  -2.6610557e+01
   4.7031250e+00  -2.5877409e+01
   4.7187500e+00  -2.6008338e+01
   4.7343750e+00  -2.6204561e+01
   4.7500000e+00  -2.6312768e+01
   4.7656250e+00  -2.6796567e+01
   4.7812500e+00  -2.6516427e+01
   4.7968750e+00  -2.7661636e+01
   4.8125000e+00  -2.6477239e+01
   4.8281250e+00  -2.6905656e+01
   4.8437500e+00  -2.7364881e+01
   4.8593750e+00  -2.6309341e+01
   4.8750000e+00  -2.6705264e+01
   4.8906250e+00  -2.6856778e+01
   4.9062500e+00  -2.6245409e+01
   4.9218750e+00  -2.7049421e+01
   4.9375000e+00  -2.6097396e+01
   4.9531250e+00  -2.6819111e+01
   4.9687500e+00  -2.6802375e+01
   4.9843750e+00  -2.6864039e+01
   5.0000000e+00  -2.7132308e+01


==> Figures/PSD/PowerSpectrum/PSMonteCarloDataSF9NQ3.dat <==
   0.0000000e+00  -3.0038082e-01
   1.5625000e-02  -2.7635535e-01
   3.1250000e-02  -1.1399143e-01
   4.6875000e-02  -1.4146066e-01
   6.2500000e-02  -3.3739004e-01
   7.8125000e-02  -8.8538531e-02
   9.3750000e-02  -1.5263985e-02
   1.0937500e-01  -2.7810021e-01
   1.2500000e-01  -3.3312126e-01
   1.4062500e-01  -2.6797365e-01
   1.5625000e-01  -1.2116731e-01
   1.7187500e-01  -1.0547231e-01
   1.8750000e-01  -3.0158684e-01
   2.0312500e-01  -1.7722469e-01
   2.1875000e-01  -1.1864698e-01
   2.3437500e-01  -3.2564472e-01
   2.5000000e-01  -3.6923065e-01
   2.6562500e-01  -2.4792245e-01
   2.8125000e-01   2.0318366e-02
   2.9687500e-01  -3.4374179e-02
   3.1250000e-01  -3.4622358e-01
   3.2812500e-01  -1.0145858e-01
   3.4375000e-01   9.6940565e-02
   3.5937500e-01  -3.3121768e-01
   3.7500000e-01  -5.4330015e-01
   3.9062500e-01  -3.8487600e-01
   4.0625000e-01   2.1358038e-01
   4.2187500e-01   1.2630585e-01
   4.3750000e-01  -9.3813912e-01
   4.5312500e-01   4.0249878e-01
   4.6875000e-01   7.3721620e-01
   4.8437500e-01  -2.0845356e+00
   5.0000000e-01  -6.1899544e+00
   5.1562500e-01  -1.0231407e+01
   5.3125000e-01  -1.3860647e+01
   5.4687500e-01  -1.6335703e+01
   5.6250000e-01  -1.7664632e+01
   5.7812500e-01  -1.9070772e+01
   5.9375000e-01  -2.0211345e+01
   6.0937500e-01  -2.0529459e+01
   6.2500000e-01  -2.1697941e+01
   6.4062500e-01  -2.1506771e+01
   6.5625000e-01  -2.2093923e+01
   6.7187500e-01  -2.2031202e+01
   6.8750000e-01  -2.1694881e+01
   7.0312500e-01  -2.3192631e+01
   7.1875000e-01  -2.1413527e+01
   7.3437500e-01  -2.3222962e+01
   7.5000000e-01  -2.2539480e+01
   7.6562500e-01  -2.3386850e+01
   7.8125000e-01  -2.2293035e+01
   7.9687500e-01  -2.3408505e+01
   8.1250000e-01  -2.3350286e+01
   8.2812500e-01  -2.2775219e+01
   8.4375000e-01  -2.2907219e+01
   8.5937500e-01  -2.3001353e+01
   8.7500000e-01  -2.2078592e+01
   8.9062500e-01  -2.2477954e+01
   9.0625000e-01  -2.2596379e+01
   9.2187500e-01  -2.3652465e+01
   9.3750000e-01  -2.3690362e+01
   9.5312500e-01  -2.3372941e+01
   9.6875000e-01  -2.3631465e+01
   9.8437500e-01  -2.3381890e+01
   1.0000000e+00  -2.3283897e+01
   1.0156250e+00  -2.3285150e+01
   1.0312500e+00  -2.3053337e+01
   1.0468750e+00  -2.3582008e+01
   1.0625000e+00  -2.2476270e+01
   1.0781250e+00  -2.3066535e+01
   1.0937500e+00  -2.2979308e+01
   1.1093750e+00  -2.3133727e+01
   1.1250000e+00  -2.3331582e+01
   1.1406250e+00  -2.2706254e+01
   1.1562500e+00  -2.2793533e+01
   1.1718750e+00  -2.3315893e+01
   1.1875000e+00  -2.3036460e+01
   1.2031250e+00  -2.3323934e+01
   1.2187500e+00  -2.2985658e+01
   1.2343750e+00  -2.3681551e+01
   1.2500000e+00  -2.3287076e+01
   1.2656250e+00  -2.3565521e+01
   1.2812500e+00  -2.2929202e+01
   1.2968750e+00  -2.3320690e+01
   1.3125000e+00  -2.3474147e+01
   1.3281250e+00  -2.2360554e+01
   1.3437500e+00  -2.2827247e+01
   1.3593750e+00  -2.2993001e+01
   1.3750000e+00  -2.2636378e+01
   1.3906250e+00  -2.2871176e+01
   1.4062500e+00  -2.2968447e+01
   1.4218750e+00  -2.3319575e+01
   1.4375000e+00  -2.3233958e+01
   1.4531250e+00  -2.3268344e+01
   1.4687500e+00  -2.3126109e+01
   1.4843750e+00  -2.3177755e+01
   1.5000000e+00  -2.3208626e+01
   1.5156250e+00  -2.3401184e+01
   1.5312500e+00  -2.3051405e+01
   1.5468750e+00  -2.3009150e+01
   1.5625000e+00  -2.2980667e+01
   1.5781250e+00  -2.2931608e+01
   1.5937500e+00  -2.3445786e+01
   1.6093750e+00  -2.3597330e+01
   1.6250000e+00  -2.2487442e+01
   1.6406250e+00  -2.3259363e+01
   1.6562500e+00  -2.3605891e+01
   1.6718750e+00  -2.2597153e+01
   1.6875000e+00  -2.3333430e+01
   1.7031250e+00  -2.3200663e+01
   1.7187500e+00  -2.3799439e+01
   1.7343750e+00  -2.2807095e+01
   1.7500000e+00  -2.3321627e+01
   1.7656250e+00  -2.3389510e+01
   1.7812500e+00  -2.3312747e+01
   1.7968750e+00  -2.3134223e+01
   1.8125000e+00  -2.2520213e+01
   1.8281250e+00  -2.3058183e+01
   1.8437500e+00  -2.3401031e+01
   1.8593750e+00  -2.2548531e+01
   1.8750000e+00  -2.3078495e+01
   1.8906250e+00  -2.2839286e+01
   1.9062500e+00  -2.3327079e+01
   1.9218750e+00  -2.3268170e+01
   1.9375000e+00  -2.3127924e+01
   1.9531250e+00  -2.3114035e+01
   1.9687500e+00  -2.3474477e+01
   1.9843750e+00  -2.3441862e+01
   2.0000000e+00  -2.3338459e+01
   2.0156250e+00  -2.3010620e+01
   2.0312500e+00  -2.3228205e+01
   2.0468750e+00  -2.3023592e+01
   2.0625000e+00  -2.2605925e+01
   2.0781250e+00  -2.3141308e+01
   2.0937500e+00  -2.3307677e+01
   2.1093750e+00  -2.3768252e+01
   2.1250000e+00  -2.2696940e+01
   2.1406250e+00  -2.3062203e+01
   2.1562500e+00  -2.3566121e+01
   2.1718750e+00  -2.2583768e+01
   2.1875000e+00  -2.3253041e+01
   2.2031250e+00  -2.3069179e+01
   2.2187500e+00  -2.3164353e+01
   2.2343750e+00  -2.2637654e+01
   2.2500000e+00  -2.3124345e+01
   2.2656250e+00  -2.3122661e+01
   2.2812500e+00  -2.3422172e+01
   2.2968750e+00  -2.2618675e+01
   2.3125000e+00  -2.2494296e+01
   2.3281250e+00  -2.3416479e+01
   2.3437500e+00  -2.3470543e+01
   2.3593750e+00  -2.3090841e+01
   2.3750000e+00  -2.2982368e+01
   2.3906250e+00  -2.3148239e+01
   2.4062500e+00  -2.3047207e+01
   2.4218750e+00  -2.3228587e+01
   2.4375000e+00  -2.3190936e+01
   2.4531250e+00  -2.3391749e+01
   2.4687500e+00  -2.3052791e+01
   2.4843750e+00  -2.3454867e+01
   2.5000000e+00  -2.3055590e+01
   2.5156250e+00  -2.3027012e+01
   2.5312500e+00  -2.2603686e+01
   2.5468750e+00  -2.2680455e+01
   2.5625000e+00  -2.3248244e+01
   2.5781250e+00  -2.3395792e+01
   2.5937500e+00  -2.2637347e+01
   2.6093750e+00  -2.2425986e+01
   2.6250000e+00  -2.3055528e+01
   2.6406250e+00  -2.2908267e+01
   2.6562500e+00  -2.3126302e+01
   2.6718750e+00  -2.3543368e+01
   2.6875000e+00  -2.2924072e+01
   2.7031250e+00  -2.3260908e+01
   2.7187500e+00  -2.2340841e+01
   2.7343750e+00  -2.3360988e+01
   2.7500000e+00  -2.2973846e+01
   2.7656250e+00  -2.3441175e+01
   2.7812500e+00  -2.3178770e+01
   2.7968750e+00  -2.3025353e+01
   2.8125000e+00  -2.3202925e+01
   2.8281250e+00  -2.3383090e+01
   2.8437500e+00  -2.2901902e+01
   2.8593750e+00  -2.2495002e+01
   2.8750000e+00  -2.2927763e+01
   2.8906250e+00  -2.3323410e+01
   2.9062500e+00  -2.3791121e+01
   2.9218750e+00  -2.3157978e+01
   2.9375000e+00  -2.3207747e+01
   2.9531250e+00  -2.4116304e+01
   2.9687500e+00  -2.3390599e+01
   2.9843750e+00  -2.3341414e+01
   3.0000000e+00  -2.3804520e+01
   3.0156250e+00  -2.3373274e+01
   3.0312500e+00  -2.3139810e+01
   3.0468750e+00  -2.2530027e+01
   3.0625000e+00  -2.3229732e+01
   3.0781250e+00  -2.2991174e+01
   3.0937500e+00  -2.3269049e+01
   3.1093750e+00  -2.2206142e+01
   3.1250000e+00  -2.3145896e+01
   3.1406250e+00  -2.3259231e+01
   3.1562500e+00  -2.2586806e+01
   3.1718750e+00  -2.4001651e+01
   3.1875000e+00  -2.2299047e+01
   3.2031250e+00  -2.3366215e+01
   3.2187500e+00  -2.2887266e+01
   3.2343750e+00  -2.3071576e+01
   3.2500000e+00  -2.2145730e+01
   3.2656250e+00  -2.3321403e+01
   3.2812500e+00  -2.3515037e+01
   3.2968750e+00  -2.2564640e+01
   3.3125000e+00  -2.2077506e+01
   3.3281250e+00  -2.3634976e+01
   3.3437500e+00  -2.3991122e+01
   3.3593750e+00  -2.2707839e+01
   3.3750000e+00  -2.2268014e+01
   3.3906250e+00  -2.2066089e+01
   3.4062500e+00  -2.2332960e+01
   3.4218750e+00  -2.3060091e+01
   3.4375000e+00  -2.3704519e+01
   3.4531250e+00  -2.4463595e+01
   3.4687500e+00  -2.4738485e+01
   3.4843750e+00  -2.5085071e+01
   3.5000000e+00  -2.4728403e+01
   3.5156250e+00  -2.5727548e+01
   3.5312500e+00  -2.5304417e+01
   3.5468750e+00  -2.6181327e+01
   3.5625000e+00  -2.6430905e+01
   3.5781250e+00  -2.6543214e+01
   3.5937500e+00  -2.6958438e+01
   3.6093750e+00  -2.6204216e+01
   3.6250000e+00  -2.6719029e+01
   3.6406250e+00  -2.6487113e+01
   3.6562500e+00  -2.6323813e+01
   3.6718750e+00  -2.6695197e+01
   3.6875000e+00  -2.6718133e+01
   3.7031250e+00  -2.6762108e+01
   3.7187500e+00  -2.6872168e+01
   3.7343750e+00  -2.6928987e+01
   3.7500000e+00  -2.6445524e+01
   3.7656250e+00  -2.6409819e+01
   3.7812500e+00  -2.6829601e+01
   3.7968750e+00  -2.7208614e+01
   3.8125000e+00  -2.6309282e+01
   3.8281250e+00  -2.6667093e+01
   3.8437500e+00  -2.6081560e+01
   3.8593750e+00  -2.6771407e+01
   3.8750000e+00  -2.6262056e+01
   3.8906250e+00  -2.7105956e+01
   3.9062500e+00  -2.7168760e+01
   3.9218750e+00  -2.6202277e+01
   3.9375000e+00  -2.6639580e+01
   3.9531250e+00  -2.6466312e+01
   3.9687500e+00  -2.7308870e+01
   3.9843750e+00  -2.6465075e+01
   4.0000000e+00  -2.6464056e+01
   4.0156250e+00  -2.7685513e+01
   4.0312500e+00  -2.6922855e+01
   4.0468750e+00  -2.6808644e+01
   4.0625000e+00  -2.6996065e+01
   4.0781250e+00  -2.7478745e+01
   4.0937500e+00  -2.7027381e+01
   4.1093750e+00  -2.6082265e+01
   4.1250000e+00  -2.6747299e+01
   4.1406250e+00  -2.6171841e+01
   4.1562500e+00  -2.6273420e+01
   4.1718750e+00  -2.6821016e+01
   4.1875000e+00  -2.7133843e+01
   4.2031250e+00  -2.6918876e+01
   4.2187500e+00  -2.5966488e+01
   4.2343750e+00  -2.6721220e+01
   4.2500000e+00  -2.6751846e+01
   4.2656250e+00  -2.6470489e+01
   4.2812500e+00  -2.6129241e+01
   4.2968750e+00  -2.6273505e+01
   4.3125000e+00  -2.7236759e+01
   4.3281250e+00  -2.7164273e+01
   4.3437500e+00  -2.6924549e+01
   4.3593750e+00  -2.6503289e+01
   4.3750000e+00  -2.5789257e+01
   4.3906250e+00  -2.5580456e+01
   4.4062500e+00  -2.6058145e+01
   4.4218750e+00  -2.6517589e+01
   4.4375000e+00  -2.6939317e+01
   4.4531250e+00  -2.7246118e+01
   4.4687500e+00  -2.8281037e+01
   4.4843750e+00  -2.7935796e+01
   4.5000000e+00  -2.9268503e+01
   4.5156250e+00  -2.9521033e+01
   4.5312500e+00  -2.9233714e+01
   4.5468750e+00  -3.0658184e+01
   4.5625000e+00  -3.0174702e+01
   4.5781250e+00  -2.9895631e+01
   4.5937500e+00  -3.0851483e+01
   4.6093750e+00  -2.9800771e+01
   4.6250000e+00  -3.0398350e+01
   4.6406250e+00  -3.0506071e+01
   4.6562500e+00  -3.0074425e+01
   4.6718750e+00  -3.0213274e+01
   4.6875000e+00  -3.1191599e+01
   4.7031250e+00  -2.9908018e+01
   4.7187500e+00  -2.9985520e+01
   4.7343750e+00  -2.9759879e+01
   4.7500000e+00  -3.0330690e+01
   4.7656250e+00  -2.9966411e+01
   4.7812500e+00  -3.0529240e+01
   4.7968750e+00  -3.0772155e+01
   4.8125000e+00  -3.0558173e+01
   4.8281250e+00  -2.9724716e+01
   4.8437500e+00  -3.0506439e+01
   4.8593750e+00  -3.0384665e+01
   4.8750000e+00  -3.0372480e+01
   4.8906250e+00  -3.0729887e+01
   4.9062500e+00  -3.0013777e+01
   4.9218750e+00  -3.0707107e+01
   4.9375000e+00  -3.1033138e+01
   4.9531250e+00  -3.0807747e+01
   4.9687500e+00  -3.0972757e+01
   4.9843750e+00  -3.1538033e+01
   5.0000000e+00  -3.1630486e+01


==> Figures/PSD/PowerSpectrum/PSMonteCarloDataSF9NQ4.dat <==
   0.0000000e+00  -1.2216756e-01
   1.5625000e-02  -5.8464275e-02
   3.1250000e-02   1.3037196e-02
   4.6875000e-02  -1.9330395e-02
   6.2500000e-02  -1.3213805e-01
   7.8125000e-02   1.1883891e-02
   9.3750000e-02   7.4994848e-02
   1.0937500e-01  -1.4274657e-01
   1.2500000e-01  -1.5679535e-01
   1.4062500e-01  -1.1659937e-01
   1.5625000e-01   9.5997170e-02
   1.7187500e-01   3.5326735e-03
   1.8750000e-01  -1.7019313e-01
   2.0312500e-01   2.1592100e-02
   2.1875000e-01   6.3388834e-02
   2.3437500e-01  -1.2916705e-01
   2.5000000e-01  -2.1229673e-01
   2.6562500e-01  -1.3205042e-01
   2.8125000e-01   1.4933686e-01
   2.9687500e-01   3.8683789e-02
   3.1250000e-01  -2.4412403e-01
   3.2812500e-01   9.3769754e-02
   3.4375000e-01   1.6895957e-01
   3.5937500e-01  -1.7617944e-01
   3.7500000e-01  -3.5507998e-01
   3.9062500e-01  -2.4928673e-01
   4.0625000e-01   3.5122696e-01
   4.2187500e-01   2.9263382e-01
   4.3750000e-01  -7.3164516e-01
   4.5312500e-01   5.8839535e-01
   4.6875000e-01   8.9705598e-01
   4.8437500e-01  -1.9529324e+00
   5.0000000e-01  -6.0778114e+00
   5.1562500e-01  -1.0257621e+01
   5.3125000e-01  -1.4014532e+01
   5.4687500e-01  -1.7027557e+01
   5.6250000e-01  -1.9219054e+01
   5.7812500e-01  -2.0888690e+01
   5.9375000e-01  -2.2416568e+01
   6.0937500e-01  -2.3627616e+01
   6.2500000e-01  -2.4647884e+01
   6.4062500e-01  -2.6283235e+01
   6.5625000e-01  -2.6167709e+01
   6.7187500e-01  -2.6703920e+01
   6.8750000e-01  -2.7640956e+01
   7.0312500e-01  -2.8614757e+01
   7.1875000e-01  -2.7258277e+01
   7.3437500e-01  -2.9447541e+01
   7.5000000e-01  -2.9403991e+01
   7.6562500e-01  -2.9328424e+01
   7.8125000e-01  -2.9536005e+01
   7.9687500e-01  -3.0333487e+01
   8.1250000e-01  -3.0847437e+01
   8.2812500e-01  -3.0910415e+01
   8.4375000e-01  -2.9546250e+01
   8.5937500e-01  -3.0588558e+01
   8.7500000e-01  -3.0379723e+01
   8.9062500e-01  -2.9876431e+01
   9.0625000e-01  -3.1154972e+01
   9.2187500e-01  -3.0605579e+01
   9.3750000e-01  -3.2215995e+01
   9.5312500e-01  -3.1241577e+01
   9.6875000e-01  -3.1823503e+01
   9.8437500e-01  -3.1218209e+01
   1.0000000e+00  -3.2655107e+01
   1.0156250e+00  -3.2337968e+01
   1.0312500e+00  -3.1964673e+01
   1.0468750e+00  -3.2926617e+01
   1.0625000e+00  -3.1907833e+01
   1.0781250e+00  -3.1028808e+01
   1.0937500e+00  -3.1362129e+01
   1.1093750e+00  -3.1027351e+01
   1.1250000e+00  -3.1321677e+01
   1.1406250e+00  -3.1293902e+01
   1.1562500e+00  -3.1678476e+01
   1.1718750e+00  -3.0897222e+01
   1.1875000e+00  -3.2411516e+01
   1.2031250e+00  -3.0811182e+01
   1.2187500e+00  -3.0923916e+01
   1.2343750e+00  -3.1672696e+01
   1.2500000e+00  -3.3749924e+01
   1.2656250e+00  -3.1232530e+01
   1.2812500e+00  -3.0778940e+01
   1.2968750e+00  -3.1886791e+01
   1.3125000e+00  -3.2039054e+01
   1.3281250e+00  -3.2192547e+01
   1.3437500e+00  -3.1753706e+01
   1.3593750e+00  -3.1708449e+01
   1.3750000e+00  -3.1196643e+01
   1.3906250e+00  -3.2211545e+01
   1.4062500e+00  -3.1247587e+01
   1.4218750e+00  -3.2812646e+01
   1.4375000e+00  -3.2151943e+01
   1.4531250e+00  -3.2694564e+01
   1.4687500e+00  -3.1840453e+01
   1.4843750e+00  -3.2535304e+01
   1.5000000e+00  -3.2294211e+01
   1.5156250e+00  -3.2208109e+01
   1.5312500e+00  -3.1712933e+01
   1.5468750e+00  -3.2356682e+01
   1.5625000e+00  -3.1256412e+01
   1.5781250e+00  -3.2169541e+01
   1.5937500e+00  -3.1038934e+01
   1.6093750e+00  -3.3122038e+01
   1.6250000e+00  -3.1436352e+01
   1.6406250e+00  -3.1591319e+01
   1.6562500e+00  -3.2076194e+01
   1.6718750e+00  -3.2685283e+01
   1.6875000e+00  -3.0905068e+01
   1.7031250e+00  -3.1997572e+01
   1.7187500e+00  -3.2061231e+01
   1.7343750e+00  -3.2398105e+01
   1.7500000e+00  -3.1532734e+01
   1.7656250e+00  -3.2998657e+01
   1.7812500e+00  -3.1786224e+01
   1.7968750e+00  -3.1882807e+01
   1.8125000e+00  -3.0968647e+01
   1.8281250e+00  -3.1608617e+01
   1.8437500e+00  -3.2157214e+01
   1.8593750e+00  -3.2334860e+01
   1.8750000e+00  -3.3268047e+01
   1.8906250e+00  -3.1881809e+01
   1.9062500e+00  -3.1374610e+01
   1.9218750e+00  -3.0879259e+01
   1.9375000e+00  -3.0962114e+01
   1.9531250e+00  -3.2001143e+01
   1.9687500e+00  -3.2028452e+01
   1.9843750e+00  -3.2491965e+01
   2.0000000e+00  -3.1977046e+01
   2.0156250e+00  -3.1016751e+01
   2.0312500e+00  -3.0746218e+01
   2.0468750e+00  -3.1114547e+01
   2.0625000e+00  -3.2743149e+01
   2.0781250e+00  -3.2031130e+01
   2.0937500e+00  -3.1453796e+01
   2.1093750e+00  -3.2379905e+01
   2.1250000e+00  -3.2484821e+01
   2.1406250e+00  -3.2136327e+01
   2.1562500e+00  -3.1969621e+01
   2.1718750e+00  -3.1801298e+01
   2.1875000e+00  -3.1182556e+01
   2.2031250e+00  -3.3085716e+01
   2.2187500e+00  -3.1738522e+01
   2.2343750e+00  -3.1396771e+01
   2.2500000e+00  -3.1448636e+01
   2.2656250e+00  -3.3241677e+01
   2.2812500e+00  -3.2218346e+01
   2.2968750e+00  -3.1184357e+01
   2.3125000e+00  -3.1498883e+01
   2.3281250e+00  -3.2891770e+01
   2.3437500e+00  -3.1228132e+01
   2.3593750e+00  -3.1556715e+01
   2.3750000e+00  -3.2026616e+01
   2.3906250e+00  -3.1464415e+01
   2.4062500e+00  -3.1470871e+01
   2.4218750e+00  -3.2274755e+01
   2.4375000e+00  -3.1971663e+01
   2.4531250e+00  -3.2114368e+01
   2.4687500e+00  -3.1955394e+01
   2.4843750e+00  -3.2790087e+01
   2.5000000e+00  -3.2592928e+01
   2.5156250e+00  -3.2835246e+01
   2.5312500e+00  -3.1670111e+01
   2.5468750e+00  -3.1515796e+01
   2.5625000e+00  -3.2101791e+01
   2.5781250e+00  -3.1164701e+01
   2.5937500e+00  -3.2006821e+01
   2.6093750e+00  -3.1053945e+01
   2.6250000e+00  -3.2152842e+01
   2.6406250e+00  -3.2210729e+01
   2.6562500e+00  -3.1821410e+01
   2.6718750e+00  -3.2025415e+01
   2.6875000e+00  -3.2612182e+01
   2.7031250e+00  -3.1581579e+01
   2.7187500e+00  -3.0975676e+01
   2.7343750e+00  -3.2896663e+01
   2.7500000e+00  -3.2834089e+01
   2.7656250e+00  -3.1222981e+01
   2.7812500e+00  -3.0884324e+01
   2.7968750e+00  -3.1417480e+01
   2.8125000e+00  -3.2994314e+01
   2.8281250e+00  -3.2709455e+01
   2.8437500e+00  -3.1303451e+01
   2.8593750e+00  -3.1328090e+01
   2.8750000e+00  -3.1614600e+01
   2.8906250e+00  -3.1743412e+01
   2.9062500e+00  -3.2623467e+01
   2.9218750e+00  -3.1499019e+01
   2.9375000e+00  -3.1793836e+01
   2.9531250e+00  -3.2802800e+01
   2.9687500e+00  -3.2546269e+01
   2.9843750e+00  -3.1440683e+01
   3.0000000e+00  -3.2772756e+01
   3.0156250e+00  -3.1283363e+01
   3.0312500e+00  -3.1911944e+01
   3.0468750e+00  -3.3070956e+01
   3.0625000e+00  -3.2335677e+01
   3.0781250e+00  -3.2117977e+01
   3.0937500e+00  -3.1960738e+01
   3.1093750e+00  -3.2020234e+01
   3.1250000e+00  -3.1368714e+01
   3.1406250e+00  -3.2380774e+01
   3.1562500e+00  -3.2896255e+01
   3.1718750e+00  -3.2224157e+01
   3.1875000e+00  -3.1446197e+01
   3.2031250e+00  -3.1782762e+01
   3.2187500e+00  -3.1135094e+01
   3.2343750e+00  -3.1966612e+01
   3.2500000e+00  -3.1932644e+01
   3.2656250e+00  -3.1300419e+01
   3.2812500e+00  -3.1641570e+01
   3.2968750e+00  -3.2011881e+01
   3.3125000e+00  -3.1630960e+01
   3.3281250e+00  -3.2106244e+01
   3.3437500e+00  -3.3557357e+01
   3.3593750e+00  -3.1206255e+01
   3.3750000e+00  -3.1202153e+01
   3.3906250e+00  -3.2179652e+01
   3.4062500e+00  -3.1966659e+01
   3.4218750e+00  -3.2801752e+01
   3.4375000e+00  -3.1512574e+01
   3.4531250e+00  -3.1809330e+01
   3.4687500e+00  -3.1473799e+01
   3.4843750e+00  -3.1857533e+01
   3.5000000e+00  -3.1746914e+01
   3.5156250e+00  -3.1815957e+01
   3.5312500e+00  -3.1701639e+01
   3.5468750e+00  -3.2320131e+01
   3.5625000e+00  -3.1980086e+01
   3.5781250e+00  -3.2427628e+01
   3.5937500e+00  -3.1619284e+01
   3.6093750e+00  -3.1869407e+01
   3.6250000e+00  -3.2892420e+01
   3.6406250e+00  -3.2186886e+01
   3.6562500e+00  -3.2015707e+01
   3.6718750e+00  -3.2528310e+01
   3.6875000e+00  -3.1580196e+01
   3.7031250e+00  -3.1353772e+01
   3.7187500e+00  -3.2683222e+01
   3.7343750e+00  -3.1698829e+01
   3.7500000e+00  -3.1813259e+01
   3.7656250e+00  -3.1831865e+01
   3.7812500e+00  -3.1584233e+01
   3.7968750e+00  -3.2398233e+01
   3.8125000e+00  -3.1222103e+01
   3.8281250e+00  -3.1011286e+01
   3.8437500e+00  -3.1491706e+01
   3.8593750e+00  -3.1444961e+01
   3.8750000e+00  -3.2320775e+01
   3.8906250e+00  -3.1082390e+01
   3.9062500e+00  -3.2631254e+01
   3.9218750e+00  -3.1886462e+01
   3.9375000e+00  -3.1944584e+01
   3.9531250e+00  -3.2536305e+01
   3.9687500e+00  -3.2164789e+01
   3.9843750e+00  -3.1868877e+01
   4.0000000e+00  -3.2764536e+01
   4.0156250e+00  -3.2128107e+01
   4.0312500e+00  -3.2401990e+01
   4.0468750e+00  -3.1781626e+01
   4.0625000e+00  -3.2439561e+01
   4.0781250e+00  -3.2254346e+01
   4.0937500e+00  -3.2450942e+01
   4.1093750e+00  -3.1681443e+01
   4.1250000e+00  -3.1429362e+01
   4.1406250e+00  -3.0826121e+01
   4.1562500e+00  -3.2125479e+01
   4.1718750e+00  -3.1769432e+01
   4.1875000e+00  -3.2069253e+01
   4.2031250e+00  -3.1261241e+01
   4.2187500e+00  -3.1366701e+01
   4.2343750e+00  -3.1584560e+01
   4.2500000e+00  -3.1638475e+01
   4.2656250e+00  -3.1597948e+01
   4.2812500e+00  -3.1561412e+01
   4.2968750e+00  -3.2348919e+01
   4.3125000e+00  -3.1579680e+01
   4.3281250e+00  -3.1905533e+01
   4.3437500e+00  -3.2108399e+01
   4.3593750e+00  -3.2095158e+01
   4.3750000e+00  -3.2274296e+01
   4.3906250e+00  -3.2280678e+01
   4.4062500e+00  -3.2004912e+01
   4.4218750e+00  -3.1493530e+01
   4.4375000e+00  -3.1338855e+01
   4.4531250e+00  -3.2363773e+01
   4.4687500e+00  -3.1305740e+01
   4.4843750e+00  -3.2037977e+01
   4.5000000e+00  -3.2231722e+01
   4.5156250e+00  -3.2566726e+01
   4.5312500e+00  -3.1652604e+01
   4.5468750e+00  -3.1604062e+01
   4.5625000e+00  -3.1921383e+01
   4.5781250e+00  -3.1741989e+01
   4.5937500e+00  -3.2048334e+01
   4.6093750e+00  -3.1178728e+01
   4.6250000e+00  -3.1594780e+01
   4.6406250e+00  -3.1992782e+01
   4.6562500e+00  -3.1349354e+01
   4.6718750e+00  -3.2585600e+01
   4.6875000e+00  -3.2255416e+01
   4.7031250e+00  -3.1545813e+01
   4.7187500e+00  -3.1198580e+01
   4.7343750e+00  -3.2263579e+01
   4.7500000e+00  -3.1805836e+01
   4.7656250e+00  -3.1335840e+01
   4.7812500e+00  -3.1874145e+01
   4.7968750e+00  -3.2764019e+01
   4.8125000e+00  -3.1544834e+01
   4.8281250e+00  -3.1143474e+01
   4.8437500e+00  -3.2042250e+01
   4.8593750e+00  -3.1783960e+01
   4.8750000e+00  -3.1501700e+01
   4.8906250e+00  -3.1937115e+01
   4.9062500e+00  -3.1821092e+01
   4.9218750e+00  -3.2272242e+01
   4.9375000e+00  -3.2036817e+01
   4.9531250e+00  -3.1847478e+01
   4.9687500e+00  -3.2461978e+01
   4.9843750e+00  -3.2279291e+01
   5.0000000e+00  -3.3163200e+01


==> Figures/PSD/PowerSpectrum/PSMonteCarloDataSF9NQ5.dat <==
   0.0000000e+00  -1.0065144e-01
   1.5625000e-02  -6.3291367e-02
   3.1250000e-02   7.6490848e-02
   4.6875000e-02   3.9119922e-02
   6.2500000e-02  -1.1820095e-01
   7.8125000e-02   3.5039610e-02
   9.3750000e-02   6.6335320e-02
   1.0937500e-01  -9.9044711e-02
   1.2500000e-01  -1.1833744e-01
   1.4062500e-01  -7.3957577e-02
   1.5625000e-01   1.1184232e-01
   1.7187500e-01   7.2732803e-02
   1.8750000e-01  -1.2016940e-01
   2.0312500e-01   7.7030353e-02
   2.1875000e-01   1.4490438e-01
   2.3437500e-01  -9.7440882e-02
   2.5000000e-01  -1.7108887e-01
   2.6562500e-01  -9.1927968e-02
   2.8125000e-01   1.6635925e-01
   2.9687500e-01   9.7809737e-02
   3.1250000e-01  -1.8573934e-01
   3.2812500e-01   1.2203194e-01
   3.4375000e-01   2.1597100e-01
   3.5937500e-01  -1.5863655e-01
   3.7500000e-01  -2.9892755e-01
   3.9062500e-01  -2.1949931e-01
   4.0625000e-01   4.1921655e-01
   4.2187500e-01   3.4206175e-01
   4.3750000e-01  -7.2384372e-01
   4.5312500e-01   6.1567747e-01
   4.6875000e-01   9.6897114e-01
   4.8437500e-01  -1.9156911e+00
   5.0000000e-01  -6.0160395e+00
   5.1562500e-01  -1.0309927e+01
   5.3125000e-01  -1.4042579e+01
   5.4687500e-01  -1.7048665e+01
   5.6250000e-01  -1.9327605e+01
   5.7812500e-01  -2.1272932e+01
   5.9375000e-01  -2.2705766e+01
   6.0937500e-01  -2.4022471e+01
   6.2500000e-01  -2.5576913e+01
   6.4062500e-01  -2.6767632e+01
   6.5625000e-01  -2.7427964e+01
   6.7187500e-01  -2.8292504e+01
   6.8750000e-01  -2.8708348e+01
   7.0312500e-01  -3.0008009e+01
   7.1875000e-01  -3.0562558e+01
   7.3437500e-01  -3.1043645e+01
   7.5000000e-01  -3.2199601e+01
   7.6562500e-01  -3.2285128e+01
   7.8125000e-01  -3.3225297e+01
   7.9687500e-01  -3.3640682e+01
   8.1250000e-01  -3.3675403e+01
   8.2812500e-01  -3.4105550e+01
   8.4375000e-01  -3.3746372e+01
   8.5937500e-01  -3.4288339e+01
   8.7500000e-01  -3.5501369e+01
   8.9062500e-01  -3.4557380e+01
   9.0625000e-01  -3.5303622e+01
   9.2187500e-01  -3.5422502e+01
   9.3750000e-01  -3.6114670e+01
   9.5312500e-01  -3.6084785e+01
   9.6875000e-01  -3.6203394e+01
   9.8437500e-01  -3.5137732e+01
   1.0000000e+00  -3.6697362e+01
   1.0156250e+00  -3.7251025e+01
   1.0312500e+00  -3.8501330e+01
   1.0468750e+00  -3.7491432e+01
   1.0625000e+00  -3.9734236e+01
   1.0781250e+00  -3.6771009e+01
   1.0937500e+00  -3.8549814e+01
   1.1093750e+00  -3.7127879e+01
   1.1250000e+00  -3.8468555e+01
   1.1406250e+00  -3.7723715e+01
   1.1562500e+00  -3.7622836e+01
   1.1718750e+00  -3.7670637e+01
   1.1875000e+00  -3.7905057e+01
   1.2031250e+00  -3.8855103e+01
   1.2187500e+00  -3.6841746e+01
   1.2343750e+00  -3.7416375e+01
   1.2500000e+00  -4.0136785e+01
   1.2656250e+00  -3.8481597e+01
   1.2812500e+00  -3.8432736e+01
   1.2968750e+00  -3.8166681e+01
   1.3125000e+00  -3.8733059e+01
   1.3281250e+00  -3.9629965e+01
   1.3437500e+00  -3.8858802e+01
   1.3593750e+00  -3.9959843e+01
   1.3750000e+00  -3.8950934e+01
   1.3906250e+00  -4.0105972e+01
   1.4062500e+00  -3.7995766e+01
   1.4218750e+00  -4.0554857e+01
   1.4375000e+00  -3.9864955e+01
   1.4531250e+00  -3.8697226e+01
   1.4687500e+00  -3.7557028e+01
   1.4843750e+00  -4.0474142e+01
   1.5000000e+00  -3.9807345e+01
   1.5156250e+00  -4.0054837e+01
   1.5312500e+00  -3.8412227e+01
   1.5468750e+00  -4.0392154e+01
   1.5625000e+00  -4.0328691e+01
   1.5781250e+00  -4.1146954e+01
   1.5937500e+00  -3.9742778e+01
   1.6093750e+00  -4.0001863e+01
   1.6250000e+00  -3.8859420e+01
   1.6406250e+00  -4.0460353e+01
   1.6562500e+00  -3.9820149e+01
   1.6718750e+00  -4.0092086e+01
   1.6875000e+00  -3.9566596e+01
   1.7031250e+00  -3.8786564e+01
   1.7187500e+00  -3.9185350e+01
   1.7343750e+00  -4.1377715e+01
   1.7500000e+00  -4.1187590e+01
   1.7656250e+00  -3.9319034e+01
   1.7812500e+00  -3.9350847e+01
   1.7968750e+00  -3.8558494e+01
   1.8125000e+00  -3.9924873e+01
   1.8281250e+00  -3.8639185e+01
   1.8437500e+00  -3.9975076e+01
   1.8593750e+00  -4.0396248e+01
   1.8750000e+00  -4.1427360e+01
   1.8906250e+00  -4.0634029e+01
   1.9062500e+00  -4.0912486e+01
   1.9218750e+00  -4.0686499e+01
   1.9375000e+00  -4.1478299e+01
   1.9531250e+00  -3.9023304e+01
   1.9687500e+00  -4.0401331e+01
   1.9843750e+00  -4.0042345e+01
   2.0000000e+00  -4.1208227e+01
   2.0156250e+00  -4.0653324e+01
   2.0312500e+00  -3.9789110e+01
   2.0468750e+00  -3.8563832e+01
   2.0625000e+00  -4.0906259e+01
   2.0781250e+00  -4.2000322e+01
   2.0937500e+00  -3.9545019e+01
   2.1093750e+00  -4.0803554e+01
   2.1250000e+00  -3.9752139e+01
   2.1406250e+00  -4.0656779e+01
   2.1562500e+00  -4.0278631e+01
   2.1718750e+00  -3.9259847e+01
   2.1875000e+00  -3.9373332e+01
   2.2031250e+00  -3.9373228e+01
   2.2187500e+00  -3.9417409e+01
   2.2343750e+00  -4.1275765e+01
   2.2500000e+00  -4.0610203e+01
   2.2656250e+00  -4.1971039e+01
   2.2812500e+00  -3.8763751e+01
   2.2968750e+00  -3.8708065e+01
   2.3125000e+00  -4.0344559e+01
   2.3281250e+00  -3.9292781e+01
   2.3437500e+00  -4.0428371e+01
   2.3593750e+00  -3.9712846e+01
   2.3750000e+00  -4.0867445e+01
   2.3906250e+00  -3.9496722e+01
   2.4062500e+00  -3.9121029e+01
   2.4218750e+00  -3.9790692e+01
   2.4375000e+00  -4.1682604e+01
   2.4531250e+00  -3.9643231e+01
   2.4687500e+00  -3.9973044e+01
   2.4843750e+00  -3.9976120e+01
   2.5000000e+00  -4.1329100e+01
   2.5156250e+00  -4.0377364e+01
   2.5312500e+00  -3.9309913e+01
   2.5468750e+00  -3.9543078e+01
   2.5625000e+00  -4.1280624e+01
   2.5781250e+00  -3.9533339e+01
   2.5937500e+00  -4.0065083e+01
   2.6093750e+00  -4.0162045e+01
   2.6250000e+00  -4.0978927e+01
   2.6406250e+00  -3.9378692e+01
   2.6562500e+00  -4.1600991e+01
   2.6718750e+00  -4.0289505e+01
   2.6875000e+00  -3.9053095e+01
   2.7031250e+00  -4.1127825e+01
   2.7187500e+00  -3.8449948e+01
   2.7343750e+00  -4.0109684e+01
   2.7500000e+00  -4.0980656e+01
   2.7656250e+00  -3.8797296e+01
   2.7812500e+00  -3.8564859e+01
   2.7968750e+00  -3.8658079e+01
   2.8125000e+00  -4.0223563e+01
   2.8281250e+00  -4.1180494e+01
   2.8437500e+00  -3.9268594e+01
   2.8593750e+00  -3.9833804e+01
   2.8750000e+00  -4.1029437e+01
   2.8906250e+00  -4.0488777e+01
   2.9062500e+00  -4.1100785e+01
   2.9218750e+00  -4.0258800e+01
   2.9375000e+00  -4.0634651e+01
   2.9531250e+00  -4.0209758e+01
   2.9687500e+00  -4.0774707e+01
   2.9843750e+00  -3.8919428e+01
   3.0000000e+00  -4.1021998e+01
   3.0156250e+00  -4.0211265e+01
   3.0312500e+00  -3.9743164e+01
   3.0468750e+00  -4.0260227e+01
   3.0625000e+00  -3.9774334e+01
   3.0781250e+00  -4.0039358e+01
   3.0937500e+00  -4.0702109e+01
   3.1093750e+00  -3.9552099e+01
   3.1250000e+00  -3.9655104e+01
   3.1406250e+00  -4.0936314e+01
   3.1562500e+00  -4.0038148e+01
   3.1718750e+00  -4.0690466e+01
   3.1875000e+00  -4.0061263e+01
   3.2031250e+00  -3.9064588e+01
   3.2187500e+00  -3.9085936e+01
   3.2343750e+00  -3.8157257e+01
   3.2500000e+00  -4.2300260e+01
   3.2656250e+00  -4.0636991e+01
   3.2812500e+00  -3.7639596e+01
   3.2968750e+00  -4.0488702e+01
   3.3125000e+00  -3.8604009e+01
   3.3281250e+00  -3.9132978e+01
   3.3437500e+00  -4.0225615e+01
   3.3593750e+00  -4.0256284e+01
   3.3750000e+00  -4.0019998e+01
   3.3906250e+00  -4.1427478e+01
   3.4062500e+00  -4.0515735e+01
   3.4218750e+00  -4.0370340e+01
   3.4375000e+00  -4.0849176e+01
   3.4531250e+00  -4.0631049e+01
   3.4687500e+00  -3.7829266e+01
   3.4843750e+00  -4.0274267e+01
   3.5000000e+00  -4.0131814e+01
   3.5156250e+00  -3.9276194e+01
   3.5312500e+00  -3.9653669e+01
   3.5468750e+00  -3.9825415e+01
   3.5625000e+00  -4.0461618e+01
   3.5781250e+00  -4.0069085e+01
   3.5937500e+00  -3.9860156e+01
   3.6093750e+00  -4.1912612e+01
   3.6250000e+00  -3.9242659e+01
   3.6406250e+00  -4.1468599e+01
   3.6562500e+00  -4.0369012e+01
   3.6718750e+00  -4.1193560e+01
   3.6875000e+00  -3.9450129e+01
   3.7031250e+00  -3.8305931e+01
   3.7187500e+00  -3.9098417e+01
   3.7343750e+00  -4.1642070e+01
   3.7500000e+00  -4.0532540e+01
   3.7656250e+00  -4.0997318e+01
   3.7812500e+00  -3.9391918e+01
   3.7968750e+00  -3.9746812e+01
   3.8125000e+00  -3.9977113e+01
   3.8281250e+00  -3.9097475e+01
   3.8437500e+00  -3.8490268e+01
   3.8593750e+00  -3.8157914e+01
   3.8750000e+00  -3.9285498e+01
   3.8906250e+00  -3.9787140e+01
   3.9062500e+00  -3.8191783e+01
   3.9218750e+00  -3.9616224e+01
   3.9375000e+00  -3.9993466e+01
   3.9531250e+00  -4.1290933e+01
   3.9687500e+00  -3.8683458e+01
   3.9843750e+00  -4.1554032e+01
   4.0000000e+00  -4.1369272e+01
   4.0156250e+00  -4.0850123e+01
   4.0312500e+00  -4.0546125e+01
   4.0468750e+00  -3.8672870e+01
   4.0625000e+00  -4.0612065e+01
   4.0781250e+00  -4.1804591e+01
   4.0937500e+00  -3.9281598e+01
   4.1093750e+00  -3.8888932e+01
   4.1250000e+00  -3.8510551e+01
   4.1406250e+00  -3.9038383e+01
   4.1562500e+00  -3.8734765e+01
   4.1718750e+00  -3.9015338e+01
   4.1875000e+00  -3.9789057e+01
   4.2031250e+00  -4.0022467e+01
   4.2187500e+00  -3.9414028e+01
   4.2343750e+00  -4.1013578e+01
   4.2500000e+00  -3.9603125e+01
   4.2656250e+00  -4.1381699e+01
   4.2812500e+00  -3.8658820e+01
   4.2968750e+00  -3.9689177e+01
   4.3125000e+00  -4.0073245e+01
   4.3281250e+00  -4.1363019e+01
   4.3437500e+00  -3.9746492e+01
   4.3593750e+00  -4.2231013e+01
   4.3750000e+00  -3.9395047e+01
   4.3906250e+00  -3.9237547e+01
   4.4062500e+00  -3.9414014e+01
   4.4218750e+00  -4.0058030e+01
   4.4375000e+00  -4.0871554e+01
   4.4531250e+00  -3.9106009e+01
   4.4687500e+00  -3.9249516e+01
   4.4843750e+00  -4.2271605e+01
   4.5000000e+00  -4.1283333e+01
   4.5156250e+00  -3.9775167e+01
   4.5312500e+00  -3.8454644e+01
   4.5468750e+00  -4.0439631e+01
   4.5625000e+00  -4.1471750e+01
   4.5781250e+00  -3.8851823e+01
   4.5937500e+00  -3.9794770e+01
   4.6093750e+00  -3.9717017e+01
   4.6250000e+00  -3.9432427e+01
   4.6406250e+00  -3.9539440e+01
   4.6562500e+00  -3.9008203e+01
   4.6718750e+00  -3.9737238e+01
   4.6875000e+00  -3.9592067e+01
   4.7031250e+00  -4.1423993e+01
   4.7187500e+00  -3.9888335e+01
   4.7343750e+00  -4.1570558e+01
   4.7500000e+00  -4.0910307e+01
   4.7656250e+00  -4.0300251e+01
   4.7812500e+00  -3.9949523e+01
   4.7968750e+00  -4.0980949e+01
   4.8125000e+00  -4.0460206e+01
   4.8281250e+00  -3.9495423e+01
   4.8437500e+00  -4.0184685e+01
   4.8593750e+00  -4.1596428e+01
   4.8750000e+00  -4.1691465e+01
   4.8906250e+00  -3.9021117e+01
   4.9062500e+00  -3.9231507e+01
   4.9218750e+00  -4.0832968e+01
   4.9375000e+00  -4.0001403e+01
   4.9531250e+00  -4.0228749e+01
   4.9687500e+00  -3.9815839e+01
   4.9843750e+00  -3.8451476e+01
   5.0000000e+00  -3.9455869e+01
   5.0156250e+00  -4.0953629e+01
   5.0312500e+00  -3.9674654e+01
   5.0468750e+00  -3.9640603e+01
   5.0625000e+00  -3.9582488e+01
   5.0781250e+00  -4.0232531e+01
   5.0937500e+00  -3.9756816e+01
   5.1093750e+00  -4.1257350e+01
   5.1250000e+00  -3.8808635e+01
   5.1406250e+00  -3.9932497e+01
   5.1562500e+00  -4.0136042e+01
   5.1718750e+00  -4.0337972e+01
   5.1875000e+00  -4.0960196e+01
   5.2031250e+00  -3.9909855e+01
   5.2187500e+00  -3.9999456e+01
   5.2343750e+00  -4.0707559e+01
   5.2500000e+00  -4.0464826e+01
   5.2656250e+00  -3.9789746e+01
   5.2812500e+00  -3.9748213e+01
   5.2968750e+00  -4.0441851e+01
   5.3125000e+00  -4.1082464e+01
   5.3281250e+00  -3.9025495e+01
   5.3437500e+00  -3.9147480e+01
   5.3593750e+00  -4.0716963e+01
   5.3750000e+00  -3.9128766e+01
   5.3906250e+00  -3.8679624e+01
   5.4062500e+00  -4.0393983e+01
   5.4218750e+00  -3.9558133e+01
   5.4375000e+00  -4.0709796e+01
   5.4531250e+00  -3.9403596e+01
   5.4687500e+00  -4.0570473e+01
   5.4843750e+00  -3.9585843e+01
   5.5000000e+00  -4.0435959e+01
   5.5156250e+00  -4.0855692e+01
   5.5312500e+00  -4.1714169e+01
   5.5468750e+00  -3.9768872e+01
   5.5625000e+00  -3.8747840e+01
   5.5781250e+00  -3.9721597e+01
   5.5937500e+00  -4.0754386e+01
   5.6093750e+00  -3.9209771e+01
   5.6250000e+00  -4.0426240e+01
   5.6406250e+00  -3.9611004e+01
   5.6562500e+00  -3.8204701e+01
   5.6718750e+00  -4.0831635e+01
   5.6875000e+00  -4.0561782e+01
   5.7031250e+00  -3.9565969e+01
   5.7187500e+00  -3.9475202e+01
   5.7343750e+00  -3.9982167e+01
   5.7500000e+00  -3.8879016e+01
   5.7656250e+00  -3.9424333e+01
   5.7812500e+00  -4.0484962e+01
   5.7968750e+00  -4.0057300e+01
   5.8125000e+00  -4.1192702e+01
   5.8281250e+00  -4.0937368e+01
   5.8437500e+00  -4.0325406e+01
   5.8593750e+00  -3.9411881e+01
   5.8750000e+00  -4.1160241e+01
   5.8906250e+00  -3.9171659e+01
   5.9062500e+00  -3.8810304e+01
   5.9218750e+00  -3.8296358e+01
   5.9375000e+00  -4.0091127e+01
   5.9531250e+00  -4.0223623e+01
   5.9687500e+00  -3.8788636e+01
   5.9843750e+00  -3.9317303e+01
   6.0000000e+00  -3.9696589e+01
   6.0156250e+00  -4.1011694e+01
   6.0312500e+00  -3.9141535e+01
   6.0468750e+00  -3.9659605e+01
   6.0625000e+00  -4.0522688e+01
   6.0781250e+00  -3.8370239e+01
   6.0937500e+00  -3.9182732e+01
   6.1093750e+00  -3.9758417e+01
   6.1250000e+00  -3.9933809e+01
   6.1406250e+00  -4.0455715e+01
   6.1562500e+00  -3.9437451e+01
   6.1718750e+00  -4.1028871e+01
   6.1875000e+00  -4.0354497e+01
   6.2031250e+00  -4.0596766e+01
   6.2187500e+00  -3.8184044e+01
   6.2343750e+00  -4.0482631e+01
   6.2500000e+00  -3.9087854e+01
   6.2656250e+00  -3.9835380e+01
   6.2812500e+00  -3.9883055e+01
   6.2968750e+00  -3.9863862e+01
   6.3125000e+00  -4.1368406e+01
   6.3281250e+00  -3.8985361e+01
   6.3437500e+00  -3.9549187e+01
   6.3593750e+00  -3.9387526e+01
   6.3750000e+00  -4.0498617e+01
   6.3906250e+00  -4.0928163e+01
   6.4062500e+00  -3.9296815e+01
   6.4218750e+00  -3.9240703e+01
   6.4375000e+00  -3.9802024e+01
   6.4531250e+00  -3.9951356e+01
   6.4687500e+00  -4.1609707e+01
   6.4843750e+00  -3.9774713e+01
   6.5000000e+00  -4.0590852e+01
   6.5156250e+00  -3.8046322e+01
   6.5312500e+00  -4.0288697e+01
   6.5468750e+00  -4.1596236e+01
   6.5625000e+00  -4.0891590e+01
   6.5781250e+00  -4.0809739e+01
   6.5937500e+00  -3.9009082e+01
   6.6093750e+00  -3.9415466e+01
   6.6250000e+00  -3.9295564e+01
   6.6406250e+00  -4.0585480e+01
   6.6562500e+00  -3.9274945e+01
   6.6718750e+00  -4.0235670e+01
   6.6875000e+00  -4.0836112e+01
   6.7031250e+00  -4.0591010e+01
   6.7187500e+00  -3.9403418e+01
   6.7343750e+00  -4.0262088e+01
   6.7500000e+00  -3.9311943e+01
   6.7656250e+00  -4.1452371e+01
   6.7812500e+00  -4.0337218e+01
   6.7968750e+00  -3.9846493e+01
   6.8125000e+00  -4.1958874e+01
   6.8281250e+00  -4.1350675e+01
   6.8437500e+00  -3.9164809e+01
   6.8593750e+00  -3.8758943e+01
   6.8750000e+00  -4.0458644e+01
   6.8906250e+00  -3.9681596e+01
   6.9062500e+00  -3.8098556e+01
   6.9218750e+00  -3.8466848e+01
   6.9375000e+00  -4.0930261e+01
   6.9531250e+00  -4.0679774e+01
   6.9687500e+00  -4.0668734e+01
   6.9843750e+00  -3.9442995e+01
   7.0000000e+00  -4.1700457e+01
   7.0156250e+00  -3.9513537e+01
   7.0312500e+00  -3.8478367e+01
   7.0468750e+00  -3.9535985e+01
   7.0625000e+00  -3.9354123e+01
   7.0781250e+00  -4.1505893e+01
   7.0937500e+00  -3.8642928e+01
   7.1093750e+00  -3.9200354e+01
   7.1250000e+00  -4.0530758e+01
   7.1406250e+00  -4.0800032e+01
   7.1562500e+00  -3.9810425e+01
   7.1718750e+00  -3.9326595e+01
   7.1875000e+00  -4.0036119e+01
   7.2031250e+00  -4.0741142e+01
   7.2187500e+00  -4.1459276e+01
   7.2343750e+00  -4.0554756e+01
   7.2500000e+00  -3.9677414e+01
   7.2656250e+00  -4.0502698e+01
   7.2812500e+00  -4.0155003e+01
   7.2968750e+00  -3.8830793e+01
   7.3125000e+00  -3.9958176e+01
   7.3281250e+00  -3.9705504e+01
   7.3437500e+00  -3.7427331e+01
   7.3593750e+00  -3.9866644e+01
   7.3750000e+00  -4.1099152e+01
   7.3906250e+00  -3.9912070e+01
   7.4062500e+00  -4.0285318e+01
   7.4218750e+00  -4.0823010e+01
   7.4375000e+00  -4.1126814e+01
   7.4531250e+00  -3.7390006e+01
   7.4687500e+00  -4.0013042e+01
   7.4843750e+00  -4.1350346e+01
   7.5000000e+00  -4.0368340e+01
   7.5156250e+00  -3.9039683e+01
   7.5312500e+00  -3.9726540e+01
   7.5468750e+00  -4.0009241e+01
   7.5625000e+00  -3.9451314e+01
   7.5781250e+00  -3.9416146e+01
   7.5937500e+00  -3.8269066e+01
   7.6093750e+00  -4.0426911e+01
   7.6250000e+00  -3.9991280e+01
   7.6406250e+00  -4.1066160e+01
   7.6562500e+00  -3.9853764e+01
   7.6718750e+00  -3.9518677e+01
   7.6875000e+00  -3.9480418e+01
   7.7031250e+00  -4.0199515e+01
   7.7187500e+00  -4.0560139e+01
   7.7343750e+00  -4.0663747e+01
   7.7500000e+00  -3.9343603e+01
   7.7656250e+00  -4.0982826e+01
   7.7812500e+00  -4.0236189e+01
   7.7968750e+00  -3.8745601e+01
   7.8125000e+00  -3.9416405e+01
   7.8281250e+00  -3.9471558e+01
   7.8437500e+00  -3.7917324e+01
   7.8593750e+00  -4.0964174e+01
   7.8750000e+00  -3.9842002e+01
   7.8906250e+00  -4.0731137e+01
   7.9062500e+00  -4.0974584e+01
   7.9218750e+00  -3.9885208e+01
   7.9375000e+00  -3.9407278e+01
   7.9531250e+00  -4.1951447e+01
   7.9687500e+00  -4.0074656e+01
   7.9843750e+00  -3.9129102e+01
   8.0000000e+00  -4.0486622e+01


==> Figures/PSD/SaExample/SaExampleData.dat <==
   1.0000000e-02   7.5000000e-01
   3.0000000e-02   7.5000000e-01
   5.0000000e-02   7.5000000e-01
   7.0000000e-02   7.5000000e-01
   9.0000000e-02   7.5000000e-01
   1.1000000e-01   7.5000000e-01
   1.3000000e-01   7.5000000e-01
   1.5000000e-01   7.5000000e-01
   1.7000000e-01   7.5000000e-01
   1.9000000e-01   7.5000000e-01
   2.1000000e-01   7.5000000e-01
   2.3000000e-01   7.5000000e-01
   2.5000000e-01   7.5000000e-01
   2.7000000e-01   7.5000000e-01
   2.9000000e-01   7.5000000e-01
   3.1000000e-01   7.5000000e-01
   3.3000000e-01   7.5000000e-01
   3.5000000e-01   7.5000000e-01
   3.7000000e-01   7.5000000e-01
   3.9000000e-01   7.5000000e-01
   4.1000000e-01   7.5000000e-01
   4.3000000e-01   7.5000000e-01
   4.5000000e-01   7.5000000e-01
   4.7000000e-01   7.5000000e-01
   4.9000000e-01   7.5000000e-01
   5.1000000e-01   7.5000000e-01
   5.3000000e-01   7.5000000e-01
   5.5000000e-01   7.5000000e-01
   5.7000000e-01   7.5000000e-01
   5.9000000e-01   7.5000000e-01
   6.1000000e-01   7.5000000e-01
   6.3000000e-01   7.5000000e-01
   6.5000000e-01   7.5000000e-01
   6.7000000e-01   7.5000000e-01
   6.9000000e-01   7.5000000e-01
   7.1000000e-01   7.5000000e-01
   7.3000000e-01   7.5000000e-01
   7.5000000e-01   7.5000000e-01
   7.7000000e-01   2.5000000e-01
   7.9000000e-01   2.5000000e-01
   8.1000000e-01   2.5000000e-01
   8.3000000e-01   2.5000000e-01
   8.5000000e-01   2.5000000e-01
   8.7000000e-01   2.5000000e-01
   8.9000000e-01   2.5000000e-01
   9.1000000e-01   2.5000000e-01
   9.3000000e-01   2.5000000e-01
   9.5000000e-01   2.5000000e-01
   9.7000000e-01   2.5000000e-01
   9.9000000e-01   2.5000000e-01
   1.0100000e+00   2.5000000e-01
   1.0300000e+00   2.5000000e-01
   1.0500000e+00   2.5000000e-01
   1.0700000e+00   2.5000000e-01
   1.0900000e+00   2.5000000e-01
   1.1100000e+00   2.5000000e-01
   1.1300000e+00   2.5000000e-01
   1.1500000e+00   2.5000000e-01
   1.1700000e+00   2.5000000e-01
   1.1900000e+00   2.5000000e-01
   1.2100000e+00   2.5000000e-01
   1.2300000e+00   2.5000000e-01
   1.2500000e+00   2.5000000e-01
   1.2700000e+00   2.5000000e-01
   1.2900000e+00   2.5000000e-01
   1.3100000e+00   2.5000000e-01
   1.3300000e+00   2.5000000e-01
   1.3500000e+00   2.5000000e-01
   1.3700000e+00   2.5000000e-01
   1.3900000e+00   2.5000000e-01
   1.4100000e+00   2.5000000e-01
   1.4300000e+00   2.5000000e-01
   1.4500000e+00   2.5000000e-01
   1.4700000e+00   2.5000000e-01
   1.4900000e+00   2.5000000e-01
   1.5100000e+00   2.5000000e-01
   1.5300000e+00   2.5000000e-01
   1.5500000e+00   2.5000000e-01
   1.5700000e+00   2.5000000e-01
   1.5900000e+00   2.5000000e-01
   1.6100000e+00   2.5000000e-01
   1.6300000e+00   2.5000000e-01
   1.6500000e+00   2.5000000e-01
   1.6700000e+00   2.5000000e-01
   1.6900000e+00   2.5000000e-01
   1.7100000e+00   2.5000000e-01
   1.7300000e+00   2.5000000e-01
   1.7500000e+00   2.5000000e-01
   1.7700000e+00   2.5000000e-01
   1.7900000e+00   2.5000000e-01
   1.8100000e+00   2.5000000e-01
   1.8300000e+00   2.5000000e-01
   1.8500000e+00   2.5000000e-01
   1.8700000e+00   2.5000000e-01
   1.8900000e+00   2.5000000e-01
   1.9100000e+00   2.5000000e-01
   1.9300000e+00   2.5000000e-01
   1.9500000e+00   2.5000000e-01
   1.9700000e+00   2.5000000e-01
   1.9900000e+00   2.5000000e-01
   2.0100000e+00  -2.5000000e-01
   2.0300000e+00  -2.5000000e-01
   2.0500000e+00  -2.5000000e-01
   2.0700000e+00  -2.5000000e-01
   2.0900000e+00  -2.5000000e-01
   2.1100000e+00  -2.5000000e-01
   2.1300000e+00  -2.5000000e-01
   2.1500000e+00  -2.5000000e-01
   2.1700000e+00  -2.5000000e-01
   2.1900000e+00  -2.5000000e-01
   2.2100000e+00  -2.5000000e-01
   2.2300000e+00  -2.5000000e-01
   2.2500000e+00  -2.5000000e-01
   2.2700000e+00  -2.5000000e-01
   2.2900000e+00  -2.5000000e-01
   2.3100000e+00  -2.5000000e-01
   2.3300000e+00  -2.5000000e-01
   2.3500000e+00  -2.5000000e-01
   2.3700000e+00  -2.5000000e-01
   2.3900000e+00  -2.5000000e-01
   2.4100000e+00  -2.5000000e-01
   2.4300000e+00  -2.5000000e-01
   2.4500000e+00  -2.5000000e-01
   2.4700000e+00  -2.5000000e-01
   2.4900000e+00  -2.5000000e-01
   2.5100000e+00  -2.5000000e-01
   2.5300000e+00  -2.5000000e-01
   2.5500000e+00  -2.5000000e-01
   2.5700000e+00  -2.5000000e-01
   2.5900000e+00  -2.5000000e-01
   2.6100000e+00  -2.5000000e-01
   2.6300000e+00  -2.5000000e-01
   2.6500000e+00  -2.5000000e-01
   2.6700000e+00  -2.5000000e-01
   2.6900000e+00  -2.5000000e-01
   2.7100000e+00  -2.5000000e-01
   2.7300000e+00  -2.5000000e-01
   2.7500000e+00  -2.5000000e-01
   2.7700000e+00  -2.5000000e-01
   2.7900000e+00  -2.5000000e-01
   2.8100000e+00  -2.5000000e-01
   2.8300000e+00  -2.5000000e-01
   2.8500000e+00  -2.5000000e-01
   2.8700000e+00  -2.5000000e-01
   2.8900000e+00  -2.5000000e-01
   2.9100000e+00  -2.5000000e-01
   2.9300000e+00  -2.5000000e-01
   2.9500000e+00  -2.5000000e-01
   2.9700000e+00  -2.5000000e-01
   2.9900000e+00  -2.5000000e-01
   3.0100000e+00  -2.5000000e-01
   3.0300000e+00  -2.5000000e-01
   3.0500000e+00  -2.5000000e-01
   3.0700000e+00  -2.5000000e-01
   3.0900000e+00  -2.5000000e-01
   3.1100000e+00  -2.5000000e-01
   3.1300000e+00  -2.5000000e-01
   3.1500000e+00  -2.5000000e-01
   3.1700000e+00  -2.5000000e-01
   3.1900000e+00  -2.5000000e-01
   3.2100000e+00  -2.5000000e-01
   3.2300000e+00  -2.5000000e-01
   3.2500000e+00  -2.5000000e-01
   3.2700000e+00  -2.5000000e-01
   3.2900000e+00  -2.5000000e-01
   3.3100000e+00  -2.5000000e-01
   3.3300000e+00  -2.5000000e-01
   3.3500000e+00  -2.5000000e-01
   3.3700000e+00  -2.5000000e-01
   3.3900000e+00  -2.5000000e-01
   3.4100000e+00  -2.5000000e-01
   3.4300000e+00  -2.5000000e-01
   3.4500000e+00  -2.5000000e-01
   3.4700000e+00  -2.5000000e-01
   3.4900000e+00  -2.5000000e-01
   3.5100000e+00  -2.5000000e-01
   3.5300000e+00  -2.5000000e-01
   3.5500000e+00  -2.5000000e-01
   3.5700000e+00  -2.5000000e-01
   3.5900000e+00  -2.5000000e-01
   3.6100000e+00  -2.5000000e-01
   3.6300000e+00  -2.5000000e-01
   3.6500000e+00  -2.5000000e-01
   3.6700000e+00  -2.5000000e-01
   3.6900000e+00  -2.5000000e-01
   3.7100000e+00  -2.5000000e-01
   3.7300000e+00  -2.5000000e-01
   3.7500000e+00  -2.5000000e-01
   3.7700000e+00  -2.5000000e-01
   3.7900000e+00  -2.5000000e-01
   3.8100000e+00  -2.5000000e-01
   3.8300000e+00  -2.5000000e-01
   3.8500000e+00  -2.5000000e-01
   3.8700000e+00  -2.5000000e-01
   3.8900000e+00  -2.5000000e-01
   3.9100000e+00  -2.5000000e-01
   3.9300000e+00  -2.5000000e-01
   3.9500000e+00  -2.5000000e-01
   3.9700000e+00  -2.5000000e-01
   3.9900000e+00  -2.5000000e-01
   4.0100000e+00   2.5000000e-01
   4.0300000e+00   2.5000000e-01
   4.0500000e+00   2.5000000e-01
   4.0700000e+00   2.5000000e-01
   4.0900000e+00   2.5000000e-01
   4.1100000e+00   2.5000000e-01
   4.1300000e+00   2.5000000e-01
   4.1500000e+00   2.5000000e-01
   4.1700000e+00   2.5000000e-01
   4.1900000e+00   2.5000000e-01
   4.2100000e+00   2.5000000e-01
   4.2300000e+00   2.5000000e-01
   4.2500000e+00   2.5000000e-01
   4.2700000e+00   2.5000000e-01
   4.2900000e+00   2.5000000e-01
   4.3100000e+00   2.5000000e-01
   4.3300000e+00   2.5000000e-01
   4.3500000e+00   2.5000000e-01
   4.3700000e+00   2.5000000e-01
   4.3900000e+00   2.5000000e-01
   4.4100000e+00   2.5000000e-01
   4.4300000e+00   2.5000000e-01
   4.4500000e+00   2.5000000e-01
   4.4700000e+00   2.5000000e-01
   4.4900000e+00   2.5000000e-01
   4.5100000e+00   2.5000000e-01
   4.5300000e+00   2.5000000e-01
   4.5500000e+00   2.5000000e-01
   4.5700000e+00   2.5000000e-01
   4.5900000e+00   2.5000000e-01
   4.6100000e+00   2.5000000e-01
   4.6300000e+00   2.5000000e-01
   4.6500000e+00   2.5000000e-01
   4.6700000e+00   2.5000000e-01
   4.6900000e+00   2.5000000e-01
   4.7100000e+00   2.5000000e-01
   4.7300000e+00   2.5000000e-01
   4.7500000e+00   2.5000000e-01
   4.7700000e+00   2.5000000e-01
   4.7900000e+00   2.5000000e-01
   4.8100000e+00   2.5000000e-01
   4.8300000e+00   2.5000000e-01
   4.8500000e+00   2.5000000e-01
   4.8700000e+00   2.5000000e-01
   4.8900000e+00   2.5000000e-01
   4.9100000e+00   2.5000000e-01
   4.9300000e+00   2.5000000e-01
   4.9500000e+00   2.5000000e-01
   4.9700000e+00   2.5000000e-01
   4.9900000e+00   2.5000000e-01
   5.0100000e+00   2.5000000e-01
   5.0300000e+00   2.5000000e-01
   5.0500000e+00   2.5000000e-01
   5.0700000e+00   2.5000000e-01
   5.0900000e+00   2.5000000e-01
   5.1100000e+00   2.5000000e-01
   5.1300000e+00   2.5000000e-01
   5.1500000e+00   2.5000000e-01
   5.1700000e+00   2.5000000e-01
   5.1900000e+00   2.5000000e-01
   5.2100000e+00   2.5000000e-01
   5.2300000e+00   2.5000000e-01
   5.2500000e+00   7.5000000e-01
   5.2700000e+00   7.5000000e-01
   5.2900000e+00   7.5000000e-01
   5.3100000e+00   7.5000000e-01
   5.3300000e+00   7.5000000e-01
   5.3500000e+00   7.5000000e-01
   5.3700000e+00   7.5000000e-01
   5.3900000e+00   7.5000000e-01
   5.4100000e+00   7.5000000e-01
   5.4300000e+00   7.5000000e-01
   5.4500000e+00   7.5000000e-01
   5.4700000e+00   7.5000000e-01
   5.4900000e+00   7.5000000e-01
   5.5100000e+00   7.5000000e-01
   5.5300000e+00   7.5000000e-01
   5.5500000e+00   7.5000000e-01
   5.5700000e+00   7.5000000e-01
   5.5900000e+00   7.5000000e-01
   5.6100000e+00   7.5000000e-01
   5.6300000e+00   7.5000000e-01
   5.6500000e+00   7.5000000e-01
   5.6700000e+00   7.5000000e-01
   5.6900000e+00   7.5000000e-01
   5.7100000e+00   7.5000000e-01
   5.7300000e+00   7.5000000e-01
   5.7500000e+00   7.5000000e-01
   5.7700000e+00   7.5000000e-01
   5.7900000e+00   7.5000000e-01
   5.8100000e+00   7.5000000e-01
   5.8300000e+00   7.5000000e-01
   5.8500000e+00   7.5000000e-01
   5.8700000e+00   7.5000000e-01
   5.8900000e+00   7.5000000e-01
   5.9100000e+00   7.5000000e-01
   5.9300000e+00   7.5000000e-01
   5.9500000e+00   7.5000000e-01
   5.9700000e+00   7.5000000e-01
   5.9900000e+00   7.5000000e-01
   6.0100000e+00  -7.5000000e-01
   6.0300000e+00  -7.5000000e-01
   6.0500000e+00  -7.5000000e-01
   6.0700000e+00  -7.5000000e-01
   6.0900000e+00  -7.5000000e-01
   6.1100000e+00  -7.5000000e-01
   6.1300000e+00  -7.5000000e-01
   6.1500000e+00  -7.5000000e-01
   6.1700000e+00  -7.5000000e-01
   6.1900000e+00  -7.5000000e-01
   6.2100000e+00  -7.5000000e-01
   6.2300000e+00  -7.5000000e-01
   6.2500000e+00  -7.5000000e-01
   6.2700000e+00  -7.5000000e-01
   6.2900000e+00  -7.5000000e-01
   6.3100000e+00  -7.5000000e-01
   6.3300000e+00  -7.5000000e-01
   6.3500000e+00  -7.5000000e-01
   6.3700000e+00  -7.5000000e-01
   6.3900000e+00  -7.5000000e-01
   6.4100000e+00  -7.5000000e-01
   6.4300000e+00  -7.5000000e-01
   6.4500000e+00  -7.5000000e-01
   6.4700000e+00  -7.5000000e-01
   6.4900000e+00  -7.5000000e-01
   6.5100000e+00  -7.5000000e-01
   6.5300000e+00  -7.5000000e-01
   6.5500000e+00  -7.5000000e-01
   6.5700000e+00  -7.5000000e-01
   6.5900000e+00  -7.5000000e-01
   6.6100000e+00  -2.5000000e-01
   6.6300000e+00  -2.5000000e-01
   6.6500000e+00  -2.5000000e-01
   6.6700000e+00  -2.5000000e-01
   6.6900000e+00  -2.5000000e-01
   6.7100000e+00  -2.5000000e-01
   6.7300000e+00  -2.5000000e-01
   6.7500000e+00  -2.5000000e-01
   6.7700000e+00  -2.5000000e-01
   6.7900000e+00  -2.5000000e-01
   6.8100000e+00  -2.5000000e-01
   6.8300000e+00  -2.5000000e-01
   6.8500000e+00  -2.5000000e-01
   6.8700000e+00  -2.5000000e-01
   6.8900000e+00  -2.5000000e-01
   6.9100000e+00  -2.5000000e-01
   6.9300000e+00  -2.5000000e-01
   6.9500000e+00  -2.5000000e-01
   6.9700000e+00  -2.5000000e-01
   6.9900000e+00  -2.5000000e-01
   7.0100000e+00  -2.5000000e-01
   7.0300000e+00  -2.5000000e-01
   7.0500000e+00  -2.5000000e-01
   7.0700000e+00  -2.5000000e-01
   7.0900000e+00  -2.5000000e-01
   7.1100000e+00  -2.5000000e-01
   7.1300000e+00  -2.5000000e-01
   7.1500000e+00  -2.5000000e-01
   7.1700000e+00  -2.5000000e-01
   7.1900000e+00  -2.5000000e-01
   7.2100000e+00  -2.5000000e-01
   7.2300000e+00  -2.5000000e-01
   7.2500000e+00  -2.5000000e-01
   7.2700000e+00  -2.5000000e-01
   7.2900000e+00  -2.5000000e-01
   7.3100000e+00  -2.5000000e-01
   7.3300000e+00  -2.5000000e-01
   7.3500000e+00  -2.5000000e-01
   7.3700000e+00  -2.5000000e-01
   7.3900000e+00  -2.5000000e-01
   7.4100000e+00  -7.5000000e-01
   7.4300000e+00  -7.5000000e-01
   7.4500000e+00  -7.5000000e-01
   7.4700000e+00  -7.5000000e-01
   7.4900000e+00  -7.5000000e-01
   7.5100000e+00  -7.5000000e-01
   7.5300000e+00  -7.5000000e-01
   7.5500000e+00  -7.5000000e-01
   7.5700000e+00  -7.5000000e-01
   7.5900000e+00  -7.5000000e-01
   7.6100000e+00  -7.5000000e-01
   7.6300000e+00  -7.5000000e-01
   7.6500000e+00  -7.5000000e-01
   7.6700000e+00  -7.5000000e-01
   7.6900000e+00  -7.5000000e-01
   7.7100000e+00  -7.5000000e-01
   7.7300000e+00  -7.5000000e-01
   7.7500000e+00  -7.5000000e-01
   7.7700000e+00  -7.5000000e-01
   7.7900000e+00  -7.5000000e-01
   7.8100000e+00  -7.5000000e-01
   7.8300000e+00  -7.5000000e-01
   7.8500000e+00  -7.5000000e-01
   7.8700000e+00  -7.5000000e-01
   7.8900000e+00  -7.5000000e-01
   7.9100000e+00  -7.5000000e-01
   7.9300000e+00  -7.5000000e-01
   7.9500000e+00  -7.5000000e-01
   7.9700000e+00  -7.5000000e-01
   7.9900000e+00  -7.5000000e-01


==> Figures/PSD/SaExample/tmExampleData.dat <==
   0.0000000e+00
   7.6393202e-01
   2.0000000e+00
   4.0000000e+00
   5.2360680e+00
   6.0000000e+00
   6.6055513e+00
   7.3944487e+00
   8.0000000e+00


==> Figures/PSD/TheoreticalVsWelch/PSDataSF7NQ2.dat <==
   0.0000000e+00             NaN
   3.9062500e-03  -5.3923196e-01
   7.8125000e-03  -1.3287045e-01
   1.1718750e-02  -4.9220647e-01
   1.5625000e-02  -8.0894456e-01
   1.9531250e-02  -5.7096564e-01
   2.3437500e-02  -1.2290266e-01
   2.7343750e-02  -5.3940013e-01
   3.1250000e-02  -7.4964840e-01
   3.5156250e-02  -6.1629677e-01
   3.9062500e-02  -5.2060330e-01
   4.2968750e-02  -5.8031744e-01
   4.6875000e-02  -5.3773002e-01
   5.0781250e-02  -7.1541666e-01
   5.4687500e-02  -7.8917204e-01
   5.8593750e-02  -6.1005586e-01
   6.2500000e-02  -2.6712858e-01
   6.6406250e-02  -6.9344112e-01
   7.0312500e-02  -7.9933279e-01
   7.4218750e-02  -5.7296436e-01
   7.8125000e-02   2.4012535e-01
   8.2031250e-02  -5.4288815e-01
   8.5937500e-02  -6.0619106e-01
   8.9843750e-02  -6.9666357e-01
   9.3750000e-02  -1.9621303e-02
   9.7656250e-02  -6.7468619e-01
   1.0156250e-01  -4.6324895e-01
   1.0546875e-01  -9.4066938e-01
   1.0937500e-01  -1.2207000e+00
   1.1328125e-01  -9.0281551e-01
   1.1718750e-01  -2.1334386e-01
   1.2109375e-01  -8.2160751e-01
   1.2500000e-01  -9.0378275e-01
   1.2890625e-01  -7.4227184e-01
   1.3281250e-01  -2.6544111e-01
   1.3671875e-01  -3.1299261e-01
   1.4062500e-01   4.8910608e-01
   1.4453125e-01  -4.5708672e-01
   1.4843750e-01  -7.8632742e-01
   1.5234375e-01  -6.4002244e-01
   1.5625000e-01  -3.1431873e-01
   1.6015625e-01  -6.0070162e-01
   1.6406250e-01  -2.4999380e-01
   1.6796875e-01  -9.3800176e-01
   1.7187500e-01  -1.1253826e+00
   1.7578125e-01  -8.5118639e-01
   1.7968750e-01  -2.9860814e-01
   1.8359375e-01  -5.6020221e-01
   1.8750000e-01  -1.1699888e-01
   1.9140625e-01  -7.7123318e-01
   1.9531250e-01  -9.0757980e-01
   1.9921875e-01  -7.1912247e-01
   2.0312500e-01  -2.4279926e-01
   2.0703125e-01  -4.0566796e-01
   2.1093750e-01   1.8249677e-01
   2.1484375e-01  -7.2821374e-01
   2.1875000e-01  -1.0304541e+00
   2.2265625e-01  -1.0524993e+00
   2.2656250e-01  -9.4710036e-01
   2.3046875e-01  -6.4207659e-01
   2.3437500e-01   2.5175150e-01
   2.3828125e-01  -4.4908213e-01
   2.4218750e-01  -2.8374375e-01
   2.4609375e-01  -7.4588426e-01
   2.5000000e-01  -9.3877722e-01
   2.5390625e-01  -9.8250457e-01
   2.5781250e-01  -5.2612934e-01
   2.6171875e-01  -7.1458541e-01
   2.6562500e-01  -3.5175481e-01
   2.6953125e-01  -4.3355754e-01
   2.7343750e-01   1.0160137e-01
   2.7734375e-01  -5.5398419e-01
   2.8125000e-01  -3.8647159e-01
   2.8515625e-01  -9.5999701e-01
   2.8906250e-01  -1.4222480e+00
   2.9296875e-01  -1.0018372e+00
   2.9687500e-01  -3.6002089e-01
   3.0078125e-01  -4.9978831e-01
   3.0468750e-01   1.3587390e-01
   3.0859375e-01  -2.6505447e-01
   3.1250000e-01   8.3971763e-02
   3.1640625e-01  -5.5167514e-01
   3.2031250e-01  -4.2330474e-01
   3.2421875e-01  -1.0727114e+00
   3.2812500e-01  -1.5190592e+00
   3.3203125e-01  -1.2794797e+00
   3.3593750e-01  -8.3769862e-01
   3.3984375e-01  -7.3576837e-01
   3.4375000e-01  -2.4964020e-01
   3.4765625e-01  -1.9843406e-01
   3.5156250e-01   7.0171192e-01
   3.5546875e-01  -1.3182221e-01
   3.5937500e-01  -1.4772081e-02
   3.6328125e-01  -4.4536748e-01
   3.6718750e-01  -2.5381487e-01
   3.7109375e-01  -9.5658726e-01
   3.7500000e-01  -1.2407125e+00
   3.7890625e-01  -1.4908226e+00
   3.8281250e-01  -1.5816248e+00
   3.8671875e-01  -1.6993332e+00
   3.9062500e-01  -1.7866366e+00
   3.9453125e-01  -1.0737658e+00
   3.9843750e-01  -2.6574909e-02
   4.0234375e-01  -3.6384326e-01
   4.0625000e-01  -1.3526473e-01
   4.1015625e-01   7.5146720e-02
   4.1406250e-01   1.0387555e+00
   4.1796875e-01   4.7885985e-01
   4.2187500e-01   7.5185346e-01
   4.2578125e-01   5.1592734e-01
   4.2968750e-01   1.1656468e+00
   4.3359375e-01   2.5423875e-01
   4.3750000e-01   3.5405589e-01
   4.4140625e-01  -1.2787661e-02
   4.4531250e-01   3.6773310e-01
   4.4921875e-01  -6.2991281e-01
   4.5312500e-01  -7.7552386e-01
   4.5703125e-01  -1.3554604e+00
   4.6093750e-01  -1.2892230e+00
   4.6484375e-01  -2.0412475e+00
   4.6875000e-01  -2.1068914e+00
   4.7265625e-01  -3.0096656e+00
   4.7656250e-01  -3.0068071e+00
   4.8046875e-01  -3.8899831e+00
   4.8437500e-01  -4.7188606e+00
   4.8828125e-01  -4.8693679e+00
   4.9218750e-01  -4.6561316e+00
   4.9609375e-01  -5.7818336e+00
   5.0000000e-01  -6.2043297e+00
   5.0390625e-01  -6.5032032e+00
   5.0781250e-01  -7.1462841e+00
   5.1171875e-01  -7.6065068e+00
   5.1562500e-01  -7.4679373e+00
   5.1953125e-01  -8.3979281e+00
   5.2343750e-01  -8.9565999e+00
   5.2734375e-01  -8.8907519e+00
   5.3125000e-01  -9.4129007e+00
   5.3515625e-01  -9.8623975e+00
   5.3906250e-01  -9.7276879e+00
   5.4296875e-01  -1.0616741e+01
   5.4687500e-01  -1.1112647e+01
   5.5078125e-01  -1.0958542e+01
   5.5468750e-01  -1.1267823e+01
   5.5859375e-01  -1.1480319e+01
   5.6250000e-01  -1.0550989e+01
   5.6640625e-01  -1.1424712e+01
   5.7031250e-01  -1.1236114e+01
   5.7421875e-01  -1.1621916e+01
   5.7812500e-01  -1.2190187e+01
   5.8203125e-01  -1.1836703e+01
   5.8593750e-01  -1.0720935e+01
   5.8984375e-01  -1.1862176e+01
   5.9375000e-01  -1.2088788e+01
   5.9765625e-01  -1.2700330e+01
   6.0156250e-01  -1.3441614e+01
   6.0546875e-01  -1.3162266e+01
   6.0937500e-01  -1.2645365e+01
   6.1328125e-01  -1.3171249e+01
   6.1718750e-01  -1.3426741e+01
   6.2109375e-01  -1.3142659e+01
   6.2500000e-01  -1.2991951e+01
   6.2890625e-01  -1.2811766e+01
   6.3281250e-01  -1.2206738e+01
   6.3671875e-01  -1.2652854e+01
   6.4062500e-01  -1.2200020e+01
   6.4453125e-01  -1.2762335e+01
   6.4843750e-01  -1.2817695e+01
   6.5234375e-01  -1.3336804e+01
   6.5625000e-01  -1.3535413e+01
   6.6015625e-01  -1.3866479e+01
   6.6406250e-01  -1.3942330e+01
   6.6796875e-01  -1.3449342e+01
   6.7187500e-01  -1.2459109e+01
   6.7578125e-01  -1.3195095e+01
   6.7968750e-01  -1.2632421e+01
   6.8359375e-01  -1.3885566e+01
   6.8750000e-01  -1.5363415e+01
   6.9140625e-01  -1.3876782e+01
   6.9531250e-01  -1.2836373e+01
   6.9921875e-01  -1.3532801e+01
   7.0312500e-01  -1.3275377e+01
   7.0703125e-01  -1.3621934e+01
   7.1093750e-01  -1.3844667e+01
   7.1484375e-01  -1.3143902e+01
   7.1875000e-01  -1.2261077e+01
   7.2265625e-01  -1.3337996e+01
   7.2656250e-01  -1.3352610e+01
   7.3046875e-01  -1.3926485e+01
   7.3437500e-01  -1.3267274e+01
   7.3828125e-01  -1.3678890e+01
   7.4218750e-01  -1.3346165e+01
   7.4609375e-01  -1.3982072e+01
   7.5000000e-01  -1.4448871e+01
   7.5390625e-01  -1.3653883e+01
   7.5781250e-01  -1.2548681e+01
   7.6171875e-01  -1.3202802e+01
   7.6562500e-01  -1.3243202e+01
   7.6953125e-01  -1.3501174e+01
   7.7343750e-01  -1.3374477e+01
   7.7734375e-01  -1.4136886e+01
   7.8125000e-01  -1.4658060e+01
   7.8515625e-01  -1.4164310e+01
   7.8906250e-01  -1.3737492e+01
   7.9296875e-01  -1.3526976e+01
   7.9687500e-01  -1.2304900e+01
   8.0078125e-01  -1.3503043e+01
   8.0468750e-01  -1.4187920e+01
   8.0859375e-01  -1.3513959e+01
   8.1250000e-01  -1.2160611e+01
   8.1640625e-01  -1.3284756e+01
   8.2031250e-01  -1.3309508e+01
   8.2421875e-01  -1.3702641e+01
   8.2812500e-01  -1.3781978e+01
   8.3203125e-01  -1.3836031e+01
   8.3593750e-01  -1.3091026e+01
   8.3984375e-01  -1.3721676e+01
   8.4375000e-01  -1.3969962e+01
   8.4765625e-01  -1.4205507e+01
   8.5156250e-01  -1.3714747e+01
   8.5546875e-01  -1.3901212e+01
   8.5937500e-01  -1.3861996e+01
   8.6328125e-01  -1.3517449e+01
   8.6718750e-01  -1.2727221e+01
   8.7109375e-01  -1.3708103e+01
   8.7500000e-01  -1.4380468e+01
   8.7890625e-01  -1.3592185e+01
   8.8281250e-01  -1.2486326e+01
   8.8671875e-01  -1.3979306e+01
   8.9062500e-01  -1.4947744e+01
   8.9453125e-01  -1.4392063e+01
   8.9843750e-01  -1.4287042e+01
   9.0234375e-01  -1.3956162e+01
   9.0625000e-01  -1.3341495e+01
   9.1015625e-01  -1.3447720e+01
   9.1406250e-01  -1.1626653e+01
   9.1796875e-01  -1.3444383e+01
   9.2187500e-01  -1.4156142e+01
   9.2578125e-01  -1.4210196e+01
   9.2968750e-01  -1.3888505e+01
   9.3359375e-01  -1.4199047e+01
   9.3750000e-01  -1.4462016e+01
   9.4140625e-01  -1.3651769e+01
   9.4531250e-01  -1.2655906e+01
   9.4921875e-01  -1.3136797e+01
   9.5312500e-01  -1.2596621e+01
   9.5703125e-01  -1.3228462e+01
   9.6093750e-01  -1.2932742e+01
   9.6484375e-01  -1.3901537e+01
   9.6875000e-01  -1.4496148e+01
   9.7265625e-01  -1.4162411e+01
   9.7656250e-01  -1.3749824e+01
   9.8046875e-01  -1.3986762e+01
   9.8437500e-01  -1.3980837e+01
   9.8828125e-01  -1.3616569e+01
   9.9218750e-01  -1.2369113e+01
   9.9609375e-01  -1.3627661e+01
   1.0000000e+00  -1.4424025e+01
   1.0039062e+00  -1.3809447e+01
   1.0078125e+00  -1.2996681e+01
   1.0117188e+00  -1.3999845e+01
   1.0156250e+00  -1.5105511e+01
   1.0195312e+00  -1.3972960e+01
   1.0234375e+00  -1.2573365e+01
   1.0273438e+00  -1.4088397e+01
   1.0312500e+00  -1.4284968e+01
   1.0351562e+00  -1.3768793e+01
   1.0390625e+00  -1.2940934e+01
   1.0429688e+00  -1.3195195e+01
   1.0468750e+00  -1.2477602e+01
   1.0507812e+00  -1.3711906e+01
   1.0546875e+00  -1.4427348e+01
   1.0585938e+00  -1.4076012e+01
   1.0625000e+00  -1.3068039e+01
   1.0664062e+00  -1.4212173e+01
   1.0703125e+00  -1.5347606e+01
   1.0742188e+00  -1.4276614e+01
   1.0781250e+00  -1.2754997e+01
   1.0820312e+00  -1.3739148e+01
   1.0859375e+00  -1.3433406e+01
   1.0898438e+00  -1.3782219e+01
   1.0937500e+00  -1.3697071e+01
   1.0976562e+00  -1.3612061e+01
   1.1015625e+00  -1.3448216e+01
   1.1054688e+00  -1.3427411e+01
   1.1093750e+00  -1.3000529e+01
   1.1132812e+00  -1.3401417e+01
   1.1171875e+00  -1.3059847e+01
   1.1210938e+00  -1.3691248e+01
   1.1250000e+00  -1.4612625e+01
   1.1289062e+00  -1.3948817e+01
   1.1328125e+00  -1.3475621e+01
   1.1367188e+00  -1.4033002e+01
   1.1406250e+00  -1.3984344e+01
   1.1445312e+00  -1.4260201e+01
   1.1484375e+00  -1.3640999e+01
   1.1523438e+00  -1.3562996e+01
   1.1562500e+00  -1.2172645e+01
   1.1601562e+00  -1.3515442e+01
   1.1640625e+00  -1.3872717e+01
   1.1679688e+00  -1.3918570e+01
   1.1718750e+00  -1.3447551e+01
   1.1757812e+00  -1.3557884e+01
   1.1796875e+00  -1.2611014e+01
   1.1835938e+00  -1.3826381e+01
   1.1875000e+00  -1.4589459e+01
   1.1914062e+00  -1.4090722e+01
   1.1953125e+00  -1.3112501e+01
   1.1992188e+00  -1.3659750e+01
   1.2031250e+00  -1.3857549e+01
   1.2070312e+00  -1.4258493e+01
   1.2109375e+00  -1.4452916e+01
   1.2148438e+00  -1.4071803e+01
   1.2187500e+00  -1.3478333e+01
   1.2226562e+00  -1.3575147e+01
   1.2265625e+00  -1.2894931e+01
   1.2304688e+00  -1.3967643e+01
   1.2343750e+00  -1.4729765e+01
   1.2382812e+00  -1.3341007e+01
   1.2421875e+00  -1.2067556e+01
   1.2460938e+00  -1.3024198e+01
   1.2500000e+00  -1.3250977e+01
   1.2539062e+00  -1.3461625e+01
   1.2578125e+00  -1.3396169e+01
   1.2617188e+00  -1.3599726e+01
   1.2656250e+00  -1.3474527e+01
   1.2695312e+00  -1.3687797e+01
   1.2734375e+00  -1.3400301e+01
   1.2773438e+00  -1.4175538e+01
   1.2812500e+00  -1.4028557e+01
   1.2851562e+00  -1.4246155e+01
   1.2890625e+00  -1.3649275e+01
   1.2929688e+00  -1.4278660e+01
   1.2968750e+00  -1.4066133e+01
   1.3007812e+00  -1.5041414e+01
   1.3046875e+00  -1.5261605e+01
   1.3085938e+00  -1.4960736e+01
   1.3125000e+00  -1.4016303e+01
   1.3164062e+00  -1.3697979e+01
   1.3203125e+00  -1.2594369e+01
   1.3242188e+00  -1.3683576e+01
   1.3281250e+00  -1.4443769e+01
   1.3320312e+00  -1.3960001e+01
   1.3359375e+00  -1.3512253e+01
   1.3398438e+00  -1.2976776e+01
   1.3437500e+00  -1.2030262e+01
   1.3476562e+00  -1.2588212e+01
   1.3515625e+00  -1.2540089e+01
   1.3554688e+00  -1.3328931e+01
   1.3593750e+00  -1.3882243e+01
   1.3632812e+00  -1.3190060e+01
   1.3671875e+00  -1.2274193e+01
   1.3710938e+00  -1.2194365e+01
   1.3750000e+00  -1.1215195e+01
   1.3789062e+00  -1.2838438e+01
   1.3828125e+00  -1.2940999e+01
   1.3867188e+00  -1.3595512e+01
   1.3906250e+00  -1.3672505e+01
   1.3945312e+00  -1.3200507e+01
   1.3984375e+00  -1.2203247e+01
   1.4023438e+00  -1.3141703e+01
   1.4062500e+00  -1.2916592e+01
   1.4101562e+00  -1.3495358e+01
   1.4140625e+00  -1.3025328e+01
   1.4179688e+00  -1.4371630e+01
   1.4218750e+00  -1.5573843e+01
   1.4257812e+00  -1.4698633e+01
   1.4296875e+00  -1.3743222e+01
   1.4335938e+00  -1.3883195e+01
   1.4375000e+00  -1.2856764e+01
   1.4414062e+00  -1.4414954e+01
   1.4453125e+00  -1.5054173e+01
   1.4492188e+00  -1.5899896e+01
   1.4531250e+00  -1.6804714e+01
   1.4570312e+00  -1.5677542e+01
   1.4609375e+00  -1.4957678e+01
   1.4648438e+00  -1.5750216e+01
   1.4687500e+00  -1.5828517e+01
   1.4726562e+00  -1.5827105e+01
   1.4765625e+00  -1.5241890e+01
   1.4804688e+00  -1.6258271e+01
   1.4843750e+00  -1.7618098e+01
   1.4882812e+00  -1.7455999e+01
   1.4921875e+00  -1.7880665e+01
   1.4960938e+00  -1.7630742e+01
   1.5000000e+00  -1.7547443e+01
   1.5039062e+00  -1.7101320e+01
   1.5078125e+00  -1.6088520e+01
   1.5117188e+00  -1.7159879e+01
   1.5156250e+00  -1.7593411e+01
   1.5195312e+00  -1.7976950e+01
   1.5234375e+00  -1.7990523e+01
   1.5273438e+00  -1.8351591e+01
   1.5312500e+00  -1.8614647e+01
   1.5351562e+00  -1.8483864e+01
   1.5390625e+00  -1.7820910e+01
   1.5429688e+00  -1.7754379e+01
   1.5468750e+00  -1.6649700e+01
   1.5507812e+00  -1.7813749e+01
   1.5546875e+00  -1.8182319e+01
   1.5585938e+00  -1.8453322e+01
   1.5625000e+00  -1.8268614e+01
   1.5664062e+00  -1.8464141e+01
   1.5703125e+00  -1.8656665e+01
   1.5742188e+00  -1.8707659e+01
   1.5781250e+00  -1.8072588e+01
   1.5820312e+00  -1.8646215e+01
   1.5859375e+00  -1.7973667e+01
   1.5898438e+00  -1.8592168e+01
   1.5937500e+00  -1.8364951e+01
   1.5976562e+00  -1.8858374e+01
   1.6015625e+00  -1.8836531e+01
   1.6054688e+00  -1.9533476e+01
   1.6093750e+00  -1.9882843e+01
   1.6132812e+00  -1.9330388e+01
   1.6171875e+00  -1.8633299e+01
   1.6210938e+00  -1.9190701e+01
   1.6250000e+00  -1.9189272e+01
   1.6289062e+00  -1.8698244e+01
   1.6328125e+00  -1.7277899e+01
   1.6367188e+00  -1.7788356e+01
   1.6406250e+00  -1.7395517e+01
   1.6445312e+00  -1.8663392e+01
   1.6484375e+00  -1.9480629e+01
   1.6523438e+00  -1.9698506e+01
   1.6562500e+00  -1.9548862e+01
   1.6601562e+00  -1.9306204e+01
   1.6640625e+00  -1.8719400e+01
   1.6679688e+00  -1.9094270e+01
   1.6718750e+00  -1.8607052e+01
   1.6757812e+00  -1.8670377e+01
   1.6796875e+00  -1.7869600e+01
   1.6835938e+00  -1.8728288e+01
   1.6875000e+00  -1.9758910e+01
   1.6914062e+00  -1.9077271e+01
   1.6953125e+00  -1.7341315e+01
   1.6992188e+00  -1.9084335e+01
   1.7031250e+00  -2.0727788e+01
   1.7070312e+00  -1.9623858e+01
   1.7109375e+00  -1.9032658e+01
   1.7148438e+00  -1.9199408e+01
   1.7187500e+00  -1.8987675e+01
   1.7226562e+00  -1.9106100e+01
   1.7265625e+00  -1.8477581e+01
   1.7304688e+00  -1.9311398e+01
   1.7343750e+00  -1.9052298e+01
   1.7382812e+00  -1.9308634e+01
   1.7421875e+00  -1.9360983e+01
   1.7460938e+00  -1.9462436e+01
   1.7500000e+00  -1.9197629e+01
   1.7539062e+00  -1.9067172e+01
   1.7578125e+00  -1.8904889e+01
   1.7617188e+00  -1.9587794e+01
   1.7656250e+00  -2.0420389e+01
   1.7695312e+00  -1.9864231e+01
   1.7734375e+00  -1.9161424e+01
   1.7773438e+00  -1.9365521e+01
   1.7812500e+00  -1.9441845e+01
   1.7851562e+00  -1.8779980e+01
   1.7890625e+00  -1.7633923e+01
   1.7929688e+00  -1.8672515e+01
   1.7968750e+00  -1.9295247e+01
   1.8007812e+00  -1.9489120e+01
   1.8046875e+00  -2.0140118e+01
   1.8085938e+00  -1.9664533e+01
   1.8125000e+00  -1.9342581e+01
   1.8164062e+00  -1.8651678e+01
   1.8203125e+00  -1.7617831e+01
   1.8242188e+00  -1.8747653e+01
   1.8281250e+00  -1.8738257e+01
   1.8320312e+00  -1.8880134e+01
   1.8359375e+00  -1.7266230e+01
   1.8398438e+00  -1.8891224e+01
   1.8437500e+00  -2.0010588e+01
   1.8476562e+00  -1.9224913e+01
   1.8515625e+00  -1.8734196e+01
   1.8554688e+00  -1.9159783e+01
   1.8593750e+00  -1.8927551e+01
   1.8632812e+00  -1.9494169e+01
   1.8671875e+00  -1.9450704e+01
   1.8710938e+00  -2.0001626e+01
   1.8750000e+00  -2.0070242e+01
   1.8789062e+00  -1.9515064e+01
   1.8828125e+00  -1.8135766e+01
   1.8867188e+00  -1.9179767e+01
   1.8906250e+00  -1.8943257e+01
   1.8945312e+00  -1.9373366e+01
   1.8984375e+00  -1.8762179e+01
   1.9023438e+00  -1.9267818e+01
   1.9062500e+00  -1.9414557e+01
   1.9101562e+00  -1.9270533e+01
   1.9140625e+00  -1.8646356e+01
   1.9179688e+00  -1.8953765e+01
   1.9218750e+00  -1.8363888e+01
   1.9257812e+00  -1.8395762e+01
   1.9296875e+00  -1.7244726e+01
   1.9335938e+00  -1.9211745e+01
   1.9375000e+00  -2.1690234e+01
   1.9414062e+00  -2.0102722e+01
   1.9453125e+00  -1.8359564e+01
   1.9492188e+00  -1.9488807e+01
   1.9531250e+00  -1.9442513e+01
   1.9570312e+00  -1.9205508e+01
   1.9609375e+00  -1.9071704e+01
   1.9648438e+00  -1.9609925e+01
   1.9687500e+00  -1.9619404e+01
   1.9726562e+00  -1.8910403e+01
   1.9765625e+00  -1.6889311e+01
   1.9804688e+00  -1.8751923e+01
   1.9843750e+00  -2.0140267e+01
   1.9882812e+00  -1.9467385e+01
   1.9921875e+00  -1.8499434e+01
   1.9960938e+00  -1.9165996e+01
   2.0000000e+00  -1.8503647e+01
   2.0039062e+00  -1.9707780e+01
   2.0078125e+00  -2.0953078e+01
   2.0117188e+00  -1.9865718e+01
   2.0156250e+00  -1.9168620e+01
   2.0195312e+00  -1.9228359e+01
   2.0234375e+00  -1.8541662e+01
   2.0273438e+00  -1.9232584e+01
   2.0312500e+00  -1.9912326e+01
   2.0351562e+00  -1.9393847e+01
   2.0390625e+00  -1.8930615e+01
   2.0429688e+00  -1.9445308e+01
   2.0468750e+00  -1.9332950e+01
   2.0507812e+00  -1.8685425e+01
   2.0546875e+00  -1.7582010e+01
   2.0585938e+00  -1.8956057e+01
   2.0625000e+00  -2.0361061e+01
   2.0664062e+00  -1.9079591e+01
   2.0703125e+00  -1.8072252e+01
   2.0742188e+00  -1.8519125e+01
   2.0781250e+00  -1.8259956e+01
   2.0820312e+00  -1.9383399e+01
   2.0859375e+00  -2.0993560e+01
   2.0898438e+00  -2.0115313e+01
   2.0937500e+00  -1.9296116e+01
   2.0976562e+00  -1.9405772e+01
   2.1015625e+00  -1.8862143e+01
   2.1054688e+00  -1.9355207e+01
   2.1093750e+00  -1.9055469e+01
   2.1132812e+00  -1.9465670e+01
   2.1171875e+00  -1.9746111e+01
   2.1210938e+00  -1.9682710e+01
   2.1250000e+00  -1.9720806e+01
   2.1289062e+00  -1.9102308e+01
   2.1328125e+00  -1.7938371e+01
   2.1367188e+00  -1.8847770e+01
   2.1406250e+00  -1.8538072e+01
   2.1445312e+00  -1.9240111e+01
   2.1484375e+00  -1.9150220e+01
   2.1523438e+00  -1.8822219e+01
   2.1562500e+00  -1.7572905e+01
   2.1601562e+00  -1.8928299e+01
   2.1640625e+00  -1.9933699e+01
   2.1679688e+00  -1.8917613e+01
   2.1718750e+00  -1.7565941e+01
   2.1757812e+00  -1.9024359e+01
   2.1796875e+00  -1.9547740e+01
   2.1835938e+00  -1.9161162e+01
   2.1875000e+00  -1.8594519e+01
   2.1914062e+00  -1.8921968e+01
   2.1953125e+00  -1.8674757e+01
   2.1992188e+00  -1.9288079e+01
   2.2031250e+00  -1.8895221e+01
   2.2070312e+00  -1.9923949e+01
   2.2109375e+00  -2.0616132e+01
   2.2148438e+00  -1.9865610e+01
   2.2187500e+00  -1.8757368e+01
   2.2226562e+00  -1.9150594e+01
   2.2265625e+00  -1.8703123e+01
   2.2304688e+00  -1.9723159e+01
   2.2343750e+00  -2.1100658e+01
   2.2382812e+00  -2.0434205e+01
   2.2421875e+00  -1.9979275e+01
   2.2460938e+00  -2.0085853e+01
   2.2500000e+00  -2.0253421e+01
   2.2539062e+00  -1.9538827e+01
   2.2578125e+00  -1.8865550e+01
   2.2617188e+00  -1.8617158e+01
   2.2656250e+00  -1.7345604e+01
   2.2695312e+00  -1.9106386e+01
   2.2734375e+00  -1.9903944e+01
   2.2773438e+00  -1.9808540e+01
   2.2812500e+00  -1.8984836e+01
   2.2851562e+00  -1.8779077e+01
   2.2890625e+00  -1.7715446e+01
   2.2929688e+00  -1.8763579e+01
   2.2968750e+00  -1.9694026e+01
   2.3007812e+00  -1.8850364e+01
   2.3046875e+00  -1.7993110e+01
   2.3085938e+00  -1.8457106e+01
   2.3125000e+00  -1.8445023e+01
   2.3164062e+00  -1.8749457e+01
   2.3203125e+00  -1.8357321e+01
   2.3242188e+00  -1.8762678e+01
   2.3281250e+00  -1.8464886e+01
   2.3320312e+00  -1.7796809e+01
   2.3359375e+00  -1.6738914e+01
   2.3398438e+00  -1.8061787e+01
   2.3437500e+00  -1.8930640e+01
   2.3476562e+00  -1.9204975e+01
   2.3515625e+00  -1.8993500e+01
   2.3554688e+00  -1.9189721e+01
   2.3593750e+00  -1.9314804e+01
   2.3632812e+00  -1.8784236e+01
   2.3671875e+00  -1.7714403e+01
   2.3710938e+00  -1.8501177e+01
   2.3750000e+00  -1.8167959e+01
   2.3789062e+00  -1.8999669e+01
   2.3828125e+00  -1.9152174e+01
   2.3867188e+00  -1.9743297e+01
   2.3906250e+00  -1.9221259e+01
   2.3945312e+00  -1.9801971e+01
   2.3984375e+00  -1.9991999e+01
   2.4023438e+00  -1.9993299e+01
   2.4062500e+00  -1.9715018e+01
   2.4101562e+00  -1.9122459e+01
   2.4140625e+00  -1.7710088e+01
   2.4179688e+00  -1.9221443e+01
   2.4218750e+00  -2.0235601e+01
   2.4257812e+00  -2.0924603e+01
   2.4296875e+00  -2.1300679e+01
   2.4335938e+00  -2.0832462e+01
   2.4375000e+00  -1.9100902e+01
   2.4414062e+00  -2.0298757e+01
   2.4453125e+00  -2.0431331e+01
   2.4492188e+00  -2.0330590e+01
   2.4531250e+00  -2.0079635e+01
   2.4570312e+00  -2.0500082e+01
   2.4609375e+00  -1.9658411e+01
   2.4648438e+00  -2.0759622e+01
   2.4687500e+00  -2.0615118e+01
   2.4726562e+00  -2.0929132e+01
   2.4765625e+00  -2.0819373e+01
   2.4804688e+00  -2.1143678e+01
   2.4843750e+00  -2.1289910e+01
   2.4882812e+00  -2.1742180e+01
   2.4921875e+00  -2.2339435e+01
   2.4960938e+00  -2.2152685e+01
   2.5000000e+00  -2.1742054e+01
   2.5039062e+00  -2.2126887e+01
   2.5078125e+00  -2.2027333e+01
   2.5117188e+00  -2.2041989e+01
   2.5156250e+00  -2.1531490e+01
   2.5195312e+00  -2.0931066e+01
   2.5234375e+00  -1.9407363e+01
   2.5273438e+00  -2.1569510e+01
   2.5312500e+00  -2.4344483e+01
   2.5351562e+00  -2.2644824e+01
   2.5390625e+00  -2.1608917e+01
   2.5429688e+00  -2.2434760e+01
   2.5468750e+00  -2.2040199e+01
   2.5507812e+00  -2.2763240e+01
   2.5546875e+00  -2.2856965e+01
   2.5585938e+00  -2.2099488e+01
   2.5625000e+00  -2.1004315e+01
   2.5664062e+00  -2.1699436e+01
   2.5703125e+00  -2.1183545e+01
   2.5742188e+00  -2.1927287e+01
   2.5781250e+00  -2.1648550e+01
   2.5820312e+00  -2.2313460e+01
   2.5859375e+00  -2.2289116e+01
   2.5898438e+00  -2.2588842e+01
   2.5937500e+00  -2.2574466e+01
   2.5976562e+00  -2.2932535e+01
   2.6015625e+00  -2.4117613e+01
   2.6054688e+00  -2.2581470e+01
   2.6093750e+00  -2.1223972e+01
   2.6132812e+00  -2.2228795e+01
   2.6171875e+00  -2.2680492e+01
   2.6210938e+00  -2.3053987e+01
   2.6250000e+00  -2.3533924e+01
   2.6289062e+00  -2.2060936e+01
   2.6328125e+00  -1.9871735e+01
   2.6367188e+00  -2.1316259e+01
   2.6406250e+00  -2.1362590e+01
   2.6445312e+00  -2.2622092e+01
   2.6484375e+00  -2.3482088e+01
   2.6523438e+00  -2.2194195e+01
   2.6562500e+00  -2.0292090e+01
   2.6601562e+00  -2.2044340e+01
   2.6640625e+00  -2.2126757e+01
   2.6679688e+00  -2.3214289e+01
   2.6718750e+00  -2.3500436e+01
   2.6757812e+00  -2.2768470e+01
   2.6796875e+00  -2.2020765e+01
   2.6835938e+00  -2.1954091e+01
   2.6875000e+00  -2.0858385e+01
   2.6914062e+00  -2.2332397e+01
   2.6953125e+00  -2.3649910e+01
   2.6992188e+00  -2.2648366e+01
   2.7031250e+00  -2.1651474e+01
   2.7070312e+00  -2.2619681e+01
   2.7109375e+00  -2.2952219e+01
   2.7148438e+00  -2.2691732e+01
   2.7187500e+00  -2.2404068e+01
   2.7226562e+00  -2.2653188e+01
   2.7265625e+00  -2.2133936e+01
   2.7304688e+00  -2.2391258e+01
   2.7343750e+00  -2.2309316e+01
   2.7382812e+00  -2.3068241e+01
   2.7421875e+00  -2.3509989e+01
   2.7460938e+00  -2.2912111e+01
   2.7500000e+00  -2.1730329e+01
   2.7539062e+00  -2.2350769e+01
   2.7578125e+00  -2.1969185e+01
   2.7617188e+00  -2.2697792e+01
   2.7656250e+00  -2.2373419e+01
   2.7695312e+00  -2.3617059e+01
   2.7734375e+00  -2.5087805e+01
   2.7773438e+00  -2.3449510e+01
   2.7812500e+00  -2.2041218e+01
   2.7851562e+00  -2.2199348e+01
   2.7890625e+00  -2.1562310e+01
   2.7929688e+00  -2.2267902e+01
   2.7968750e+00  -2.2649878e+01
   2.8007812e+00  -2.1950229e+01
   2.8046875e+00  -2.0451767e+01
   2.8085938e+00  -2.1813319e+01
   2.8125000e+00  -2.2351571e+01
   2.8164062e+00  -2.2706081e+01
   2.8203125e+00  -2.3187169e+01
   2.8242188e+00  -2.3535898e+01
   2.8281250e+00  -2.3928269e+01
   2.8320312e+00  -2.3116286e+01
   2.8359375e+00  -2.2503390e+01
   2.8398438e+00  -2.2439778e+01
   2.8437500e+00  -2.1922614e+01
   2.8476562e+00  -2.2785018e+01
   2.8515625e+00  -2.3044096e+01
   2.8554688e+00  -2.2506090e+01
   2.8593750e+00  -2.1765612e+01
   2.8632812e+00  -2.2206969e+01
   2.8671875e+00  -2.1545452e+01
   2.8710938e+00  -2.2407575e+01
   2.8750000e+00  -2.2715090e+01
   2.8789062e+00  -2.3136753e+01
   2.8828125e+00  -2.3004266e+01
   2.8867188e+00  -2.3080017e+01
   2.8906250e+00  -2.2462964e+01
   2.8945312e+00  -2.1860858e+01
   2.8984375e+00  -2.0806463e+01
   2.9023438e+00  -2.2098383e+01
   2.9062500e+00  -2.3170508e+01
   2.9101562e+00  -2.3090825e+01
   2.9140625e+00  -2.2822270e+01
   2.9179688e+00  -2.2642316e+01
   2.9218750e+00  -2.2253245e+01
   2.9257812e+00  -2.2645034e+01
   2.9296875e+00  -2.2352581e+01
   2.9335938e+00  -2.2789726e+01
   2.9375000e+00  -2.2856614e+01
   2.9414062e+00  -2.2937023e+01
   2.9453125e+00  -2.2574646e+01
   2.9492188e+00  -2.2862135e+01
   2.9531250e+00  -2.1995439e+01
   2.9570312e+00  -2.2084507e+01
   2.9609375e+00  -2.1220682e+01
   2.9648438e+00  -2.2702488e+01
   2.9687500e+00  -2.3765709e+01
   2.9726562e+00  -2.2560309e+01
   2.9765625e+00  -2.1183190e+01
   2.9804688e+00  -2.2742089e+01
   2.9843750e+00  -2.4018562e+01
   2.9882812e+00  -2.2801392e+01
   2.9921875e+00  -2.1199847e+01
   2.9960938e+00  -2.2284674e+01
   3.0000000e+00  -2.2102851e+01
   3.0039062e+00  -2.2627108e+01
   3.0078125e+00  -2.2953534e+01
   3.0117188e+00  -2.2238628e+01
   3.0156250e+00  -2.1111562e+01
   3.0195312e+00  -2.2344343e+01
   3.0234375e+00  -2.1955737e+01
   3.0273438e+00  -2.2793516e+01
   3.0312500e+00  -2.3819675e+01
   3.0351562e+00  -2.3719397e+01
   3.0390625e+00  -2.2747612e+01
   3.0429688e+00  -2.3326691e+01
   3.0468750e+00  -2.2529435e+01
   3.0507812e+00  -2.2079690e+01
   3.0546875e+00  -2.1261480e+01
   3.0585938e+00  -2.2300135e+01
   3.0625000e+00  -2.3194078e+01
   3.0664062e+00  -2.3142038e+01
   3.0703125e+00  -2.3173867e+01
   3.0742188e+00  -2.3410976e+01
   3.0781250e+00  -2.3344462e+01
   3.0820312e+00  -2.3326005e+01
   3.0859375e+00  -2.2651523e+01
   3.0898438e+00  -2.2544050e+01
   3.0937500e+00  -2.1848267e+01
   3.0976562e+00  -2.1919826e+01
   3.1015625e+00  -2.1134535e+01
   3.1054688e+00  -2.2224223e+01
   3.1093750e+00  -2.3246246e+01
   3.1132812e+00  -2.2674423e+01
   3.1171875e+00  -2.1840132e+01
   3.1210938e+00  -2.2218253e+01
   3.1250000e+00  -2.1932663e+01
   3.1289062e+00  -2.2384984e+01
   3.1328125e+00  -2.2099452e+01
   3.1367188e+00  -2.2396468e+01
   3.1406250e+00  -2.1702855e+01
   3.1445312e+00  -2.2588026e+01
   3.1484375e+00  -2.2992942e+01
   3.1523438e+00  -2.3133706e+01
   3.1562500e+00  -2.2807345e+01
   3.1601562e+00  -2.2566070e+01
   3.1640625e+00  -2.2297673e+01
   3.1679688e+00  -2.2675606e+01
   3.1718750e+00  -2.2529373e+01
   3.1757812e+00  -2.2460757e+01
   3.1796875e+00  -2.2278492e+01
   3.1835938e+00  -2.3244671e+01
   3.1875000e+00  -2.4304092e+01
   3.1914062e+00  -2.3386238e+01
   3.1953125e+00  -2.2259854e+01
   3.1992188e+00  -2.2580574e+01
   3.2031250e+00  -2.1901231e+01
   3.2070312e+00  -2.2305888e+01
   3.2109375e+00  -2.1507873e+01
   3.2148438e+00  -2.2677450e+01
   3.2187500e+00  -2.3249061e+01
   3.2226562e+00  -2.3760419e+01
   3.2265625e+00  -2.3334890e+01
   3.2304688e+00  -2.3382283e+01
   3.2343750e+00  -2.3087807e+01
   3.2382812e+00  -2.2845066e+01
   3.2421875e+00  -2.2627013e+01
   3.2460938e+00  -2.1526034e+01
   3.2500000e+00  -1.9638654e+01
   3.2539062e+00  -2.1667999e+01
   3.2578125e+00  -2.3211776e+01
   3.2617188e+00  -2.2844023e+01
   3.2656250e+00  -2.2084603e+01
   3.2695312e+00  -2.2733302e+01
   3.2734375e+00  -2.2884579e+01
   3.2773438e+00  -2.3122358e+01
   3.2812500e+00  -2.3399082e+01
   3.2851562e+00  -2.2337137e+01
   3.2890625e+00  -2.1435790e+01
   3.2929688e+00  -2.1447620e+01
   3.2968750e+00  -2.1007530e+01
   3.3007812e+00  -2.1289798e+01
   3.3046875e+00  -2.0464224e+01
   3.3085938e+00  -2.2098494e+01
   3.3125000e+00  -2.3483909e+01
   3.3164062e+00  -2.3112295e+01
   3.3203125e+00  -2.2566894e+01
   3.3242188e+00  -2.2144814e+01
   3.3281250e+00  -2.1345757e+01
   3.3320312e+00  -2.1933535e+01
   3.3359375e+00  -2.1861440e+01
   3.3398438e+00  -2.1780194e+01
   3.3437500e+00  -2.0728481e+01
   3.3476562e+00  -2.2192523e+01
   3.3515625e+00  -2.2665884e+01
   3.3554688e+00  -2.2742899e+01
   3.3593750e+00  -2.1244828e+01
   3.3632812e+00  -2.2622451e+01
   3.3671875e+00  -2.2799814e+01
   3.3710938e+00  -2.3069145e+01
   3.3750000e+00  -2.3381854e+01
   3.3789062e+00  -2.3091472e+01
   3.3828125e+00  -2.3031452e+01
   3.3867188e+00  -2.2408107e+01
   3.3906250e+00  -2.1087016e+01
   3.3945312e+00  -2.2236696e+01
   3.3984375e+00  -2.2369515e+01
   3.4023438e+00  -2.3287710e+01
   3.4062500e+00  -2.4017728e+01
   3.4101562e+00  -2.3001092e+01
   3.4140625e+00  -2.1704889e+01
   3.4179688e+00  -2.3161218e+01
   3.4218750e+00  -2.4144002e+01
   3.4257812e+00  -2.3812702e+01
   3.4296875e+00  -2.3211179e+01
   3.4335938e+00  -2.4149666e+01
   3.4375000e+00  -2.5593958e+01
   3.4414062e+00  -2.4516201e+01
   3.4453125e+00  -2.3827887e+01
   3.4492188e+00  -2.4006596e+01
   3.4531250e+00  -2.3520380e+01
   3.4570312e+00  -2.3764819e+01
   3.4609375e+00  -2.3997069e+01
   3.4648438e+00  -2.3423491e+01
   3.4687500e+00  -2.2071831e+01
   3.4726562e+00  -2.3829274e+01
   3.4765625e+00  -2.4990131e+01
   3.4804688e+00  -2.4391320e+01
   3.4843750e+00  -2.3368597e+01
   3.4882812e+00  -2.4896594e+01
   3.4921875e+00  -2.5551513e+01
   3.4960938e+00  -2.4968458e+01
   3.5000000e+00  -2.4402486e+01
   3.5039062e+00  -2.4169697e+01
   3.5078125e+00  -2.3307639e+01
   3.5117188e+00  -2.3961404e+01
   3.5156250e+00  -2.3832084e+01
   3.5195312e+00  -2.3739191e+01
   3.5234375e+00  -2.3051442e+01
   3.5273438e+00  -2.4371803e+01
   3.5312500e+00  -2.4878853e+01
   3.5351562e+00  -2.4137028e+01
   3.5390625e+00  -2.2850966e+01
   3.5429688e+00  -2.4197363e+01
   3.5468750e+00  -2.4051713e+01
   3.5507812e+00  -2.5408840e+01
   3.5546875e+00  -2.5769088e+01
   3.5585938e+00  -2.5376683e+01
   3.5625000e+00  -2.4947292e+01
   3.5664062e+00  -2.5360199e+01
   3.5703125e+00  -2.5596074e+01
   3.5742188e+00  -2.4687078e+01
   3.5781250e+00  -2.3926641e+01
   3.5820312e+00  -2.4569085e+01
   3.5859375e+00  -2.4323169e+01
   3.5898438e+00  -2.4963577e+01
   3.5937500e+00  -2.5215941e+01
   3.5976562e+00  -2.4810866e+01
   3.6015625e+00  -2.4064902e+01
   3.6054688e+00  -2.4453737e+01
   3.6093750e+00  -2.3740405e+01
   3.6132812e+00  -2.4655721e+01
   3.6171875e+00  -2.5405875e+01
   3.6210938e+00  -2.4863890e+01
   3.6250000e+00  -2.3489573e+01
   3.6289062e+00  -2.4523155e+01
   3.6328125e+00  -2.4063556e+01
   3.6367188e+00  -2.4900723e+01
   3.6406250e+00  -2.5051572e+01
   3.6445312e+00  -2.5941307e+01
   3.6484375e+00  -2.6737493e+01
   3.6523438e+00  -2.5401349e+01
   3.6562500e+00  -2.4347196e+01
   3.6601562e+00  -2.4867625e+01
   3.6640625e+00  -2.4921486e+01
   3.6679688e+00  -2.4962745e+01
   3.6718750e+00  -2.4509293e+01
   3.6757812e+00  -2.5430913e+01
   3.6796875e+00  -2.5732167e+01
   3.6835938e+00  -2.5575253e+01
   3.6875000e+00  -2.4557906e+01
   3.6914062e+00  -2.4812271e+01
   3.6953125e+00  -2.4251112e+01
   3.6992188e+00  -2.4418805e+01
   3.7031250e+00  -2.3594897e+01
   3.7070312e+00  -2.4779792e+01
   3.7109375e+00  -2.6072235e+01
   3.7148438e+00  -2.5185294e+01
   3.7187500e+00  -2.4059832e+01
   3.7226562e+00  -2.4857117e+01
   3.7265625e+00  -2.3875594e+01
   3.7304688e+00  -2.5025000e+01
   3.7343750e+00  -2.5551305e+01
   3.7382812e+00  -2.5960966e+01
   3.7421875e+00  -2.6061847e+01
   3.7460938e+00  -2.5784954e+01
   3.7500000e+00  -2.4685502e+01
   3.7539062e+00  -2.5347818e+01
   3.7578125e+00  -2.5050160e+01
   3.7617188e+00  -2.4549495e+01
   3.7656250e+00  -2.2682261e+01
   3.7695312e+00  -2.4619155e+01
   3.7734375e+00  -2.6903667e+01
   3.7773438e+00  -2.4687814e+01
   3.7812500e+00  -2.3524083e+01
   3.7851562e+00  -2.4126272e+01
   3.7890625e+00  -2.4099866e+01
   3.7929688e+00  -2.4604962e+01
   3.7968750e+00  -2.4520723e+01
   3.8007812e+00  -2.5566422e+01
   3.8046875e+00  -2.6473949e+01
   3.8085938e+00  -2.5745236e+01
   3.8125000e+00  -2.5342761e+01
   3.8164062e+00  -2.5650891e+01
   3.8203125e+00  -2.5086785e+01
   3.8242188e+00  -2.5362271e+01
   3.8281250e+00  -2.5582297e+01
   3.8320312e+00  -2.4749345e+01
   3.8359375e+00  -2.3993260e+01
   3.8398438e+00  -2.4679217e+01
   3.8437500e+00  -2.4651883e+01
   3.8476562e+00  -2.4882941e+01
   3.8515625e+00  -2.4301619e+01
   3.8554688e+00  -2.5432075e+01
   3.8593750e+00  -2.6146564e+01
   3.8632812e+00  -2.5211742e+01
   3.8671875e+00  -2.3928064e+01
   3.8710938e+00  -2.5058178e+01
   3.8750000e+00  -2.5618245e+01
   3.8789062e+00  -2.5296771e+01
   3.8828125e+00  -2.5543552e+01
   3.8867188e+00  -2.4626412e+01
   3.8906250e+00  -2.3250340e+01
   3.8945312e+00  -2.4262605e+01
   3.8984375e+00  -2.4855989e+01
   3.9023438e+00  -2.5304462e+01
   3.9062500e+00  -2.6353272e+01
   3.9101562e+00  -2.5784945e+01
   3.9140625e+00  -2.5116643e+01
   3.9179688e+00  -2.5620424e+01
   3.9218750e+00  -2.5953093e+01
   3.9257812e+00  -2.5450764e+01
   3.9296875e+00  -2.4253012e+01
   3.9335938e+00  -2.4303248e+01
   3.9375000e+00  -2.3106916e+01
   3.9414062e+00  -2.4218258e+01
   3.9453125e+00  -2.4739571e+01
   3.9492188e+00  -2.4844651e+01
   3.9531250e+00  -2.4735612e+01
   3.9570312e+00  -2.5313592e+01
   3.9609375e+00  -2.5581938e+01
   3.9648438e+00  -2.4826478e+01
   3.9687500e+00  -2.2555400e+01
   3.9726562e+00  -2.5577338e+01
   3.9765625e+00  -2.8359259e+01
   3.9804688e+00  -2.6674868e+01
   3.9843750e+00  -2.5311631e+01
   3.9882812e+00  -2.5552555e+01
   3.9921875e+00  -2.4873406e+01
   3.9960938e+00  -2.5372968e+01
   4.0000000e+00  -2.4764721e+01
   4.0039062e+00  -2.5117858e+01
   4.0078125e+00  -2.4812865e+01
   4.0117188e+00  -2.4682467e+01
   4.0156250e+00  -2.3873271e+01
   4.0195312e+00  -2.4965836e+01
   4.0234375e+00  -2.5311889e+01
   4.0273438e+00  -2.5460794e+01
   4.0312500e+00  -2.5274704e+01
   4.0351562e+00  -2.5290107e+01
   4.0390625e+00  -2.4596396e+01
   4.0429688e+00  -2.5538280e+01
   4.0468750e+00  -2.5771486e+01
   4.0507812e+00  -2.5040734e+01
   4.0546875e+00  -2.3483716e+01
   4.0585938e+00  -2.4262888e+01
   4.0625000e+00  -2.3820589e+01
   4.0664062e+00  -2.4797755e+01
   4.0703125e+00  -2.5712048e+01
   4.0742188e+00  -2.5197611e+01
   4.0781250e+00  -2.4933249e+01
   4.0820312e+00  -2.5431455e+01
   4.0859375e+00  -2.5352968e+01
   4.0898438e+00  -2.4926335e+01
   4.0937500e+00  -2.3946904e+01
   4.0976562e+00  -2.4695275e+01
   4.1015625e+00  -2.4568700e+01
   4.1054688e+00  -2.4398575e+01
   4.1093750e+00  -2.3420860e+01
   4.1132812e+00  -2.4660524e+01
   4.1171875e+00  -2.4832414e+01
   4.1210938e+00  -2.5759244e+01
   4.1250000e+00  -2.6174802e+01
   4.1289062e+00  -2.5382700e+01
   4.1328125e+00  -2.4911457e+01
   4.1367188e+00  -2.5142912e+01
   4.1406250e+00  -2.4551393e+01
   4.1445312e+00  -2.5771194e+01
   4.1484375e+00  -2.6771303e+01
   4.1523438e+00  -2.6044272e+01
   4.1562500e+00  -2.5874918e+01
   4.1601562e+00  -2.4847416e+01
   4.1640625e+00  -2.3570673e+01
   4.1679688e+00  -2.5010337e+01
   4.1718750e+00  -2.7041661e+01
   4.1757812e+00  -2.5174683e+01
   4.1796875e+00  -2.4195252e+01
   4.1835938e+00  -2.4717273e+01
   4.1875000e+00  -2.4453597e+01
   4.1914062e+00  -2.5035142e+01
   4.1953125e+00  -2.4747288e+01
   4.1992188e+00  -2.5124295e+01
   4.2031250e+00  -2.5075838e+01
   4.2070312e+00  -2.5009728e+01
   4.2109375e+00  -2.4395419e+01
   4.2148438e+00  -2.5413684e+01
   4.2187500e+00  -2.6452958e+01
   4.2226562e+00  -2.5632957e+01
   4.2265625e+00  -2.4655332e+01
   4.2304688e+00  -2.5010001e+01
   4.2343750e+00  -2.5015126e+01
   4.2382812e+00  -2.4528672e+01
   4.2421875e+00  -2.3496805e+01
   4.2460938e+00  -2.4409604e+01
   4.2500000e+00  -2.3963676e+01
   4.2539062e+00  -2.4549798e+01
   4.2578125e+00  -2.4560570e+01
   4.2617188e+00  -2.4684776e+01
   4.2656250e+00  -2.4184521e+01
   4.2695312e+00  -2.4472871e+01
   4.2734375e+00  -2.3703287e+01
   4.2773438e+00  -2.4389595e+01
   4.2812500e+00  -2.4541180e+01
   4.2851562e+00  -2.4540641e+01
   4.2890625e+00  -2.4209342e+01
   4.2929688e+00  -2.4462767e+01
   4.2968750e+00  -2.3924559e+01
   4.3007812e+00  -2.5048596e+01
   4.3046875e+00  -2.5396731e+01
   4.3085938e+00  -2.5841015e+01
   4.3125000e+00  -2.6382554e+01
   4.3164062e+00  -2.4780224e+01
   4.3203125e+00  -2.2602524e+01
   4.3242188e+00  -2.4847803e+01
   4.3281250e+00  -2.5820538e+01
   4.3320312e+00  -2.5464386e+01
   4.3359375e+00  -2.5218542e+01
   4.3398438e+00  -2.4852996e+01
   4.3437500e+00  -2.4398619e+01
   4.3476562e+00  -2.4829804e+01
   4.3515625e+00  -2.4074450e+01
   4.3554688e+00  -2.5165546e+01
   4.3593750e+00  -2.5483847e+01
   4.3632812e+00  -2.5965013e+01
   4.3671875e+00  -2.6723342e+01
   4.3710938e+00  -2.5125808e+01
   4.3750000e+00  -2.2666262e+01
   4.3789062e+00  -2.4071774e+01
   4.3828125e+00  -2.3878789e+01
   4.3867188e+00  -2.4862134e+01
   4.3906250e+00  -2.5591669e+01
   4.3945312e+00  -2.5533276e+01
   4.3984375e+00  -2.5700624e+01
   4.4023438e+00  -2.6111389e+01
   4.4062500e+00  -2.7374240e+01
   4.4101562e+00  -2.6543302e+01
   4.4140625e+00  -2.4779158e+01
   4.4179688e+00  -2.6338907e+01
   4.4218750e+00  -2.6193165e+01
   4.4257812e+00  -2.6191104e+01
   4.4296875e+00  -2.5273123e+01
   4.4335938e+00  -2.5720652e+01
   4.4375000e+00  -2.4800763e+01
   4.4414062e+00  -2.5707939e+01
   4.4453125e+00  -2.5744116e+01
   4.4492188e+00  -2.6123421e+01
   4.4531250e+00  -2.6056624e+01
   4.4570312e+00  -2.6654784e+01
   4.4609375e+00  -2.6597514e+01
   4.4648438e+00  -2.6547512e+01
   4.4687500e+00  -2.6407927e+01
   4.4726562e+00  -2.5975713e+01
   4.4765625e+00  -2.5197085e+01
   4.4804688e+00  -2.6154461e+01
   4.4843750e+00  -2.6381285e+01
   4.4882812e+00  -2.6696506e+01
   4.4921875e+00  -2.6954923e+01
   4.4960938e+00  -2.6518906e+01
   4.5000000e+00  -2.5800189e+01
   4.5039062e+00  -2.6161154e+01
   4.5078125e+00  -2.6136046e+01
   4.5117188e+00  -2.6190006e+01
   4.5156250e+00  -2.5675210e+01
   4.5195312e+00  -2.6761950e+01
   4.5234375e+00  -2.6908813e+01
   4.5273438e+00  -2.7676094e+01
   4.5312500e+00  -2.8887236e+01
   4.5351562e+00  -2.6529180e+01
   4.5390625e+00  -2.4569785e+01
   4.5429688e+00  -2.6048455e+01
   4.5468750e+00  -2.7151738e+01
   4.5507812e+00  -2.6994899e+01
   4.5546875e+00  -2.7216088e+01
   4.5585938e+00  -2.6773675e+01
   4.5625000e+00  -2.5940695e+01
   4.5664062e+00  -2.6419597e+01
   4.5703125e+00  -2.5648323e+01
   4.5742188e+00  -2.6451264e+01
   4.5781250e+00  -2.5717555e+01
   4.5820312e+00  -2.7047923e+01
   4.5859375e+00  -2.7544390e+01
   4.5898438e+00  -2.6996793e+01
   4.5937500e+00  -2.5885649e+01
   4.5976562e+00  -2.6540529e+01
   4.6015625e+00  -2.5402662e+01
   4.6054688e+00  -2.6919965e+01
   4.6093750e+00  -2.7182935e+01
   4.6132812e+00  -2.7031826e+01
   4.6171875e+00  -2.6790544e+01
   4.6210938e+00  -2.6146470e+01
   4.6250000e+00  -2.5083597e+01
   4.6289062e+00  -2.6399575e+01
   4.6328125e+00  -2.7512170e+01
   4.6367188e+00  -2.7117105e+01
   4.6406250e+00  -2.6599627e+01
   4.6445312e+00  -2.6903789e+01
   4.6484375e+00  -2.7341900e+01
   4.6523438e+00  -2.7893530e+01
   4.6562500e+00  -2.8713705e+01
   4.6601562e+00  -2.7488588e+01
   4.6640625e+00  -2.5419723e+01
   4.6679688e+00  -2.6470121e+01
   4.6718750e+00  -2.6403717e+01
   4.6757812e+00  -2.7191696e+01
   4.6796875e+00  -2.8315275e+01
   4.6835938e+00  -2.7436259e+01
   4.6875000e+00  -2.6762174e+01
   4.6914062e+00  -2.7027185e+01
   4.6953125e+00  -2.6610202e+01
   4.6992188e+00  -2.7264598e+01
   4.7031250e+00  -2.6489346e+01
   4.7070312e+00  -2.7033590e+01
   4.7109375e+00  -2.6614110e+01
   4.7148438e+00  -2.6636564e+01
   4.7187500e+00  -2.6365058e+01
   4.7226562e+00  -2.7362718e+01
   4.7265625e+00  -2.8200121e+01
   4.7304688e+00  -2.6980223e+01
   4.7343750e+00  -2.5481813e+01
   4.7382812e+00  -2.6098043e+01
   4.7421875e+00  -2.5700336e+01
   4.7460938e+00  -2.6630318e+01
   4.7500000e+00  -2.8028019e+01
   4.7539062e+00  -2.6338802e+01
   4.7578125e+00  -2.4870997e+01
   4.7617188e+00  -2.6580215e+01
   4.7656250e+00  -2.8675399e+01
   4.7695312e+00  -2.8114806e+01
   4.7734375e+00  -2.8465645e+01
   4.7773438e+00  -2.7238551e+01
   4.7812500e+00  -2.5949805e+01
   4.7851562e+00  -2.6102715e+01
   4.7890625e+00  -2.5325025e+01
   4.7929688e+00  -2.6789014e+01
   4.7968750e+00  -2.8498806e+01
   4.8007812e+00  -2.7939957e+01
   4.8046875e+00  -2.7333932e+01
   4.8085938e+00  -2.7545732e+01
   4.8125000e+00  -2.6747648e+01
   4.8164062e+00  -2.7013193e+01
   4.8203125e+00  -2.5707088e+01
   4.8242188e+00  -2.6341623e+01
   4.8281250e+00  -2.5212805e+01
   4.8320312e+00  -2.6668991e+01
   4.8359375e+00  -2.6644438e+01
   4.8398438e+00  -2.6884967e+01
   4.8437500e+00  -2.6110721e+01
   4.8476562e+00  -2.7442373e+01
   4.8515625e+00  -2.8540473e+01
   4.8554688e+00  -2.7140609e+01
   4.8593750e+00  -2.6023288e+01
   4.8632812e+00  -2.6391557e+01
   4.8671875e+00  -2.5517799e+01
   4.8710938e+00  -2.6812182e+01
   4.8750000e+00  -2.7051038e+01
   4.8789062e+00  -2.6939343e+01
   4.8828125e+00  -2.5028640e+01
   4.8867188e+00  -2.8056060e+01
   4.8906250e+00  -3.2111531e+01
   4.8945312e+00  -2.7965821e+01
   4.8984375e+00  -2.6240113e+01
   4.9023438e+00  -2.6477356e+01
   4.9062500e+00  -2.6029985e+01
   4.9101562e+00  -2.6366168e+01
   4.9140625e+00  -2.6080198e+01
   4.9179688e+00  -2.6785377e+01
   4.9218750e+00  -2.7033389e+01
   4.9257812e+00  -2.7094749e+01
   4.9296875e+00  -2.6792740e+01
   4.9335938e+00  -2.7992453e+01
   4.9375000e+00  -2.8698521e+01
   4.9414062e+00  -2.7347345e+01
   4.9453125e+00  -2.6115370e+01
   4.9492188e+00  -2.6666828e+01
   4.9531250e+00  -2.6738587e+01
   4.9570312e+00  -2.6684278e+01
   4.9609375e+00  -2.6294414e+01
   4.9648438e+00  -2.6659449e+01
   4.9687500e+00  -2.5965618e+01
   4.9726562e+00  -2.7363142e+01
   4.9765625e+00  -2.8268898e+01
   4.9804688e+00  -2.8455997e+01
   4.9843750e+00  -2.9224678e+01
   4.9882812e+00  -2.8006258e+01
   4.9921875e+00  -2.7175112e+01
   4.9960938e+00  -2.6362392e+01
   5.0000000e+00  -2.4618576e+01
   5.0039062e+00  -2.6426954e+01
   5.0078125e+00  -2.6850712e+01
   5.0117188e+00  -2.6477343e+01
   5.0156250e+00  -2.5670242e+01
   5.0195312e+00  -2.5976465e+01
   5.0234375e+00  -2.4961155e+01
   5.0273438e+00  -2.6682610e+01
   5.0312500e+00  -2.8379206e+01
   5.0351562e+00  -2.7757217e+01
   5.0390625e+00  -2.7370663e+01
   5.0429688e+00  -2.7658921e+01
   5.0468750e+00  -2.7000860e+01
   5.0507812e+00  -2.7070663e+01
   5.0546875e+00  -2.6148271e+01
   5.0585938e+00  -2.6839934e+01
   5.0625000e+00  -2.6738634e+01
   5.0664062e+00  -2.7376961e+01
   5.0703125e+00  -2.8140403e+01
   5.0742188e+00  -2.7245874e+01
   5.0781250e+00  -2.6023523e+01
   5.0820312e+00  -2.6313532e+01
   5.0859375e+00  -2.6001434e+01
   5.0898438e+00  -2.7374332e+01
   5.0937500e+00  -2.8750055e+01
   5.0976562e+00  -2.8173620e+01
   5.1015625e+00  -2.7342757e+01
   5.1054688e+00  -2.6812726e+01
   5.1093750e+00  -2.5435741e+01
   5.1132812e+00  -2.6263212e+01
   5.1171875e+00  -2.5863941e+01
   5.1210938e+00  -2.7236006e+01
   5.1250000e+00  -2.9067494e+01
   5.1289062e+00  -2.7714714e+01
   5.1328125e+00  -2.6198938e+01
   5.1367188e+00  -2.7778965e+01
   5.1406250e+00  -2.8341244e+01
   5.1445312e+00  -2.8183563e+01
   5.1484375e+00  -2.8521669e+01
   5.1523438e+00  -2.6611953e+01
   5.1562500e+00  -2.5005868e+01
   5.1601562e+00  -2.6182310e+01
   5.1640625e+00  -2.6371298e+01
   5.1679688e+00  -2.6980803e+01
   5.1718750e+00  -2.7321290e+01
   5.1757812e+00  -2.6995219e+01
   5.1796875e+00  -2.6182314e+01
   5.1835938e+00  -2.6646985e+01
   5.1875000e+00  -2.6333650e+01
   5.1914062e+00  -2.6673597e+01
   5.1953125e+00  -2.6578014e+01
   5.1992188e+00  -2.6590911e+01
   5.2031250e+00  -2.6539079e+01
   5.2070312e+00  -2.7500563e+01
   5.2109375e+00  -2.8337239e+01
   5.2148438e+00  -2.6779861e+01
   5.2187500e+00  -2.4526005e+01
   5.2226562e+00  -2.5582698e+01
   5.2265625e+00  -2.4378334e+01
   5.2304688e+00  -2.6180619e+01
   5.2343750e+00  -2.7000515e+01
   5.2382812e+00  -2.7241891e+01
   5.2421875e+00  -2.6180883e+01
   5.2460938e+00  -2.6855878e+01
   5.2500000e+00  -2.6520802e+01
   5.2539062e+00  -2.7214817e+01
   5.2578125e+00  -2.8706388e+01
   5.2617188e+00  -2.6928474e+01
   5.2656250e+00  -2.5634522e+01
   5.2695312e+00  -2.5959545e+01
   5.2734375e+00  -2.5937136e+01
   5.2773438e+00  -2.6643991e+01
   5.2812500e+00  -2.7655222e+01
   5.2851562e+00  -2.6724476e+01
   5.2890625e+00  -2.5775996e+01
   5.2929688e+00  -2.6667648e+01
   5.2968750e+00  -2.7513971e+01
   5.3007812e+00  -2.7086785e+01
   5.3046875e+00  -2.6748189e+01
   5.3085938e+00  -2.7000354e+01
   5.3125000e+00  -2.7185716e+01
   5.3164062e+00  -2.6954686e+01
   5.3203125e+00  -2.6372634e+01
   5.3242188e+00  -2.6982001e+01
   5.3281250e+00  -2.6807672e+01
   5.3320312e+00  -2.7350560e+01
   5.3359375e+00  -2.7175040e+01
   5.3398438e+00  -2.7778772e+01
   5.3437500e+00  -2.7946602e+01
   5.3476562e+00  -2.7669504e+01
   5.3515625e+00  -2.7637253e+01
   5.3554688e+00  -2.7445086e+01
   5.3593750e+00  -2.6865812e+01
   5.3632812e+00  -2.7215118e+01
   5.3671875e+00  -2.7034758e+01
   5.3710938e+00  -2.7341947e+01
   5.3750000e+00  -2.7703363e+01
   5.3789062e+00  -2.6657225e+01
   5.3828125e+00  -2.5341318e+01
   5.3867188e+00  -2.6693056e+01
   5.3906250e+00  -2.8101718e+01
   5.3945312e+00  -2.7256911e+01
   5.3984375e+00  -2.6048888e+01
   5.4023438e+00  -2.7692118e+01
   5.4062500e+00  -2.8585544e+01
   5.4101562e+00  -2.8453453e+01
   5.4140625e+00  -2.8673287e+01
   5.4179688e+00  -2.7704625e+01
   5.4218750e+00  -2.6334746e+01
   5.4257812e+00  -2.7075524e+01
   5.4296875e+00  -2.6984029e+01
   5.4335938e+00  -2.7715440e+01
   5.4375000e+00  -2.7989639e+01
   5.4414062e+00  -2.7860453e+01
   5.4453125e+00  -2.6255131e+01
   5.4492188e+00  -2.7320300e+01
   5.4531250e+00  -2.8121835e+01
   5.4570312e+00  -2.7560825e+01
   5.4609375e+00  -2.6792337e+01
   5.4648438e+00  -2.7278128e+01
   5.4687500e+00  -2.6396918e+01
   5.4726562e+00  -2.8278824e+01
   5.4765625e+00  -2.9742138e+01
   5.4804688e+00  -2.8716822e+01
   5.4843750e+00  -2.7776493e+01
   5.4882812e+00  -2.8408665e+01
   5.4921875e+00  -2.9125214e+01
   5.4960938e+00  -2.8978175e+01
   5.5000000e+00  -2.8905704e+01
   5.5039062e+00  -2.8403172e+01
   5.5078125e+00  -2.7287946e+01
   5.5117188e+00  -2.8079426e+01
   5.5156250e+00  -2.8138931e+01
   5.5195312e+00  -2.8618441e+01
   5.5234375e+00  -2.8622669e+01
   5.5273438e+00  -2.7743134e+01
   5.5312500e+00  -2.6013172e+01
   5.5351562e+00  -2.8131688e+01
   5.5390625e+00  -2.9262644e+01
   5.5429688e+00  -2.9844044e+01
   5.5468750e+00  -3.0519935e+01
   5.5507812e+00  -2.8450219e+01
   5.5546875e+00  -2.6600553e+01
   5.5585938e+00  -2.7676314e+01
   5.5625000e+00  -2.7175450e+01
   5.5664062e+00  -2.7637285e+01
   5.5703125e+00  -2.7920738e+01
   5.5742188e+00  -2.8401827e+01
   5.5781250e+00  -2.8684856e+01
   5.5820312e+00  -2.7489848e+01
   5.5859375e+00  -2.5598978e+01
   5.5898438e+00  -2.7635437e+01
   5.5937500e+00  -2.9862378e+01
   5.5976562e+00  -2.9009029e+01
   5.6015625e+00  -2.8577654e+01
   5.6054688e+00  -2.8979507e+01
   5.6093750e+00  -2.9853164e+01
   5.6132812e+00  -2.8917076e+01
   5.6171875e+00  -2.7865079e+01
   5.6210938e+00  -2.8871209e+01
   5.6250000e+00  -2.9496507e+01
   5.6289062e+00  -2.9396262e+01
   5.6328125e+00  -2.9048388e+01
   5.6367188e+00  -2.9005067e+01
   5.6406250e+00  -2.8574960e+01
   5.6445312e+00  -2.8670065e+01
   5.6484375e+00  -2.8437870e+01
   5.6523438e+00  -2.8355269e+01
   5.6562500e+00  -2.8328259e+01
   5.6601562e+00  -2.7614821e+01
   5.6640625e+00  -2.5544695e+01
   5.6679688e+00  -2.7652031e+01
   5.6718750e+00  -2.9339186e+01
   5.6757812e+00  -2.8707541e+01
   5.6796875e+00  -2.8112989e+01
   5.6835938e+00  -2.8373560e+01
   5.6875000e+00  -2.7055330e+01
   5.6914062e+00  -2.8145358e+01
   5.6953125e+00  -2.8373505e+01
   5.6992188e+00  -2.8591628e+01
   5.7031250e+00  -2.7979876e+01
   5.7070312e+00  -2.8369818e+01
   5.7109375e+00  -2.7252846e+01
   5.7148438e+00  -2.8386350e+01
   5.7187500e+00  -2.8578262e+01
   5.7226562e+00  -2.9351114e+01
   5.7265625e+00  -2.9400959e+01
   5.7304688e+00  -2.9472427e+01
   5.7343750e+00  -2.8667467e+01
   5.7382812e+00  -2.9496987e+01
   5.7421875e+00  -3.0364189e+01
   5.7460938e+00  -2.9189947e+01
   5.7500000e+00  -2.7868766e+01
   5.7539062e+00  -2.8236381e+01
   5.7578125e+00  -2.7960660e+01
   5.7617188e+00  -2.8220358e+01
   5.7656250e+00  -2.7695856e+01
   5.7695312e+00  -2.8062848e+01
   5.7734375e+00  -2.7352309e+01
   5.7773438e+00  -2.8274429e+01
   5.7812500e+00  -2.8879941e+01
   5.7851562e+00  -2.8990958e+01
   5.7890625e+00  -2.9339180e+01
   5.7929688e+00  -2.7685251e+01
   5.7968750e+00  -2.5814926e+01
   5.8007812e+00  -2.7070742e+01
   5.8046875e+00  -2.7178216e+01
   5.8085938e+00  -2.8161603e+01
   5.8125000e+00  -2.9408012e+01
   5.8164062e+00  -2.8842500e+01
   5.8203125e+00  -2.8912511e+01
   5.8242188e+00  -2.8844017e+01
   5.8281250e+00  -2.8986229e+01
   5.8320312e+00  -2.8883928e+01
   5.8359375e+00  -2.8581750e+01
   5.8398438e+00  -2.9082535e+01
   5.8437500e+00  -2.9031179e+01
   5.8476562e+00  -2.8803067e+01
   5.8515625e+00  -2.7877004e+01
   5.8554688e+00  -2.8553635e+01
   5.8593750e+00  -2.8167875e+01
   5.8632812e+00  -2.8413750e+01
   5.8671875e+00  -2.8157506e+01
   5.8710938e+00  -2.9485040e+01
   5.8750000e+00  -3.2357801e+01
   5.8789062e+00  -2.8853252e+01
   5.8828125e+00  -2.7104707e+01
   5.8867188e+00  -2.7859003e+01
   5.8906250e+00  -2.7886095e+01
   5.8945312e+00  -2.8185732e+01
   5.8984375e+00  -2.7117960e+01
   5.9023438e+00  -2.9011209e+01
   5.9062500e+00  -3.1054841e+01
   5.9101562e+00  -2.9586703e+01
   5.9140625e+00  -2.8577821e+01
   5.9179688e+00  -2.8533324e+01
   5.9218750e+00  -2.7972766e+01
   5.9257812e+00  -2.8270538e+01
   5.9296875e+00  -2.7714990e+01
   5.9335938e+00  -2.8367588e+01
   5.9375000e+00  -2.8536924e+01
   5.9414062e+00  -2.8396718e+01
   5.9453125e+00  -2.7934157e+01
   5.9492188e+00  -2.8019390e+01
   5.9531250e+00  -2.7752052e+01
   5.9570312e+00  -2.8222758e+01
   5.9609375e+00  -2.7964500e+01
   5.9648438e+00  -2.8516388e+01
   5.9687500e+00  -2.9175002e+01
   5.9726562e+00  -2.8940689e+01
   5.9765625e+00  -2.8889929e+01
   5.9804688e+00  -2.8296282e+01
   5.9843750e+00  -2.7291536e+01
   5.9882812e+00  -2.7428747e+01
   5.9921875e+00  -2.6904265e+01
   5.9960938e+00  -2.7941150e+01
   6.0000000e+00  -2.7994605e+01
   6.0039062e+00  -2.9577020e+01
   6.0078125e+00  -3.1210507e+01
   6.0117188e+00  -2.9746991e+01
   6.0156250e+00  -2.8289698e+01
   6.0195312e+00  -2.8661262e+01
   6.0234375e+00  -2.8117412e+01
   6.0273438e+00  -2.8808814e+01
   6.0312500e+00  -2.8543091e+01
   6.0351562e+00  -2.8378702e+01
   6.0390625e+00  -2.7091957e+01
   6.0429688e+00  -2.8444956e+01
   6.0468750e+00  -2.8693557e+01
   6.0507812e+00  -2.8969024e+01
   6.0546875e+00  -2.9117293e+01
   6.0585938e+00  -2.9626100e+01
   6.0625000e+00  -3.0037599e+01
   6.0664062e+00  -2.9024064e+01
   6.0703125e+00  -2.7055361e+01
   6.0742188e+00  -2.8584892e+01
   6.0781250e+00  -2.8494904e+01
   6.0820312e+00  -2.8719112e+01
   6.0859375e+00  -2.8344452e+01
   6.0898438e+00  -2.9472764e+01
   6.0937500e+00  -3.0072641e+01
   6.0976562e+00  -2.8773531e+01
   6.1015625e+00  -2.7495776e+01
   6.1054688e+00  -2.7755885e+01
   6.1093750e+00  -2.7367440e+01
   6.1132812e+00  -2.7976581e+01
   6.1171875e+00  -2.7484082e+01
   6.1210938e+00  -2.9206443e+01
   6.1250000e+00  -3.1194333e+01
   6.1289062e+00  -3.0051160e+01
   6.1328125e+00  -2.9109904e+01
   6.1367188e+00  -2.8898533e+01
   6.1406250e+00  -2.8097743e+01
   6.1445312e+00  -2.8047087e+01
   6.1484375e+00  -2.7234345e+01
   6.1523438e+00  -2.8084536e+01
   6.1562500e+00  -2.9271047e+01
   6.1601562e+00  -2.8291640e+01
   6.1640625e+00  -2.7444359e+01
   6.1679688e+00  -2.8068323e+01
   6.1718750e+00  -2.8351631e+01
   6.1757812e+00  -2.7723459e+01
   6.1796875e+00  -2.6599418e+01
   6.1835938e+00  -2.7436745e+01
   6.1875000e+00  -2.7615530e+01
   6.1914062e+00  -2.7867357e+01
   6.1953125e+00  -2.7239846e+01
   6.1992188e+00  -2.8605145e+01
   6.2031250e+00  -2.9059354e+01
   6.2070312e+00  -2.9661182e+01
   6.2109375e+00  -2.8783217e+01
   6.2148438e+00  -2.8908376e+01
   6.2187500e+00  -2.8008927e+01
   6.2226562e+00  -2.8660164e+01
   6.2265625e+00  -2.8954329e+01
   6.2304688e+00  -2.9136364e+01
   6.2343750e+00  -3.0262035e+01
   6.2382812e+00  -2.8185840e+01
   6.2421875e+00  -2.6883253e+01
   6.2460938e+00  -2.7045452e+01
   6.2500000e+00  -2.6128889e+01
   6.2539062e+00  -2.7062350e+01
   6.2578125e+00  -2.6431964e+01
   6.2617188e+00  -2.7622618e+01
   6.2656250e+00  -2.6712834e+01
   6.2695312e+00  -2.8497046e+01
   6.2734375e+00  -3.0321728e+01
   6.2773438e+00  -2.9264940e+01
   6.2812500e+00  -2.8187898e+01
   6.2851562e+00  -2.8648594e+01
   6.2890625e+00  -2.8155382e+01
   6.2929688e+00  -2.8070869e+01
   6.2968750e+00  -2.7515557e+01
   6.3007812e+00  -2.7743632e+01
   6.3046875e+00  -2.7164861e+01
   6.3085938e+00  -2.8589148e+01
   6.3125000e+00  -3.0718310e+01
   6.3164062e+00  -2.9206896e+01
   6.3203125e+00  -2.8128363e+01
   6.3242188e+00  -2.8703684e+01
   6.3281250e+00  -2.8999047e+01
   6.3320312e+00  -2.8711866e+01
   6.3359375e+00  -2.7458622e+01
   6.3398438e+00  -2.9075094e+01
   6.3437500e+00  -2.9836552e+01
   6.3476562e+00  -2.9412976e+01
   6.3515625e+00  -2.8221447e+01
   6.3554688e+00  -2.8668818e+01
   6.3593750e+00  -2.7539383e+01
   6.3632812e+00  -2.7925385e+01
   6.3671875e+00  -2.6938245e+01
   6.3710938e+00  -2.8369855e+01
   6.3750000e+00  -2.9195869e+01
   6.3789062e+00  -2.9679158e+01
   6.3828125e+00  -3.0643582e+01
   6.3867188e+00  -2.9887452e+01
   6.3906250e+00  -2.8975819e+01
   6.3945312e+00  -2.9404583e+01
   6.3984375e+00  -2.9467926e+01
   6.4023438e+00  -2.9055718e+01
   6.4062500e+00  -2.8520945e+01
   6.4101562e+00  -2.8919994e+01
   6.4140625e+00  -2.8817941e+01
   6.4179688e+00  -2.9806312e+01
   6.4218750e+00  -3.0529946e+01
   6.4257812e+00  -2.9957553e+01
   6.4296875e+00  -2.9110485e+01
   6.4335938e+00  -2.9274775e+01
   6.4375000e+00  -2.8777149e+01
   6.4414062e+00  -2.9018908e+01
   6.4453125e+00  -2.8659828e+01
   6.4492188e+00  -2.9298912e+01
   6.4531250e+00  -2.9394653e+01
   6.4570312e+00  -3.0039333e+01
   6.4609375e+00  -3.0120819e+01
   6.4648438e+00  -3.0027940e+01
   6.4687500e+00  -2.9195747e+01
   6.4726562e+00  -3.0567471e+01
   6.4765625e+00  -3.2044575e+01
   6.4804688e+00  -2.9460189e+01
   6.4843750e+00  -2.7650395e+01
   6.4882812e+00  -2.8936844e+01
   6.4921875e+00  -2.8504146e+01
   6.4960938e+00  -2.9467047e+01
   6.5000000e+00  -2.9825173e+01
   6.5039062e+00  -2.8917570e+01
   6.5078125e+00  -2.8191765e+01
   6.5117188e+00  -2.9412126e+01
   6.5156250e+00  -3.0171965e+01
   6.5195312e+00  -2.9917286e+01
   6.5234375e+00  -2.9523757e+01
   6.5273438e+00  -2.9453716e+01
   6.5312500e+00  -2.7445913e+01
   6.5351562e+00  -2.8889531e+01
   6.5390625e+00  -2.8438749e+01
   6.5429688e+00  -2.9853188e+01
   6.5468750e+00  -3.0997242e+01
   6.5507812e+00  -3.1213649e+01
   6.5546875e+00  -3.2485128e+01
   6.5585938e+00  -3.1025097e+01
   6.5625000e+00  -3.0017018e+01
   6.5664062e+00  -2.8646728e+01
   6.5703125e+00  -2.6462095e+01
   6.5742188e+00  -2.8330707e+01
   6.5781250e+00  -2.9443156e+01
   6.5820312e+00  -2.8647499e+01
   6.5859375e+00  -2.7217189e+01
   6.5898438e+00  -2.9373070e+01
   6.5937500e+00  -3.2230903e+01
   6.5976562e+00  -3.0945057e+01
   6.6015625e+00  -3.0663500e+01
   6.6054688e+00  -3.0246072e+01
   6.6093750e+00  -2.9243033e+01
   6.6132812e+00  -2.9763982e+01
   6.6171875e+00  -2.9360099e+01
   6.6210938e+00  -3.0034401e+01
   6.6250000e+00  -3.0806400e+01
   6.6289062e+00  -3.0012640e+01
   6.6328125e+00  -2.8954733e+01
   6.6367188e+00  -2.9758222e+01
   6.6406250e+00  -2.9650553e+01
   6.6445312e+00  -3.0813556e+01
   6.6484375e+00  -3.1780054e+01
   6.6523438e+00  -3.0161027e+01
   6.6562500e+00  -2.8876723e+01
   6.6601562e+00  -2.9846228e+01
   6.6640625e+00  -2.9405413e+01
   6.6679688e+00  -2.9681992e+01
   6.6718750e+00  -2.9765347e+01
   6.6757812e+00  -2.9358935e+01
   6.6796875e+00  -2.8607119e+01
   6.6835938e+00  -3.0022361e+01
   6.6875000e+00  -3.1988716e+01
   6.6914062e+00  -3.0529179e+01
   6.6953125e+00  -3.0040649e+01
   6.6992188e+00  -2.9656236e+01
   6.7031250e+00  -2.8486610e+01
   6.7070312e+00  -2.9284860e+01
   6.7109375e+00  -2.9493917e+01
   6.7148438e+00  -2.9200332e+01
   6.7187500e+00  -2.8189582e+01
   6.7226562e+00  -2.9708047e+01
   6.7265625e+00  -3.0410410e+01
   6.7304688e+00  -3.0989837e+01
   6.7343750e+00  -3.1345136e+01
   6.7382812e+00  -3.1639921e+01
   6.7421875e+00  -3.2272286e+01
   6.7460938e+00  -3.1006657e+01
   6.7500000e+00  -2.9773340e+01
   6.7539062e+00  -3.0016975e+01
   6.7578125e+00  -3.0009039e+01
   6.7617188e+00  -2.9558201e+01
   6.7656250e+00  -2.8836270e+01
   6.7695312e+00  -2.8617486e+01
   6.7734375e+00  -2.7965374e+01
   6.7773438e+00  -2.8749342e+01
   6.7812500e+00  -2.9138383e+01
   6.7851562e+00  -3.0131127e+01
   6.7890625e+00  -3.1268241e+01
   6.7929688e+00  -3.0804579e+01
   6.7968750e+00  -3.1349271e+01
   6.8007812e+00  -3.0004796e+01
   6.8046875e+00  -2.8103117e+01
   6.8085938e+00  -2.9410671e+01
   6.8125000e+00  -2.8701279e+01
   6.8164062e+00  -3.0067593e+01
   6.8203125e+00  -3.0118641e+01
   6.8242188e+00  -2.9932073e+01
   6.8281250e+00  -2.8657101e+01
   6.8320312e+00  -2.9526044e+01
   6.8359375e+00  -2.9494816e+01
   6.8398438e+00  -3.0161160e+01
   6.8437500e+00  -2.9672724e+01
   6.8476562e+00  -3.0537697e+01
   6.8515625e+00  -3.1423706e+01
   6.8554688e+00  -3.1011538e+01
   6.8593750e+00  -3.0722693e+01
   6.8632812e+00  -3.0297225e+01
   6.8671875e+00  -2.8406404e+01
   6.8710938e+00  -2.9508162e+01
   6.8750000e+00  -2.9696593e+01
   6.8789062e+00  -2.8900251e+01
   6.8828125e+00  -2.8035142e+01
   6.8867188e+00  -2.9327222e+01
   6.8906250e+00  -2.9506307e+01
   6.8945312e+00  -3.0968286e+01
   6.8984375e+00  -3.2389574e+01
   6.9023438e+00  -3.0699684e+01
   6.9062500e+00  -2.9725001e+01
   6.9101562e+00  -2.9798637e+01
   6.9140625e+00  -2.9232507e+01
   6.9179688e+00  -2.9527548e+01
   6.9218750e+00  -3.0008263e+01
   6.9257812e+00  -2.8800093e+01
   6.9296875e+00  -2.7591760e+01
   6.9335938e+00  -2.8884328e+01
   6.9375000e+00  -2.9972921e+01
   6.9414062e+00  -2.9435085e+01
   6.9453125e+00  -2.8170000e+01
   6.9492188e+00  -2.9941359e+01
   6.9531250e+00  -3.0302028e+01
   6.9570312e+00  -3.0514466e+01
   6.9609375e+00  -3.0117887e+01
   6.9648438e+00  -3.1546741e+01
   6.9687500e+00  -3.3367785e+01
   6.9726562e+00  -3.1310730e+01
   6.9765625e+00  -2.9955502e+01
   6.9804688e+00  -2.9932194e+01
   6.9843750e+00  -2.9418086e+01
   6.9882812e+00  -2.8743330e+01
   6.9921875e+00  -2.6893948e+01
   6.9960938e+00  -2.8999671e+01
   7.0000000e+00  -2.9691983e+01
   7.0039062e+00  -2.9928208e+01
   7.0078125e+00  -2.9846688e+01
   7.0117188e+00  -2.9345837e+01
   7.0156250e+00  -2.8026981e+01
   7.0195312e+00  -2.9646828e+01
   7.0234375e+00  -3.0511605e+01
   7.0273438e+00  -3.0748688e+01
   7.0312500e+00  -2.9830443e+01
   7.0351562e+00  -3.0919815e+01
   7.0390625e+00  -3.0563118e+01
   7.0429688e+00  -3.1210626e+01
   7.0468750e+00  -3.0603980e+01
   7.0507812e+00  -3.1383677e+01
   7.0546875e+00  -3.1957494e+01
   7.0585938e+00  -3.0694388e+01
   7.0625000e+00  -2.8808348e+01
   7.0664062e+00  -2.9230915e+01
   7.0703125e+00  -2.8202375e+01
   7.0742188e+00  -2.8940032e+01
   7.0781250e+00  -2.8267133e+01
   7.0820312e+00  -2.9465891e+01
   7.0859375e+00  -2.9978905e+01
   7.0898438e+00  -3.0991703e+01
   7.0937500e+00  -3.3599269e+01
   7.0976562e+00  -3.0761510e+01
   7.1015625e+00  -2.9194850e+01
   7.1054688e+00  -2.9424387e+01
   7.1093750e+00  -2.8659539e+01
   7.1132812e+00  -2.9794504e+01
   7.1171875e+00  -3.0420358e+01
   7.1210938e+00  -3.0212879e+01
   7.1250000e+00  -2.9761393e+01
   7.1289062e+00  -2.9996798e+01
   7.1328125e+00  -2.9137598e+01
   7.1367188e+00  -2.9942268e+01
   7.1406250e+00  -3.0252036e+01
   7.1445312e+00  -2.9830273e+01
   7.1484375e+00  -2.8633735e+01
   7.1523438e+00  -2.9820458e+01
   7.1562500e+00  -3.0949165e+01
   7.1601562e+00  -2.9784633e+01
   7.1640625e+00  -2.9270005e+01
   7.1679688e+00  -2.9378357e+01
   7.1718750e+00  -2.8838958e+01
   7.1757812e+00  -3.0163537e+01
   7.1796875e+00  -3.0817876e+01
   7.1835938e+00  -3.0077129e+01
   7.1875000e+00  -2.9257756e+01
   7.1914062e+00  -2.9419327e+01
   7.1953125e+00  -2.7685250e+01
   7.1992188e+00  -2.8841568e+01
   7.2031250e+00  -2.9256945e+01
   7.2070312e+00  -2.9142321e+01
   7.2109375e+00  -2.7970765e+01
   7.2148438e+00  -2.9015867e+01
   7.2187500e+00  -2.8255999e+01
   7.2226562e+00  -2.9338258e+01
   7.2265625e+00  -2.9901606e+01
   7.2304688e+00  -2.9704303e+01
   7.2343750e+00  -2.8987653e+01
   7.2382812e+00  -2.9800056e+01
   7.2421875e+00  -3.0518363e+01
   7.2460938e+00  -3.0764979e+01
   7.2500000e+00  -3.1212034e+01
   7.2539062e+00  -2.9944381e+01
   7.2578125e+00  -2.8521736e+01
   7.2617188e+00  -3.0260424e+01
   7.2656250e+00  -3.2029550e+01
   7.2695312e+00  -3.0937398e+01
   7.2734375e+00  -3.0907549e+01
   7.2773438e+00  -3.0531889e+01
   7.2812500e+00  -3.0480686e+01
   7.2851562e+00  -2.9022970e+01
   7.2890625e+00  -2.7347106e+01
   7.2929688e+00  -2.8074420e+01
   7.2968750e+00  -2.7885233e+01
   7.3007812e+00  -2.8435292e+01
   7.3046875e+00  -2.8552661e+01
   7.3085938e+00  -2.9036049e+01
   7.3125000e+00  -2.9068642e+01
   7.3164062e+00  -2.9858875e+01
   7.3203125e+00  -3.0096053e+01
   7.3242188e+00  -3.0534707e+01
   7.3281250e+00  -3.0296097e+01
   7.3320312e+00  -3.0317350e+01
   7.3359375e+00  -2.9849439e+01
   7.3398438e+00  -3.0436626e+01
   7.3437500e+00  -2.9794101e+01
   7.3476562e+00  -3.0802477e+01
   7.3515625e+00  -3.2254480e+01
   7.3554688e+00  -3.1686148e+01
   7.3593750e+00  -3.1316914e+01
   7.3632812e+00  -3.1572479e+01
   7.3671875e+00  -3.1769204e+01
   7.3710938e+00  -3.0711258e+01
   7.3750000e+00  -2.9614955e+01
   7.3789062e+00  -2.9580867e+01
   7.3828125e+00  -2.8482465e+01
   7.3867188e+00  -2.9358497e+01
   7.3906250e+00  -2.9320831e+01
   7.3945312e+00  -2.9750709e+01
   7.3984375e+00  -2.9385141e+01
   7.4023438e+00  -3.0023363e+01
   7.4062500e+00  -3.0133543e+01
   7.4101562e+00  -3.0000137e+01
   7.4140625e+00  -2.9662199e+01
   7.4179688e+00  -3.0093024e+01
   7.4218750e+00  -3.0444567e+01
   7.4257812e+00  -3.0470789e+01
   7.4296875e+00  -2.9861824e+01
   7.4335938e+00  -3.0664431e+01
   7.4375000e+00  -3.0825333e+01
   7.4414062e+00  -3.1151929e+01
   7.4453125e+00  -3.0755872e+01
   7.4492188e+00  -3.1345700e+01
   7.4531250e+00  -3.1137228e+01
   7.4570312e+00  -3.2168649e+01
   7.4609375e+00  -3.3333051e+01
   7.4648438e+00  -3.2120430e+01
   7.4687500e+00  -3.1812011e+01
   7.4726562e+00  -3.0215847e+01
   7.4765625e+00  -2.8293077e+01
   7.4804688e+00  -3.0028604e+01
   7.4843750e+00  -3.1827393e+01
   7.4882812e+00  -3.0866886e+01
   7.4921875e+00  -3.0347252e+01
   7.4960938e+00  -3.0298263e+01
   7.5000000e+00  -2.9171006e+01
   7.5039062e+00  -3.0233337e+01
   7.5078125e+00  -3.1141198e+01
   7.5117188e+00  -3.0702416e+01
   7.5156250e+00  -3.0022603e+01
   7.5195312e+00  -3.0924399e+01
   7.5234375e+00  -3.1336654e+01
   7.5273438e+00  -3.0837944e+01
   7.5312500e+00  -3.0505559e+01
   7.5351562e+00  -3.0465313e+01
   7.5390625e+00  -2.9572074e+01
   7.5429688e+00  -3.0939307e+01
   7.5468750e+00  -3.2089768e+01
   7.5507812e+00  -3.1003541e+01
   7.5546875e+00  -3.0008423e+01
   7.5585938e+00  -3.0303293e+01
   7.5625000e+00  -3.0045300e+01
   7.5664062e+00  -3.0509534e+01
   7.5703125e+00  -3.0956628e+01
   7.5742188e+00  -3.0474124e+01
   7.5781250e+00  -2.9066998e+01
   7.5820312e+00  -3.0844181e+01
   7.5859375e+00  -3.1761618e+01
   7.5898438e+00  -3.1460030e+01
   7.5937500e+00  -3.0664031e+01
   7.5976562e+00  -3.2012446e+01
   7.6015625e+00  -3.2382935e+01
   7.6054688e+00  -3.2716288e+01
   7.6093750e+00  -3.3044194e+01
   7.6132812e+00  -3.2216978e+01
   7.6171875e+00  -3.2353412e+01
   7.6210938e+00  -3.1204299e+01
   7.6250000e+00  -2.9288790e+01
   7.6289062e+00  -3.0799427e+01
   7.6328125e+00  -3.0544149e+01
   7.6367188e+00  -3.0992511e+01
   7.6406250e+00  -3.1315939e+01
   7.6445312e+00  -3.0776504e+01
   7.6484375e+00  -3.0145520e+01
   7.6523438e+00  -2.9775084e+01
   7.6562500e+00  -2.8758990e+01
   7.6601562e+00  -3.0552446e+01
   7.6640625e+00  -3.3076675e+01
   7.6679688e+00  -3.1333627e+01
   7.6718750e+00  -3.0213386e+01
   7.6757812e+00  -3.0702119e+01
   7.6796875e+00  -2.9976512e+01
   7.6835938e+00  -3.0878484e+01
   7.6875000e+00  -3.1806869e+01
   7.6914062e+00  -3.0602526e+01
   7.6953125e+00  -2.9074698e+01
   7.6992188e+00  -3.0752537e+01
   7.7031250e+00  -3.1403257e+01
   7.7070312e+00  -3.1877767e+01
   7.7109375e+00  -3.1940466e+01
   7.7148438e+00  -3.1522480e+01
   7.7187500e+00  -3.1371937e+01
   7.7226562e+00  -3.0800939e+01
   7.7265625e+00  -3.0141671e+01
   7.7304688e+00  -3.0216356e+01
   7.7343750e+00  -2.9131874e+01
   7.7382812e+00  -3.0264280e+01
   7.7421875e+00  -3.1249832e+01
   7.7460938e+00  -3.1086589e+01
   7.7500000e+00  -3.0949467e+01
   7.7539062e+00  -3.0989038e+01
   7.7578125e+00  -3.0566475e+01
   7.7617188e+00  -3.0902961e+01
   7.7656250e+00  -3.1124323e+01
   7.7695312e+00  -3.1589865e+01
   7.7734375e+00  -3.2261500e+01
   7.7773438e+00  -3.1696878e+01
   7.7812500e+00  -3.0771027e+01
   7.7851562e+00  -3.1493239e+01
   7.7890625e+00  -3.1355871e+01
   7.7929688e+00  -3.1592179e+01
   7.7968750e+00  -3.0763679e+01
   7.8007812e+00  -3.2239189e+01
   7.8046875e+00  -3.2665645e+01
   7.8085938e+00  -3.2191503e+01
   7.8125000e+00  -3.0796422e+01
   7.8164062e+00  -3.1186779e+01
   7.8203125e+00  -3.0996143e+01
   7.8242188e+00  -3.0841223e+01
   7.8281250e+00  -3.0557761e+01
   7.8320312e+00  -2.9505165e+01
   7.8359375e+00  -2.8052227e+01
   7.8398438e+00  -2.9447497e+01
   7.8437500e+00  -3.0278982e+01
   7.8476562e+00  -3.0569764e+01
   7.8515625e+00  -3.1540461e+01
   7.8554688e+00  -3.0891098e+01
   7.8593750e+00  -3.1083877e+01
   7.8632812e+00  -3.0499607e+01
   7.8671875e+00  -2.9399405e+01
   7.8710938e+00  -3.0576995e+01
   7.8750000e+00  -3.0818317e+01
   7.8789062e+00  -3.1768823e+01
   7.8828125e+00  -3.2425987e+01
   7.8867188e+00  -3.2224337e+01
   7.8906250e+00  -3.2120863e+01
   7.8945312e+00  -3.1509021e+01
   7.8984375e+00  -3.0583668e+01
   7.9023438e+00  -3.0929637e+01
   7.9062500e+00  -3.0541167e+01
   7.9101562e+00  -3.1328906e+01
   7.9140625e+00  -3.1898227e+01
   7.9179688e+00  -3.1860019e+01
   7.9218750e+00  -3.1686165e+01
   7.9257812e+00  -3.1449534e+01
   7.9296875e+00  -3.0314286e+01
   7.9335938e+00  -3.1241308e+01
   7.9375000e+00  -3.1292101e+01
   7.9414062e+00  -3.0374697e+01
   7.9453125e+00  -2.8934381e+01
   7.9492188e+00  -3.0189783e+01
   7.9531250e+00  -3.0092031e+01
   7.9570312e+00  -3.1470175e+01
   7.9609375e+00  -3.2128542e+01
   7.9648438e+00  -3.2351200e+01
   7.9687500e+00  -3.3470480e+01
   7.9726562e+00  -3.1520174e+01
   7.9765625e+00  -3.0026661e+01
   7.9804688e+00  -3.1439571e+01
   7.9843750e+00  -3.2512437e+01
   7.9882812e+00  -3.1754393e+01
   7.9921875e+00  -3.0169130e+01
   7.9960938e+00  -3.1608760e+01
   8.0000000e+00  -3.1275659e+01


==> Figures/PSD/TheoreticalVsWelch/PSMonteCarloDataSF7NQ2.dat <==
   0.0000000e+00  -4.3994571e-01
   7.8125000e-03   2.5735394e-03
   1.5625000e-02  -6.5242895e-01
   2.3437500e-02  -1.5179940e-01
   3.1250000e-02  -8.1847870e-01
   3.9062500e-02  -6.3967678e-01
   4.6875000e-02  -5.5398996e-01
   5.4687500e-02  -1.0031035e+00
   6.2500000e-02  -2.2193609e-01
   7.0312500e-02  -6.9160024e-01
   7.8125000e-02   3.0235264e-01
   8.5937500e-02  -4.8415560e-01
   9.3750000e-02   8.1427810e-02
   1.0156250e-01  -3.3484852e-01
   1.0937500e-01  -1.2285830e+00
   1.1718750e-01  -2.2034330e-01
   1.2500000e-01  -8.6030795e-01
   1.3281250e-01  -2.4818713e-01
   1.4062500e-01   6.1065307e-01
   1.4843750e-01  -7.5512965e-01
   1.5625000e-01  -2.8105990e-01
   1.6406250e-01  -1.7508356e-01
   1.7187500e-01  -1.1194453e+00
   1.7968750e-01  -4.5914609e-01
   1.8750000e-01  -1.7279796e-01
   1.9531250e-01  -8.9771434e-01
   2.0312500e-01  -2.4286862e-01
   2.1093750e-01   1.7888309e-01
   2.1875000e-01  -8.6525178e-01
   2.2656250e-01  -1.0045317e+00
   2.3437500e-01   2.5833477e-01
   2.4218750e-01  -2.9405843e-01
   2.5000000e-01  -9.3456154e-01
   2.5781250e-01  -3.7089066e-01
   2.6562500e-01  -2.4959096e-01
   2.7343750e-01   2.4038245e-01
   2.8125000e-01  -2.5665406e-01
   2.8906250e-01  -1.2207877e+00
   2.9687500e-01  -3.4834503e-01
   3.0468750e-01   6.1687230e-02
   3.1250000e-01   3.4090696e-02
   3.2031250e-01  -4.1380922e-01
   3.2812500e-01  -1.5052122e+00
   3.3593750e-01  -1.0817894e+00
   3.4375000e-01  -2.5491385e-01
   3.5156250e-01   5.5520454e-01
   3.5937500e-01   1.4459160e-01
   3.6718750e-01  -1.6609875e-01
   3.7500000e-01  -1.1514593e+00
   3.8281250e-01  -1.3905899e+00
   3.9062500e-01  -1.5990550e+00
   3.9843750e-01   6.4719529e-02
   4.0625000e-01  -1.7206646e-01
   4.1406250e-01   7.9001795e-01
   4.2187500e-01   7.9693650e-01
   4.2968750e-01   1.3481479e+00
   4.3750000e-01   3.6169216e-01
   4.4531250e-01   3.4430946e-01
   4.5312500e-01  -6.1098518e-01
   4.6093750e-01  -1.1433052e+00
   4.6875000e-01  -1.9932593e+00
   4.7656250e-01  -2.9847939e+00
   4.8437500e-01  -4.7920397e+00
   4.9218750e-01  -4.5983934e+00
   5.0000000e-01  -6.2015614e+00
   5.0781250e-01  -7.0444460e+00
   5.1562500e-01  -7.2913248e+00
   5.2343750e-01  -8.9255681e+00
   5.3125000e-01  -9.4427765e+00
   5.3906250e-01  -9.6761640e+00
   5.4687500e-01  -1.1029173e+01
   5.5468750e-01  -1.1256022e+01
   5.6250000e-01  -1.0257709e+01
   5.7031250e-01  -1.1170691e+01
   5.7812500e-01  -1.2223928e+01
   5.8593750e-01  -1.0655580e+01
   5.9375000e-01  -1.2168113e+01
   6.0156250e-01  -1.3334475e+01
   6.0937500e-01  -1.2721488e+01
   6.1718750e-01  -1.3666964e+01
   6.2500000e-01  -1.2921357e+01
   6.3281250e-01  -1.2043339e+01
   6.4062500e-01  -1.2124352e+01
   6.4843750e-01  -1.2713378e+01
   6.5625000e-01  -1.3405713e+01
   6.6406250e-01  -1.4167305e+01
   6.7187500e-01  -1.2320092e+01
   6.7968750e-01  -1.2505294e+01
   6.8750000e-01  -1.5279550e+01
   6.9531250e-01  -1.2754864e+01
   7.0312500e-01  -1.3035397e+01
   7.1093750e-01  -1.3848729e+01
   7.1875000e-01  -1.2168078e+01
   7.2656250e-01  -1.3048334e+01
   7.3437500e-01  -1.3486751e+01
   7.4218750e-01  -1.3484754e+01
   7.5000000e-01  -1.4050376e+01
   7.5781250e-01  -1.2452779e+01
   7.6562500e-01  -1.3028624e+01
   7.7343750e-01  -1.3106541e+01
   7.8125000e-01  -1.4721622e+01
   7.8906250e-01  -1.3763746e+01
   7.9687500e-01  -1.1938039e+01
   8.0468750e-01  -1.4374655e+01
   8.1250000e-01  -1.2232337e+01
   8.2031250e-01  -1.2901265e+01
   8.2812500e-01  -1.4222537e+01
   8.3593750e-01  -1.3113420e+01
   8.4375000e-01  -1.3569246e+01
   8.5156250e-01  -1.3908684e+01
   8.5937500e-01  -1.4002278e+01
   8.6718750e-01  -1.2620302e+01
   8.7500000e-01  -1.4553656e+01
   8.8281250e-01  -1.2261208e+01
   8.9062500e-01  -1.4925118e+01
   8.9843750e-01  -1.4367421e+01
   9.0625000e-01  -1.3310878e+01
   9.1406250e-01  -1.1415704e+01
   9.2187500e-01  -1.4101012e+01
   9.2968750e-01  -1.3767293e+01
   9.3750000e-01  -1.3954365e+01
   9.4531250e-01  -1.2607967e+01
   9.5312500e-01  -1.2848137e+01
   9.6093750e-01  -1.2990170e+01
   9.6875000e-01  -1.4806663e+01
   9.7656250e-01  -1.3837762e+01
   9.8437500e-01  -1.3856791e+01
   9.9218750e-01  -1.2508281e+01
   1.0000000e+00  -1.4438435e+01
   1.0078125e+00  -1.2785825e+01
   1.0156250e+00  -1.5241554e+01
   1.0234375e+00  -1.2656832e+01
   1.0312500e+00  -1.3906407e+01
   1.0390625e+00  -1.2926135e+01
   1.0468750e+00  -1.2372888e+01
   1.0546875e+00  -1.4465813e+01
   1.0625000e+00  -1.3398742e+01
   1.0703125e+00  -1.5892781e+01
   1.0781250e+00  -1.2575007e+01
   1.0859375e+00  -1.3235631e+01
   1.0937500e+00  -1.3800080e+01
   1.1015625e+00  -1.3330302e+01
   1.1093750e+00  -1.2715066e+01
   1.1171875e+00  -1.3173801e+01
   1.1250000e+00  -1.4379512e+01
   1.1328125e+00  -1.3447207e+01
   1.1406250e+00  -1.4223780e+01
   1.1484375e+00  -1.3541455e+01
   1.1562500e+00  -1.2196514e+01
   1.1640625e+00  -1.3931862e+01
   1.1718750e+00  -1.3258532e+01
   1.1796875e+00  -1.2739036e+01
   1.1875000e+00  -1.4408118e+01
   1.1953125e+00  -1.3013253e+01
   1.2031250e+00  -1.3743054e+01
   1.2109375e+00  -1.4636802e+01
   1.2187500e+00  -1.3530827e+01
   1.2265625e+00  -1.2845307e+01
   1.2343750e+00  -1.4559303e+01
   1.2421875e+00  -1.1921302e+01
   1.2500000e+00  -1.3325224e+01
   1.2578125e+00  -1.3182219e+01
   1.2656250e+00  -1.3143306e+01
   1.2734375e+00  -1.3235684e+01
   1.2812500e+00  -1.4846136e+01
   1.2890625e+00  -1.3406856e+01
   1.2968750e+00  -1.3956845e+01
   1.3046875e+00  -1.5213956e+01
   1.3125000e+00  -1.3600061e+01
   1.3203125e+00  -1.2510441e+01
   1.3281250e+00  -1.4147066e+01
   1.3359375e+00  -1.3466467e+01
   1.3437500e+00  -1.1978291e+01
   1.3515625e+00  -1.2554983e+01
   1.3593750e+00  -1.3559841e+01
   1.3671875e+00  -1.2347003e+01
   1.3750000e+00  -1.1412930e+01
   1.3828125e+00  -1.3002623e+01
   1.3906250e+00  -1.3648822e+01
   1.3984375e+00  -1.2234951e+01
   1.4062500e+00  -1.2829566e+01
   1.4140625e+00  -1.3095099e+01
   1.4218750e+00  -1.5775460e+01
   1.4296875e+00  -1.3286979e+01
   1.4375000e+00  -1.2547044e+01
   1.4453125e+00  -1.5173541e+01
   1.4531250e+00  -1.6718559e+01
   1.4609375e+00  -1.4745090e+01
   1.4687500e+00  -1.6016208e+01
   1.4765625e+00  -1.5533480e+01
   1.4843750e+00  -1.7540616e+01
   1.4921875e+00  -1.7588806e+01
   1.5000000e+00  -1.6584949e+01
   1.5078125e+00  -1.6117485e+01
   1.5156250e+00  -1.7828134e+01
   1.5234375e+00  -1.7551244e+01
   1.5312500e+00  -1.8610436e+01
   1.5390625e+00  -1.7843148e+01
   1.5468750e+00  -1.6278679e+01
   1.5546875e+00  -1.8197331e+01
   1.5625000e+00  -1.8701381e+01
   1.5703125e+00  -1.8877878e+01
   1.5781250e+00  -1.8083344e+01
   1.5859375e+00  -1.7502455e+01
   1.5937500e+00  -1.8183404e+01
   1.6015625e+00  -1.8591027e+01
   1.6093750e+00  -2.0455739e+01
   1.6171875e+00  -1.8284235e+01
   1.6250000e+00  -1.8233359e+01
   1.6328125e+00  -1.7076874e+01
   1.6406250e+00  -1.7027813e+01
   1.6484375e+00  -1.9702635e+01
   1.6562500e+00  -1.9071602e+01
   1.6640625e+00  -1.8675990e+01
   1.6718750e+00  -1.9057383e+01
   1.6796875e+00  -1.7995230e+01
   1.6875000e+00  -2.0348849e+01
   1.6953125e+00  -1.6784595e+01
   1.7031250e+00  -2.0877839e+01
   1.7109375e+00  -1.9008827e+01
   1.7187500e+00  -1.9441830e+01
   1.7265625e+00  -1.8297298e+01
   1.7343750e+00  -1.9001051e+01
   1.7421875e+00  -1.9338796e+01
   1.7500000e+00  -1.8942229e+01
   1.7578125e+00  -1.8821720e+01
   1.7656250e+00  -2.0546572e+01
   1.7734375e+00  -1.9162697e+01
   1.7812500e+00  -1.9127848e+01
   1.7890625e+00  -1.7696559e+01
   1.7968750e+00  -1.8900840e+01
   1.8046875e+00  -2.0472595e+01
   1.8125000e+00  -1.9320051e+01
   1.8203125e+00  -1.7013483e+01
   1.8281250e+00  -1.9260730e+01
   1.8359375e+00  -1.7129906e+01
   1.8437500e+00  -2.0076224e+01
   1.8515625e+00  -1.8570788e+01
   1.8593750e+00  -1.8118031e+01
   1.8671875e+00  -2.0035286e+01
   1.8750000e+00  -2.0128855e+01
   1.8828125e+00  -1.8356641e+01
   1.8906250e+00  -1.8211706e+01
   1.8984375e+00  -1.8627302e+01
   1.9062500e+00  -1.9866224e+01
   1.9140625e+00  -1.8635203e+01
   1.9218750e+00  -1.8282236e+01
   1.9296875e+00  -1.6630068e+01
   1.9375000e+00  -2.1597525e+01
   1.9453125e+00  -1.8413359e+01
   1.9531250e+00  -1.9627559e+01
   1.9609375e+00  -1.8741445e+01
   1.9687500e+00  -1.9197974e+01
   1.9765625e+00  -1.7075618e+01
   1.9843750e+00  -2.0468606e+01
   1.9921875e+00  -1.8653217e+01
   2.0000000e+00  -1.8660515e+01
   2.0078125e+00  -2.0837384e+01
   2.0156250e+00  -1.8675933e+01
   2.0234375e+00  -1.8790217e+01
   2.0312500e+00  -1.9892267e+01
   2.0390625e+00  -1.9131499e+01
   2.0468750e+00  -1.9072057e+01
   2.0546875e+00  -1.7594359e+01
   2.0625000e+00  -2.0382338e+01
   2.0703125e+00  -1.8083403e+01
   2.0781250e+00  -1.7741967e+01
   2.0859375e+00  -2.0751915e+01
   2.0937500e+00  -1.8574857e+01
   2.1015625e+00  -1.8749031e+01
   2.1093750e+00  -1.8932338e+01
   2.1171875e+00  -1.9867491e+01
   2.1250000e+00  -1.9644986e+01
   2.1328125e+00  -1.7884150e+01
   2.1406250e+00  -1.8869272e+01
   2.1484375e+00  -1.9198173e+01
   2.1562500e+00  -1.7872610e+01
   2.1640625e+00  -2.0054144e+01
   2.1718750e+00  -1.6922267e+01
   2.1796875e+00  -1.9076428e+01
   2.1875000e+00  -1.8199608e+01
   2.1953125e+00  -1.8731001e+01
   2.2031250e+00  -1.8564553e+01
   2.2109375e+00  -2.0515108e+01
   2.2187500e+00  -1.9063438e+01
   2.2265625e+00  -1.8575533e+01
   2.2343750e+00  -2.0992290e+01
   2.2421875e+00  -1.9783586e+01
   2.2500000e+00  -1.9638602e+01
   2.2578125e+00  -1.8796806e+01
   2.2656250e+00  -1.7377485e+01
   2.2734375e+00  -1.9790083e+01
   2.2812500e+00  -1.8874897e+01
   2.2890625e+00  -1.7550080e+01
   2.2968750e+00  -1.9462190e+01
   2.3046875e+00  -1.8032113e+01
   2.3125000e+00  -1.8359736e+01
   2.3203125e+00  -1.8044314e+01
   2.3281250e+00  -1.8104972e+01
   2.3359375e+00  -1.6813949e+01
   2.3437500e+00  -1.9120742e+01
   2.3515625e+00  -1.8948739e+01
   2.3593750e+00  -1.9095016e+01
   2.3671875e+00  -1.7267462e+01
   2.3750000e+00  -1.8105076e+01
   2.3828125e+00  -1.9187371e+01
   2.3906250e+00  -1.9359989e+01
   2.3984375e+00  -1.9737458e+01
   2.4062500e+00  -1.9233358e+01
   2.4140625e+00  -1.7914996e+01
   2.4218750e+00  -2.0025564e+01
   2.4296875e+00  -2.1616540e+01
   2.4375000e+00  -1.9208847e+01
   2.4453125e+00  -2.0008317e+01
   2.4531250e+00  -1.9700934e+01
   2.4609375e+00  -1.9123105e+01
   2.4687500e+00  -2.0193386e+01
   2.4765625e+00  -2.0802229e+01
   2.4843750e+00  -2.1364414e+01
   2.4921875e+00  -2.2619248e+01
   2.5000000e+00  -2.1886925e+01
   2.5078125e+00  -2.2257383e+01
   2.5156250e+00  -2.1220143e+01
   2.5234375e+00  -1.8747789e+01
   2.5312500e+00  -2.3845681e+01
   2.5390625e+00  -2.1313002e+01
   2.5468750e+00  -2.2717938e+01
   2.5546875e+00  -2.2890292e+01
   2.5625000e+00  -2.1128035e+01
   2.5703125e+00  -2.0819085e+01
   2.5781250e+00  -2.0438456e+01
   2.5859375e+00  -2.1776821e+01
   2.5937500e+00  -2.2865439e+01
   2.6015625e+00  -2.4216650e+01
   2.6093750e+00  -2.0247360e+01
   2.6171875e+00  -2.2539217e+01
   2.6250000e+00  -2.2066427e+01
   2.6328125e+00  -1.9608565e+01
   2.6406250e+00  -2.1871637e+01
   2.6484375e+00  -2.4201825e+01
   2.6562500e+00  -2.0454882e+01
   2.6640625e+00  -2.1816190e+01
   2.6718750e+00  -2.3445974e+01
   2.6796875e+00  -2.1924985e+01
   2.6875000e+00  -2.0684053e+01
   2.6953125e+00  -2.2850761e+01
   2.7031250e+00  -2.1441220e+01
   2.7109375e+00  -2.2359464e+01
   2.7187500e+00  -2.2043244e+01
   2.7265625e+00  -2.2112280e+01
   2.7343750e+00  -2.1667538e+01
   2.7421875e+00  -2.3981108e+01
   2.7500000e+00  -2.0932856e+01
   2.7578125e+00  -2.2391911e+01
   2.7656250e+00  -2.3035127e+01
   2.7734375e+00  -2.4792738e+01
   2.7812500e+00  -2.2113002e+01
   2.7890625e+00  -2.0936579e+01
   2.7968750e+00  -2.2918709e+01
   2.8046875e+00  -2.0268254e+01
   2.8125000e+00  -2.2423147e+01
   2.8203125e+00  -2.3200188e+01
   2.8281250e+00  -2.3319823e+01
   2.8359375e+00  -2.2673870e+01
   2.8437500e+00  -2.2088840e+01
   2.8515625e+00  -2.2915278e+01
   2.8593750e+00  -2.1732275e+01
   2.8671875e+00  -2.2354244e+01
   2.8750000e+00  -2.1967694e+01
   2.8828125e+00  -2.2303535e+01
   2.8906250e+00  -2.2600942e+01
   2.8984375e+00  -2.0774194e+01
   2.9062500e+00  -2.2783509e+01
   2.9140625e+00  -2.2778265e+01
   2.9218750e+00  -2.1969281e+01
   2.9296875e+00  -2.2101180e+01
   2.9375000e+00  -2.2415607e+01
   2.9453125e+00  -2.2576992e+01
   2.9531250e+00  -2.1409944e+01
   2.9609375e+00  -2.0809340e+01
   2.9687500e+00  -2.3164022e+01
   2.9765625e+00  -2.1260857e+01
   2.9843750e+00  -2.3386017e+01
   2.9921875e+00  -2.0646090e+01
   3.0000000e+00  -2.2529869e+01
   3.0078125e+00  -2.2811040e+01
   3.0156250e+00  -2.0911108e+01
   3.0234375e+00  -2.1274191e+01
   3.0312500e+00  -2.3293206e+01
   3.0390625e+00  -2.2857604e+01
   3.0468750e+00  -2.2025129e+01
   3.0546875e+00  -2.1037099e+01
   3.0625000e+00  -2.2952423e+01
   3.0703125e+00  -2.3244009e+01
   3.0781250e+00  -2.2820573e+01
   3.0859375e+00  -2.1886856e+01
   3.0937500e+00  -2.2037394e+01
   3.1015625e+00  -2.0948716e+01
   3.1093750e+00  -2.3347048e+01
   3.1171875e+00  -2.1465550e+01
   3.1250000e+00  -2.2031409e+01
   3.1328125e+00  -2.1782917e+01
   3.1406250e+00  -2.1354322e+01
   3.1484375e+00  -2.2762957e+01
   3.1562500e+00  -2.2326733e+01
   3.1640625e+00  -2.1679047e+01
   3.1718750e+00  -2.1550977e+01
   3.1796875e+00  -2.1664533e+01
   3.1875000e+00  -2.3681615e+01
   3.1953125e+00  -2.2520273e+01
   3.2031250e+00  -2.2983684e+01
   3.2109375e+00  -2.0958068e+01
   3.2187500e+00  -2.2820183e+01
   3.2265625e+00  -2.2980508e+01
   3.2343750e+00  -2.2998156e+01
   3.2421875e+00  -2.2289376e+01
   3.2500000e+00  -1.9993541e+01
   3.2578125e+00  -2.3565122e+01
   3.2656250e+00  -2.1767863e+01
   3.2734375e+00  -2.2679141e+01
   3.2812500e+00  -2.2565946e+01
   3.2890625e+00  -2.1318511e+01
   3.2968750e+00  -2.0533743e+01
   3.3046875e+00  -2.0662364e+01
   3.3125000e+00  -2.3802576e+01
   3.3203125e+00  -2.2990776e+01
   3.3281250e+00  -2.1734805e+01
   3.3359375e+00  -2.1110003e+01
   3.3437500e+00  -2.0496663e+01
   3.3515625e+00  -2.1782792e+01
   3.3593750e+00  -2.1488890e+01
   3.3671875e+00  -2.2714455e+01
   3.3750000e+00  -2.3093302e+01
   3.3828125e+00  -2.2493700e+01
   3.3906250e+00  -2.0515414e+01
   3.3984375e+00  -2.2021247e+01
   3.4062500e+00  -2.3421635e+01
   3.4140625e+00  -2.1633972e+01
   3.4218750e+00  -2.3639777e+01
   3.4296875e+00  -2.3171715e+01
   3.4375000e+00  -2.4263556e+01
   3.4453125e+00  -2.3377510e+01
   3.4531250e+00  -2.3477873e+01
   3.4609375e+00  -2.4018967e+01
   3.4687500e+00  -2.2713952e+01
   3.4765625e+00  -2.5363443e+01
   3.4843750e+00  -2.2871993e+01
   3.4921875e+00  -2.5777427e+01
   3.5000000e+00  -2.3847431e+01
   3.5078125e+00  -2.3485597e+01
   3.5156250e+00  -2.3047159e+01
   3.5234375e+00  -2.2872682e+01
   3.5312500e+00  -2.5227160e+01
   3.5390625e+00  -2.2102550e+01
   3.5468750e+00  -2.4456323e+01
   3.5546875e+00  -2.6021353e+01
   3.5625000e+00  -2.4990553e+01
   3.5703125e+00  -2.5035061e+01
   3.5781250e+00  -2.3226679e+01
   3.5859375e+00  -2.4298717e+01
   3.5937500e+00  -2.5069483e+01
   3.6015625e+00  -2.3824357e+01
   3.6093750e+00  -2.3294033e+01
   3.6171875e+00  -2.4972403e+01
   3.6250000e+00  -2.3330394e+01
   3.6328125e+00  -2.4071788e+01
   3.6406250e+00  -2.4933072e+01
   3.6484375e+00  -2.5930766e+01
   3.6562500e+00  -2.3674822e+01
   3.6640625e+00  -2.4917876e+01
   3.6718750e+00  -2.4201847e+01
   3.6796875e+00  -2.5520651e+01
   3.6875000e+00  -2.3949397e+01
   3.6953125e+00  -2.3995637e+01
   3.7031250e+00  -2.3495905e+01
   3.7109375e+00  -2.6330251e+01
   3.7187500e+00  -2.3284135e+01
   3.7265625e+00  -2.4248555e+01
   3.7343750e+00  -2.4589658e+01
   3.7421875e+00  -2.6195779e+01
   3.7500000e+00  -2.4378258e+01
   3.7578125e+00  -2.3722112e+01
   3.7656250e+00  -2.2883037e+01
   3.7734375e+00  -2.6066527e+01
   3.7812500e+00  -2.2984428e+01
   3.7890625e+00  -2.4188489e+01
   3.7968750e+00  -2.3745777e+01
   3.8046875e+00  -2.5781437e+01
   3.8125000e+00  -2.5370161e+01
   3.8203125e+00  -2.5194442e+01
   3.8281250e+00  -2.5726722e+01
   3.8359375e+00  -2.3474055e+01
   3.8437500e+00  -2.4585167e+01
   3.8515625e+00  -2.4383031e+01
   3.8593750e+00  -2.5466951e+01
   3.8671875e+00  -2.3369635e+01
   3.8750000e+00  -2.3898205e+01
   3.8828125e+00  -2.5068600e+01
   3.8906250e+00  -2.3236408e+01
   3.8984375e+00  -2.4781206e+01
   3.9062500e+00  -2.6846216e+01
   3.9140625e+00  -2.5353461e+01
   3.9218750e+00  -2.5584966e+01
   3.9296875e+00  -2.3355845e+01
   3.9375000e+00  -2.2985225e+01
   3.9453125e+00  -2.4568074e+01
   3.9531250e+00  -2.4445428e+01
   3.9609375e+00  -2.6328628e+01
   3.9687500e+00  -2.3096839e+01
   3.9765625e+00  -2.7950501e+01
   3.9843750e+00  -2.4355822e+01
   3.9921875e+00  -2.3778590e+01
   4.0000000e+00  -2.3204658e+01
   4.0078125e+00  -2.4831076e+01
   4.0156250e+00  -2.3418361e+01
   4.0234375e+00  -2.5680863e+01
   4.0312500e+00  -2.4808007e+01
   4.0390625e+00  -2.5263460e+01
   4.0468750e+00  -2.5758279e+01
   4.0546875e+00  -2.3822384e+01
   4.0625000e+00  -2.3428616e+01
   4.0703125e+00  -2.5681260e+01
   4.0781250e+00  -2.4472248e+01
   4.0859375e+00  -2.4437978e+01
   4.0937500e+00  -2.2505850e+01
   4.1015625e+00  -2.4240902e+01
   4.1093750e+00  -2.3569448e+01
   4.1171875e+00  -2.5055569e+01
   4.1250000e+00  -2.5338460e+01
   4.1328125e+00  -2.4897479e+01
   4.1406250e+00  -2.4385494e+01
   4.1484375e+00  -2.6200866e+01
   4.1562500e+00  -2.4975878e+01
   4.1640625e+00  -2.3063925e+01
   4.1718750e+00  -2.6981810e+01
   4.1796875e+00  -2.4024437e+01
   4.1875000e+00  -2.3959554e+01
   4.1953125e+00  -2.4138151e+01
   4.2031250e+00  -2.4969341e+01
   4.2109375e+00  -2.3462322e+01
   4.2187500e+00  -2.6304559e+01
   4.2265625e+00  -2.4312392e+01
   4.2343750e+00  -2.4628304e+01
   4.2421875e+00  -2.3200590e+01
   4.2500000e+00  -2.3322173e+01
   4.2578125e+00  -2.4667420e+01
   4.2656250e+00  -2.5028725e+01
   4.2734375e+00  -2.3171870e+01
   4.2812500e+00  -2.3543698e+01
   4.2890625e+00  -2.4317640e+01
   4.2968750e+00  -2.2856763e+01
   4.3046875e+00  -2.5180943e+01
   4.3125000e+00  -2.5824811e+01
   4.3203125e+00  -2.3070155e+01
   4.3281250e+00  -2.5658872e+01
   4.3359375e+00  -2.4974012e+01
   4.3437500e+00  -2.5424390e+01
   4.3515625e+00  -2.4078425e+01
   4.3593750e+00  -2.5530260e+01
   4.3671875e+00  -2.6520473e+01
   4.3750000e+00  -2.3524159e+01
   4.3828125e+00  -2.4099145e+01
   4.3906250e+00  -2.5913621e+01
   4.3984375e+00  -2.5482634e+01
   4.4062500e+00  -2.7022136e+01
   4.4140625e+00  -2.5055191e+01
   4.4218750e+00  -2.4798129e+01
   4.4296875e+00  -2.4655187e+01
   4.4375000e+00  -2.3038218e+01
   4.4453125e+00  -2.4701604e+01
   4.4531250e+00  -2.4266246e+01
   4.4609375e+00  -2.7029333e+01
   4.4687500e+00  -2.5125553e+01
   4.4765625e+00  -2.5426108e+01
   4.4843750e+00  -2.6335706e+01
   4.4921875e+00  -2.6714683e+01
   4.5000000e+00  -2.4814327e+01
   4.5078125e+00  -2.5063247e+01
   4.5156250e+00  -2.6090264e+01
   4.5234375e+00  -2.6061284e+01
   4.5312500e+00  -2.8187745e+01
   4.5390625e+00  -2.4928198e+01
   4.5468750e+00  -2.7343100e+01
   4.5546875e+00  -2.6532080e+01
   4.5625000e+00  -2.6421410e+01
   4.5703125e+00  -2.4607606e+01
   4.5781250e+00  -2.4751854e+01
   4.5859375e+00  -2.7098889e+01
   4.5937500e+00  -2.5353455e+01
   4.6015625e+00  -2.4310958e+01
   4.6093750e+00  -2.6095830e+01
   4.6171875e+00  -2.7011244e+01
   4.6250000e+00  -2.5238925e+01
   4.6328125e+00  -2.6959387e+01
   4.6406250e+00  -2.5019750e+01
   4.6484375e+00  -2.6419873e+01
   4.6562500e+00  -2.8301467e+01
   4.6640625e+00  -2.5705076e+01
   4.6718750e+00  -2.6255941e+01
   4.6796875e+00  -2.8233825e+01
   4.6875000e+00  -2.5202688e+01
   4.6953125e+00  -2.5672218e+01
   4.7031250e+00  -2.6447548e+01
   4.7109375e+00  -2.6968617e+01
   4.7187500e+00  -2.6431497e+01
   4.7265625e+00  -2.6722203e+01
   4.7343750e+00  -2.4880577e+01
   4.7421875e+00  -2.5320426e+01
   4.7500000e+00  -2.7187980e+01
   4.7578125e+00  -2.5192387e+01
   4.7656250e+00  -2.9134472e+01
   4.7734375e+00  -2.6916652e+01
   4.7812500e+00  -2.6227127e+01
   4.7890625e+00  -2.5684824e+01
   4.7968750e+00  -2.8508013e+01
   4.8046875e+00  -2.6623263e+01
   4.8125000e+00  -2.5297935e+01
   4.8203125e+00  -2.4925096e+01
   4.8281250e+00  -2.6391010e+01
   4.8359375e+00  -2.6381719e+01
   4.8437500e+00  -2.5784376e+01
   4.8515625e+00  -2.6831176e+01
   4.8593750e+00  -2.4877517e+01
   4.8671875e+00  -2.5805723e+01
   4.8750000e+00  -2.5961966e+01
   4.8828125e+00  -2.4984636e+01
   4.8906250e+00  -3.0167889e+01
   4.8984375e+00  -2.6155592e+01
   4.9062500e+00  -2.4871364e+01
   4.9140625e+00  -2.4994077e+01
   4.9218750e+00  -2.6061817e+01
   4.9296875e+00  -2.6706065e+01
   4.9375000e+00  -2.7061569e+01
   4.9453125e+00  -2.6020488e+01
   4.9531250e+00  -2.7375908e+01
   4.9609375e+00  -2.6925800e+01
   4.9687500e+00  -2.6851812e+01
   4.9765625e+00  -2.7741394e+01
   4.9843750e+00  -2.8583181e+01
   4.9921875e+00  -2.6756037e+01
   5.0000000e+00  -2.4439346e+01
   5.0078125e+00  -2.5815733e+01
   5.0156250e+00  -2.4404896e+01
   5.0234375e+00  -2.4746862e+01
   5.0312500e+00  -2.8438408e+01
   5.0390625e+00  -2.6241497e+01
   5.0468750e+00  -2.5984310e+01
   5.0546875e+00  -2.5459400e+01
   5.0625000e+00  -2.6304782e+01
   5.0703125e+00  -2.6661400e+01
   5.0781250e+00  -2.6836940e+01
   5.0859375e+00  -2.6199537e+01
   5.0937500e+00  -2.7626024e+01
   5.1015625e+00  -2.6491238e+01
   5.1093750e+00  -2.4576070e+01
   5.1171875e+00  -2.5488109e+01
   5.1250000e+00  -2.8237968e+01
   5.1328125e+00  -2.6551942e+01
   5.1406250e+00  -2.8520851e+01
   5.1484375e+00  -2.6901840e+01
   5.1562500e+00  -2.4523857e+01
   5.1640625e+00  -2.7209192e+01
   5.1718750e+00  -2.8112410e+01
   5.1796875e+00  -2.6259189e+01
   5.1875000e+00  -2.5129248e+01
   5.1953125e+00  -2.6085444e+01
   5.2031250e+00  -2.6203513e+01
   5.2109375e+00  -2.6940479e+01
   5.2187500e+00  -2.4037618e+01
   5.2265625e+00  -2.4796655e+01
   5.2343750e+00  -2.8315430e+01
   5.2421875e+00  -2.5325354e+01
   5.2500000e+00  -2.6016596e+01
   5.2578125e+00  -2.7804793e+01
   5.2656250e+00  -2.4714863e+01
   5.2734375e+00  -2.4745789e+01
   5.2812500e+00  -2.6520486e+01
   5.2890625e+00  -2.5699474e+01
   5.2968750e+00  -2.6984008e+01
   5.3046875e+00  -2.6074454e+01
   5.3125000e+00  -2.6384608e+01
   5.3203125e+00  -2.6143579e+01
   5.3281250e+00  -2.7420458e+01
   5.3359375e+00  -2.6863372e+01
   5.3437500e+00  -2.6757872e+01
   5.3515625e+00  -2.6719802e+01
   5.3593750e+00  -2.6577534e+01
   5.3671875e+00  -2.6867894e+01
   5.3750000e+00  -2.7768141e+01
   5.3828125e+00  -2.5069701e+01
   5.3906250e+00  -2.6955053e+01
   5.3984375e+00  -2.6142456e+01
   5.4062500e+00  -2.8171945e+01
   5.4140625e+00  -2.8130883e+01
   5.4218750e+00  -2.6199860e+01
   5.4296875e+00  -2.7213730e+01
   5.4375000e+00  -2.7787870e+01
   5.4453125e+00  -2.5479525e+01
   5.4531250e+00  -2.7508079e+01
   5.4609375e+00  -2.6942761e+01
   5.4687500e+00  -2.5686708e+01
   5.4765625e+00  -2.8192964e+01
   5.4843750e+00  -2.7350083e+01
   5.4921875e+00  -2.8314587e+01
   5.5000000e+00  -2.6277472e+01
   5.5078125e+00  -2.7069013e+01
   5.5156250e+00  -2.6684389e+01
   5.5234375e+00  -2.8440028e+01
   5.5312500e+00  -2.6498228e+01
   5.5390625e+00  -2.7615640e+01
   5.5468750e+00  -2.8506118e+01
   5.5546875e+00  -2.6465080e+01
   5.5625000e+00  -2.7558552e+01
   5.5703125e+00  -2.6464367e+01
   5.5781250e+00  -2.8495590e+01
   5.5859375e+00  -2.6185102e+01
   5.5937500e+00  -2.9526882e+01
   5.6015625e+00  -2.7565621e+01
   5.6093750e+00  -2.9299977e+01
   5.6171875e+00  -2.6952910e+01
   5.6250000e+00  -2.7668987e+01
   5.6328125e+00  -2.7523084e+01
   5.6406250e+00  -2.7511922e+01
   5.6484375e+00  -2.7375186e+01
   5.6562500e+00  -2.7587966e+01
   5.6640625e+00  -2.5881801e+01
   5.6718750e+00  -2.8680927e+01
   5.6796875e+00  -2.7299370e+01
   5.6875000e+00  -2.6155489e+01
   5.6953125e+00  -2.7617567e+01
   5.7031250e+00  -2.7243582e+01
   5.7109375e+00  -2.6819507e+01
   5.7187500e+00  -2.8783123e+01
   5.7265625e+00  -2.7928134e+01
   5.7343750e+00  -2.6730599e+01
   5.7421875e+00  -2.8277269e+01
   5.7500000e+00  -2.6960208e+01
   5.7578125e+00  -2.7193774e+01
   5.7656250e+00  -2.7414408e+01
   5.7734375e+00  -2.5911252e+01
   5.7812500e+00  -2.8000903e+01
   5.7890625e+00  -2.9185066e+01
   5.7968750e+00  -2.6225925e+01
   5.8046875e+00  -2.8032624e+01
   5.8125000e+00  -3.0210421e+01
   5.8203125e+00  -2.9899479e+01
   5.8281250e+00  -2.8279890e+01
   5.8359375e+00  -2.8117808e+01
   5.8437500e+00  -2.7708520e+01
   5.8515625e+00  -2.6787264e+01
   5.8593750e+00  -2.7252929e+01
   5.8671875e+00  -2.7497110e+01
   5.8750000e+00  -3.1022548e+01
   5.8828125e+00  -2.7269323e+01
   5.8906250e+00  -2.7193206e+01
   5.8984375e+00  -2.6571674e+01
   5.9062500e+00  -2.9871386e+01
   5.9140625e+00  -2.7026722e+01
   5.9218750e+00  -2.7356395e+01
   5.9296875e+00  -2.6736882e+01
   5.9375000e+00  -2.7331293e+01
   5.9453125e+00  -2.8040961e+01
   5.9531250e+00  -2.6466598e+01
   5.9609375e+00  -2.8615486e+01
   5.9687500e+00  -2.8381619e+01
   5.9765625e+00  -2.7131635e+01
   5.9843750e+00  -2.7799857e+01
   5.9921875e+00  -2.6412112e+01
   6.0000000e+00  -2.7939799e+01
   6.0078125e+00  -3.0172098e+01
   6.0156250e+00  -2.6899970e+01
   6.0234375e+00  -2.7005309e+01
   6.0312500e+00  -2.7602004e+01
   6.0390625e+00  -2.7270855e+01
   6.0468750e+00  -2.8087373e+01
   6.0546875e+00  -2.8547399e+01
   6.0625000e+00  -2.7930077e+01
   6.0703125e+00  -2.6772085e+01
   6.0781250e+00  -2.6615591e+01
   6.0859375e+00  -2.7536716e+01
   6.0937500e+00  -2.9009808e+01
   6.1015625e+00  -2.8084690e+01
   6.1093750e+00  -2.6622706e+01
   6.1171875e+00  -2.7446915e+01
   6.1250000e+00  -2.9907105e+01
   6.1328125e+00  -2.8059161e+01
   6.1406250e+00  -2.8138848e+01
   6.1484375e+00  -2.6854861e+01
   6.1562500e+00  -2.8799926e+01
   6.1640625e+00  -2.6239456e+01
   6.1718750e+00  -2.6890804e+01
   6.1796875e+00  -2.6089705e+01
   6.1875000e+00  -2.7321292e+01
   6.1953125e+00  -2.8360895e+01
   6.2031250e+00  -3.0348214e+01
   6.2109375e+00  -2.7749409e+01
   6.2187500e+00  -2.7523009e+01
   6.2265625e+00  -2.7851000e+01
   6.2343750e+00  -2.7969489e+01
   6.2421875e+00  -2.7233483e+01
   6.2500000e+00  -2.6320117e+01
   6.2578125e+00  -2.4680883e+01
   6.2656250e+00  -2.6131928e+01
   6.2734375e+00  -3.0481474e+01
   6.2812500e+00  -2.7573133e+01
   6.2890625e+00  -2.7174416e+01
   6.2968750e+00  -2.6059530e+01
   6.3046875e+00  -2.7012664e+01
   6.3125000e+00  -2.9057507e+01
   6.3203125e+00  -2.7008985e+01
   6.3281250e+00  -2.7420710e+01
   6.3359375e+00  -2.6573758e+01
   6.3437500e+00  -3.0455352e+01
   6.3515625e+00  -2.8921297e+01
   6.3593750e+00  -2.7501109e+01
   6.3671875e+00  -2.7533132e+01
   6.3750000e+00  -2.7489758e+01
   6.3828125e+00  -2.9573913e+01
   6.3906250e+00  -2.9055016e+01
   6.3984375e+00  -2.9053790e+01
   6.4062500e+00  -2.7248540e+01
   6.4140625e+00  -2.7535358e+01
   6.4218750e+00  -2.9597763e+01
   6.4296875e+00  -2.8823730e+01
   6.4375000e+00  -2.8037413e+01
   6.4453125e+00  -2.8013489e+01
   6.4531250e+00  -2.8799298e+01
   6.4609375e+00  -3.0032053e+01
   6.4687500e+00  -2.7489599e+01
   6.4765625e+00  -3.0075452e+01
   6.4843750e+00  -2.7864781e+01
   6.4921875e+00  -2.8437303e+01
   6.5000000e+00  -2.9293888e+01
   6.5078125e+00  -2.6576871e+01
   6.5156250e+00  -3.0179074e+01
   6.5234375e+00  -2.8818817e+01
   6.5312500e+00  -2.5782111e+01
   6.5390625e+00  -2.7009950e+01
   6.5468750e+00  -2.9749052e+01
   6.5546875e+00  -2.9874243e+01
   6.5625000e+00  -2.8092525e+01
   6.5703125e+00  -2.5610209e+01
   6.5781250e+00  -2.6983270e+01
   6.5859375e+00  -2.6442865e+01
   6.5937500e+00  -3.1791653e+01
   6.6015625e+00  -3.1803489e+01
   6.6093750e+00  -2.9092876e+01
   6.6171875e+00  -2.8999135e+01
   6.6250000e+00  -3.0823812e+01
   6.6328125e+00  -2.8471817e+01
   6.6406250e+00  -2.9470574e+01
   6.6484375e+00  -3.0815889e+01
   6.6562500e+00  -2.8307749e+01
   6.6640625e+00  -2.8442073e+01
   6.6718750e+00  -2.9272561e+01
   6.6796875e+00  -2.7386437e+01
   6.6875000e+00  -3.0753692e+01
   6.6953125e+00  -3.2011845e+01
   6.7031250e+00  -2.7103229e+01
   6.7109375e+00  -2.8102081e+01
   6.7187500e+00  -2.7861558e+01
   6.7265625e+00  -3.1664637e+01
   6.7343750e+00  -2.8552897e+01
   6.7421875e+00  -3.0794073e+01
   6.7500000e+00  -2.7381780e+01
   6.7578125e+00  -3.0309297e+01
   6.7656250e+00  -2.8085650e+01
   6.7734375e+00  -2.7879582e+01
   6.7812500e+00  -3.0050100e+01
   6.7890625e+00  -3.2984901e+01
   6.7968750e+00  -3.0240924e+01
   6.8046875e+00  -2.6647881e+01
   6.8125000e+00  -2.8242649e+01
   6.8203125e+00  -2.9203735e+01
   6.8281250e+00  -2.6897334e+01
   6.8359375e+00  -2.9085043e+01
   6.8437500e+00  -3.0330240e+01
   6.8515625e+00  -2.9877377e+01
   6.8593750e+00  -3.0369972e+01
   6.8671875e+00  -2.8634306e+01
   6.8750000e+00  -2.8915052e+01
   6.8828125e+00  -2.7595474e+01
   6.8906250e+00  -2.9777406e+01
   6.8984375e+00  -3.1352487e+01
   6.9062500e+00  -2.8141135e+01
   6.9140625e+00  -2.8280962e+01
   6.9218750e+00  -2.7472632e+01
   6.9296875e+00  -2.6624715e+01
   6.9375000e+00  -2.9437334e+01
   6.9453125e+00  -2.6980947e+01
   6.9531250e+00  -2.8673568e+01
   6.9609375e+00  -2.9044233e+01
   6.9687500e+00  -3.0333488e+01
   6.9765625e+00  -2.8256981e+01
   6.9843750e+00  -2.7731405e+01
   6.9921875e+00  -2.6181307e+01
   7.0000000e+00  -2.7324552e+01
   7.0078125e+00  -2.9296402e+01
   7.0156250e+00  -2.7412257e+01
   7.0234375e+00  -2.8711161e+01
   7.0312500e+00  -2.6440298e+01
   7.0390625e+00  -3.0001376e+01
   7.0468750e+00  -2.9841376e+01
   7.0546875e+00  -3.1967493e+01
   7.0625000e+00  -2.7046527e+01
   7.0703125e+00  -2.8300407e+01
   7.0781250e+00  -2.8890255e+01
   7.0859375e+00  -3.1369537e+01
   7.0937500e+00  -3.0439387e+01
   7.1015625e+00  -2.8779517e+01
   7.1093750e+00  -2.7860867e+01
   7.1171875e+00  -2.9443019e+01
   7.1250000e+00  -2.9410787e+01
   7.1328125e+00  -2.8751472e+01
   7.1406250e+00  -2.9632367e+01
   7.1484375e+00  -2.7348662e+01
   7.1562500e+00  -3.1201060e+01
   7.1640625e+00  -2.8944966e+01
   7.1718750e+00  -2.9720957e+01
   7.1796875e+00  -3.0406201e+01
   7.1875000e+00  -2.8474313e+01
   7.1953125e+00  -2.6731218e+01
   7.2031250e+00  -2.7647975e+01
   7.2109375e+00  -2.6394168e+01
   7.2187500e+00  -2.7783826e+01
   7.2265625e+00  -2.9637599e+01
   7.2343750e+00  -2.8290958e+01
   7.2421875e+00  -3.0149403e+01
   7.2500000e+00  -2.9492428e+01
   7.2578125e+00  -2.6598852e+01
   7.2656250e+00  -2.9435561e+01
   7.2734375e+00  -2.9484077e+01
   7.2812500e+00  -2.8810279e+01
   7.2890625e+00  -2.8245362e+01
   7.2968750e+00  -2.6735779e+01
   7.3046875e+00  -2.7969312e+01
   7.3125000e+00  -2.8499309e+01
   7.3203125e+00  -2.9151095e+01
   7.3281250e+00  -2.9107285e+01
   7.3359375e+00  -2.7761058e+01
   7.3437500e+00  -2.7800768e+01
   7.3515625e+00  -3.0557024e+01
   7.3593750e+00  -2.9847580e+01
   7.3671875e+00  -3.0171969e+01
   7.3750000e+00  -2.8126868e+01
   7.3828125e+00  -2.6941317e+01
   7.3906250e+00  -2.8542342e+01
   7.3984375e+00  -2.8772408e+01
   7.4062500e+00  -3.0022359e+01
   7.4140625e+00  -2.9202080e+01
   7.4218750e+00  -2.9970982e+01
   7.4296875e+00  -3.1410084e+01
   7.4375000e+00  -3.0659711e+01
   7.4453125e+00  -2.8146048e+01
   7.4531250e+00  -3.1902726e+01
   7.4609375e+00  -3.3002516e+01
   7.4687500e+00  -3.0315385e+01
   7.4765625e+00  -2.7534597e+01
   7.4843750e+00  -2.9821484e+01
   7.4921875e+00  -3.0465244e+01
   7.5000000e+00  -2.9395870e+01
   7.5078125e+00  -2.8985466e+01
   7.5156250e+00  -3.0092973e+01
   7.5234375e+00  -3.1380511e+01
   7.5312500e+00  -2.9924162e+01
   7.5390625e+00  -2.9269128e+01
   7.5468750e+00  -3.1232599e+01
   7.5546875e+00  -2.9428741e+01
   7.5625000e+00  -2.8424072e+01
   7.5703125e+00  -2.9701694e+01
   7.5781250e+00  -2.9794468e+01
   7.5859375e+00  -3.2153837e+01
   7.5937500e+00  -2.9347504e+01
   7.6015625e+00  -3.0550362e+01
   7.6093750e+00  -3.0741242e+01
   7.6171875e+00  -3.0428901e+01
   7.6250000e+00  -2.9137822e+01
   7.6328125e+00  -2.8858867e+01
   7.6406250e+00  -2.7925700e+01
   7.6484375e+00  -2.7896702e+01
   7.6562500e+00  -2.8682088e+01
   7.6640625e+00  -3.1939343e+01
   7.6718750e+00  -2.8268793e+01
   7.6796875e+00  -3.0139316e+01
   7.6875000e+00  -3.0859741e+01
   7.6953125e+00  -2.7206886e+01
   7.7031250e+00  -3.0203036e+01
   7.7109375e+00  -3.0272954e+01
   7.7187500e+00  -3.1186371e+01
   7.7265625e+00  -2.9445332e+01
   7.7343750e+00  -2.8244475e+01
   7.7421875e+00  -3.0878306e+01
   7.7500000e+00  -3.0468974e+01
   7.7578125e+00  -2.8703360e+01
   7.7656250e+00  -3.1245178e+01
   7.7734375e+00  -3.1225258e+01
   7.7812500e+00  -2.9324109e+01
   7.7890625e+00  -3.1489107e+01
   7.7968750e+00  -3.1272560e+01
   7.8046875e+00  -3.0018469e+01
   7.8125000e+00  -2.9588822e+01
   7.8203125e+00  -2.9389328e+01
   7.8281250e+00  -3.0648673e+01
   7.8359375e+00  -2.7569853e+01
   7.8437500e+00  -2.7592318e+01
   7.8515625e+00  -2.9475825e+01
   7.8593750e+00  -2.9487378e+01
   7.8671875e+00  -2.9072945e+01
   7.8750000e+00  -2.8335708e+01
   7.8828125e+00  -2.9888077e+01
   7.8906250e+00  -3.0189310e+01
   7.8984375e+00  -2.8945247e+01
   7.9062500e+00  -2.8777820e+01
   7.9140625e+00  -3.0446446e+01
   7.9218750e+00  -2.8527411e+01
   7.9296875e+00  -2.8644174e+01
   7.9375000e+00  -2.9528601e+01
   7.9453125e+00  -2.8068633e+01
   7.9531250e+00  -3.0545728e+01
   7.9609375e+00  -3.1494317e+01
   7.9687500e+00  -2.9829084e+01
   7.9765625e+00  -2.9432127e+01
   7.9843750e+00  -3.2455842e+01
   7.9921875e+00  -2.9201837e+01
   8.0000000e+00  -3.0367457e+01


==> Figures/SER_AWGN/SERSF8AppML1.dat <==
  -2.0000000e+01   8.3820467e-01
  -1.9750000e+01   8.2395594e-01
  -1.9500000e+01   8.0870230e-01
  -1.9250000e+01   7.9185009e-01
  -1.9000000e+01   7.7276899e-01
  -1.8750000e+01   7.5102051e-01
  -1.8500000e+01   7.2656902e-01
  -1.8250000e+01   6.9987344e-01
  -1.8000000e+01   6.7178515e-01
  -1.7750000e+01   6.4323426e-01
  -1.7500000e+01   6.1477794e-01
  -1.7250000e+01   5.8621615e-01
  -1.7000000e+01   5.5657023e-01
  -1.6750000e+01   5.2458920e-01
  -1.6500000e+01   4.8957415e-01
  -1.6250000e+01   4.5199581e-01
  -1.6000000e+01   4.1344871e-01
  -1.5750000e+01   3.7587303e-01
  -1.5500000e+01   3.4042882e-01
  -1.5250000e+01   3.0680173e-01
  -1.5000000e+01   2.7366904e-01
  -1.4750000e+01   2.4009851e-01
  -1.4500000e+01   2.0661408e-01
  -1.4250000e+01   1.7493848e-01
  -1.4000000e+01   1.4667459e-01
  -1.3750000e+01   1.2211401e-01
  -1.3500000e+01   1.0035112e-01
  -1.3250000e+01   8.0554883e-02
  -1.3000000e+01   6.2849890e-02
  -1.2750000e+01   4.7912747e-02
  -1.2500000e+01   3.6014911e-02
  -1.2250000e+01   2.6686681e-02
  -1.2000000e+01   1.9262563e-02
  -1.1750000e+01   1.3413003e-02
  -1.1500000e+01   9.0435221e-03
  -1.1250000e+01   5.9655584e-03
  -1.1000000e+01   3.8483008e-03
  -1.0750000e+01   2.3978051e-03
  -1.0500000e+01   1.4335908e-03
  -1.0250000e+01   8.2812607e-04
  -1.0000000e+01   4.6519713e-04
  -9.7500000e+00   2.5263277e-04
  -9.5000000e+00   1.3163471e-04
  -9.2500000e+00   6.5972850e-05
  -9.0000000e+00   3.1989692e-05
  -8.7500000e+00   1.4992440e-05
  -8.5000000e+00   6.7697375e-06
  -8.2500000e+00   2.9495637e-06
  -8.0000000e+00   1.2439511e-06
  -7.7500000e+00   5.0806375e-07
  -7.5000000e+00   2.0083232e-07
  -7.2500000e+00   7.6834844e-08
  -7.0000000e+00   2.8442893e-08
  -6.7500000e+00   1.0173647e-08
  -6.5000000e+00   3.5084106e-09
  -6.2500000e+00   1.1632772e-09
  -6.0000000e+00   3.6963122e-10
  -5.7500000e+00   1.1212684e-10
  -5.5000000e+00   3.2333395e-11
  -5.2500000e+00   8.8224567e-12
  -5.0000000e+00   2.2670563e-12
  -4.7500000e+00   5.4644483e-13
  -4.5000000e+00   1.2366844e-13
  -4.2500000e+00   2.6997501e-14
  -4.0000000e+00   6.5572547e-15
  -3.7500000e+00   2.5934116e-15
  -3.5000000e+00   1.8839097e-15
  -3.2500000e+00   1.7971735e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8AppML2.dat <==
  -2.0000000e+01   8.3668128e-01
  -1.9750000e+01   8.2229753e-01
  -1.9500000e+01   8.0684973e-01
  -1.9250000e+01   7.8972113e-01
  -1.9000000e+01   7.7027759e-01
  -1.8750000e+01   7.4810505e-01
  -1.8500000e+01   7.2321879e-01
  -1.8250000e+01   6.9614034e-01
  -1.8000000e+01   6.6776921e-01
  -1.7750000e+01   6.3903861e-01
  -1.7500000e+01   6.1044357e-01
  -1.7250000e+01   5.8167019e-01
  -1.7000000e+01   5.5163417e-01
  -1.6750000e+01   5.1906724e-01
  -1.6500000e+01   4.8338138e-01
  -1.6250000e+01   4.4524293e-01
  -1.6000000e+01   4.0641530e-01
  -1.5750000e+01   3.6886092e-01
  -1.5500000e+01   3.3356932e-01
  -1.5250000e+01   2.9997074e-01
  -1.5000000e+01   2.6662670e-01
  -1.4750000e+01   2.3275796e-01
  -1.4500000e+01   1.9918828e-01
  -1.4250000e+01   1.6782284e-01
  -1.4000000e+01   1.4015918e-01
  -1.3750000e+01   1.1619145e-01
  -1.3500000e+01   9.4836855e-02
  -1.3250000e+01   7.5377140e-02
  -1.3000000e+01   5.8153863e-02
  -1.2750000e+01   4.3892201e-02
  -1.2500000e+01   3.2703498e-02
  -1.2250000e+01   2.3959427e-02
  -1.2000000e+01   1.7005243e-02
  -1.1750000e+01   1.1600134e-02
  -1.1500000e+01   7.6662465e-03
  -1.1250000e+01   4.9611485e-03
  -1.1000000e+01   3.1246228e-03
  -1.0750000e+01   1.8847957e-03
  -1.0500000e+01   1.0853747e-03
  -1.0250000e+01   6.0343339e-04
  -1.0000000e+01   3.2488784e-04
  -9.7500000e+00   1.6723236e-04
  -9.5000000e+00   8.1658113e-05
  -9.2500000e+00   3.8083014e-05
  -9.0000000e+00   1.7038778e-05
  -8.7500000e+00   7.2577982e-06
  -8.5000000e+00   2.9269867e-06
  -8.2500000e+00   1.1216435e-06
  -8.0000000e+00   4.0940431e-07
  -7.7500000e+00   1.4186557e-07
  -7.5000000e+00   4.6571029e-08
  -7.2500000e+00   1.4498358e-08
  -7.0000000e+00   4.2806384e-09
  -6.7500000e+00   1.1962900e-09
  -6.5000000e+00   3.1571097e-10
  -6.2500000e+00   7.8481492e-11
  -6.0000000e+00   1.8315315e-11
  -5.7500000e+00   3.9961714e-12
  -5.5000000e+00   8.1205181e-13
  -5.2500000e+00   1.5377283e-13
  -5.0000000e+00   2.7956804e-14
  -4.7500000e+00   5.8564265e-15
  -4.5000000e+00   2.3037128e-15
  -4.2500000e+00   1.8318680e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8AppML3.dat <==
  -2.0000000e+01   8.3583714e-01
  -1.9750000e+01   8.2137748e-01
  -1.9500000e+01   8.0581969e-01
  -1.9250000e+01   7.8853472e-01
  -1.9000000e+01   7.6888759e-01
  -1.8750000e+01   7.4647939e-01
  -1.8500000e+01   7.2135506e-01
  -1.8250000e+01   6.9407121e-01
  -1.8000000e+01   6.6555270e-01
  -1.7750000e+01   6.3673115e-01
  -1.7500000e+01   6.0806298e-01
  -1.7250000e+01   5.7916872e-01
  -1.7000000e+01   5.4890780e-01
  -1.6750000e+01   5.1600992e-01
  -1.6500000e+01   4.7995733e-01
  -1.6250000e+01   4.4152870e-01
  -1.6000000e+01   4.0257585e-01
  -1.5750000e+01   3.6505987e-01
  -1.5500000e+01   3.2986167e-01
  -1.5250000e+01   2.9626896e-01
  -1.5000000e+01   2.6279669e-01
  -1.4750000e+01   2.2877218e-01
  -1.4500000e+01   1.9518997e-01
  -1.4250000e+01   1.6403747e-01
  -1.4000000e+01   1.3672620e-01
  -1.3750000e+01   1.1307701e-01
  -1.3500000e+01   9.1931622e-02
  -1.3250000e+01   7.2660275e-02
  -1.3000000e+01   5.5722855e-02
  -1.2750000e+01   4.1846958e-02
  -1.2500000e+01   3.1038912e-02
  -1.2250000e+01   2.2594216e-02
  -1.2000000e+01   1.5883555e-02
  -1.1750000e+01   1.0715898e-02
  -1.1500000e+01   7.0109961e-03
  -1.1250000e+01   4.4927742e-03
  -1.1000000e+01   2.7920874e-03
  -1.0750000e+01   1.6540864e-03
  -1.0500000e+01   9.3391656e-04
  -1.0250000e+01   5.0923933e-04
  -1.0000000e+01   2.6801351e-04
  -9.7500000e+00   1.3390155e-04
  -9.5000000e+00   6.3108773e-05
  -9.2500000e+00   2.8328296e-05
  -9.0000000e+00   1.2129310e-05
  -8.7500000e+00   4.8920910e-06
  -8.5000000e+00   1.8476618e-06
  -8.2500000e+00   6.5674014e-07
  -8.0000000e+00   2.1957485e-07
  -7.7500000e+00   6.8497926e-08
  -7.5000000e+00   1.9857897e-08
  -7.2500000e+00   5.3535509e-09
  -7.0000000e+00   1.3393237e-09
  -6.7500000e+00   3.0949379e-10
  -6.5000000e+00   6.5840333e-11
  -6.2500000e+00   1.2869178e-11
  -6.0000000e+00   2.3062940e-12
  -5.7500000e+00   3.7880810e-13
  -5.5000000e+00   5.7842620e-14
  -5.2500000e+00   9.2981178e-15
  -5.0000000e+00   2.6090241e-15
  -4.7500000e+00   1.8873791e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8AppML4.dat <==
  -2.0000000e+01   8.3561919e-01
  -1.9750000e+01   8.2113990e-01
  -1.9500000e+01   8.0555354e-01
  -1.9250000e+01   7.8822796e-01
  -1.9000000e+01   7.6852814e-01
  -1.8750000e+01   7.4605934e-01
  -1.8500000e+01   7.2087435e-01
  -1.8250000e+01   6.9353888e-01
  -1.8000000e+01   6.6498411e-01
  -1.7750000e+01   6.3614082e-01
  -1.7500000e+01   6.0745490e-01
  -1.7250000e+01   5.7852970e-01
  -1.7000000e+01   5.4821058e-01
  -1.6750000e+01   5.1522778e-01
  -1.6500000e+01   4.7908281e-01
  -1.6250000e+01   4.4058365e-01
  -1.6000000e+01   4.0160396e-01
  -1.5750000e+01   3.6410253e-01
  -1.5500000e+01   3.2893053e-01
  -1.5250000e+01   2.9533927e-01
  -1.5000000e+01   2.6183432e-01
  -1.4750000e+01   2.2777306e-01
  -1.4500000e+01   1.9419391e-01
  -1.4250000e+01   1.6310230e-01
  -1.4000000e+01   1.3588405e-01
  -1.3750000e+01   1.1231521e-01
  -1.3500000e+01   9.1221675e-02
  -1.3250000e+01   7.1999382e-02
  -1.3000000e+01   5.5137386e-02
  -1.2750000e+01   4.1360398e-02
  -1.2500000e+01   3.0646440e-02
  -1.2250000e+01   2.2273851e-02
  -1.2000000e+01   1.5622218e-02
  -1.1750000e+01   1.0512754e-02
  -1.1500000e+01   6.8630727e-03
  -1.1250000e+01   4.3885292e-03
  -1.1000000e+01   2.7189118e-03
  -1.0750000e+01   1.6041413e-03
  -1.0500000e+01   9.0189618e-04
  -1.0250000e+01   4.8981652e-04
  -1.0000000e+01   2.5654619e-04
  -9.7500000e+00   1.2735235e-04
  -9.5000000e+00   5.9585946e-05
  -9.2500000e+00   2.6545974e-05
  -9.0000000e+00   1.1267047e-05
  -8.7500000e+00   4.4946438e-06
  -8.5000000e+00   1.6757705e-06
  -8.2500000e+00   5.8706985e-07
  -8.0000000e+00   1.9295819e-07
  -7.7500000e+00   5.8954259e-08
  -7.5000000e+00   1.6669707e-08
  -7.2500000e+00   4.3631321e-09
  -7.0000000e+00   1.0534683e-09
  -6.7500000e+00   2.3315050e-10
  -6.5000000e+00   4.7062021e-11
  -6.2500000e+00   8.6314289e-12
  -6.0000000e+00   1.4321877e-12
  -5.7500000e+00   2.1482816e-13
  -5.5000000e+00   3.0087044e-14
  -5.2500000e+00   5.1070259e-15
  -5.0000000e+00   2.1094237e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8Appfft1.dat <==
  -2.0000000e+01   9.6504888e-01
  -1.9750000e+01   9.6158657e-01
  -1.9500000e+01   9.5786783e-01
  -1.9250000e+01   9.5385528e-01
  -1.9000000e+01   9.4948537e-01
  -1.8750000e+01   9.4466588e-01
  -1.8500000e+01   9.3927913e-01
  -1.8250000e+01   9.3319217e-01
  -1.8000000e+01   9.2627397e-01
  -1.7750000e+01   9.1841723e-01
  -1.7500000e+01   9.0956039e-01
  -1.7250000e+01   8.9970354e-01
  -1.7000000e+01   8.8891096e-01
  -1.6750000e+01   8.7729381e-01
  -1.6500000e+01   8.6497034e-01
  -1.6250000e+01   8.5200828e-01
  -1.6000000e+01   8.3836487e-01
  -1.5750000e+01   8.2384875e-01
  -1.5500000e+01   8.0812855e-01
  -1.5250000e+01   7.9080040e-01
  -1.5000000e+01   7.7150347e-01
  -1.4750000e+01   7.5004823e-01
  -1.4500000e+01   7.2650695e-01
  -1.4250000e+01   7.0121520e-01
  -1.4000000e+01   6.7465435e-01
  -1.3750000e+01   6.4723793e-01
  -1.3500000e+01   6.1909943e-01
  -1.3250000e+01   5.9001786e-01
  -1.3000000e+01   5.5955698e-01
  -1.2750000e+01   5.2735660e-01
  -1.2500000e+01   4.9341210e-01
  -1.2250000e+01   4.5817702e-01
  -1.2000000e+01   4.2240427e-01
  -1.1750000e+01   3.8679605e-01
  -1.1500000e+01   3.5171773e-01
  -1.1250000e+01   3.1722505e-01
  -1.1000000e+01   2.8335023e-01
  -1.0750000e+01   2.5034116e-01
  -1.0500000e+01   2.1865470e-01
  -1.0250000e+01   1.8875842e-01
  -1.0000000e+01   1.6095093e-01
  -9.7500000e+00   1.3539000e-01
  -9.5000000e+00   1.1224407e-01
  -9.2500000e+00   9.1703668e-02
  -9.0000000e+00   7.3834554e-02
  -8.7500000e+00   5.8505053e-02
  -8.5000000e+00   4.5500026e-02
  -8.2500000e+00   3.4666901e-02
  -8.0000000e+00   2.5898480e-02
  -7.7500000e+00   1.9006734e-02
  -7.5000000e+00   1.3691775e-02
  -7.2500000e+00   9.6430771e-03
  -7.0000000e+00   6.6213091e-03
  -6.7500000e+00   4.4384241e-03
  -6.5000000e+00   2.9123399e-03
  -6.2500000e+00   1.8689982e-03
  -6.0000000e+00   1.1685727e-03
  -5.7500000e+00   7.1054023e-04
  -5.5000000e+00   4.2087258e-04
  -5.2500000e+00   2.4319562e-04
  -5.0000000e+00   1.3686933e-04
  -4.7500000e+00   7.4849075e-05
  -4.5000000e+00   3.9758583e-05
  -4.2500000e+00   2.0526076e-05
  -4.0000000e+00   1.0293670e-05
  -3.7500000e+00   5.0064217e-06
  -3.5000000e+00   2.3582842e-06
  -3.2500000e+00   1.0749222e-06
  -3.0000000e+00   4.7352522e-07
  -2.7500000e+00   2.0125162e-07
  -2.5000000e+00   8.2357055e-08
  -2.2500000e+00   3.2382668e-08
  -2.0000000e+00   1.2205987e-08
  -1.7500000e+00   4.3990596e-09
  -1.5000000e+00   1.5115965e-09
  -1.2500000e+00   4.9369364e-10
  -1.0000000e+00   1.5274847e-10
  -7.5000000e-01   4.4610871e-11
  -5.0000000e-01   1.2251828e-11
  -2.5000000e-01   3.1518850e-12
   0.0000000e+00   7.5700730e-13


==> Figures/SER_AWGN/SERSF8Appfft2.dat <==
  -2.0000000e+01   8.8494992e-01
  -1.9750000e+01   8.7264767e-01
  -1.9500000e+01   8.5971743e-01
  -1.9250000e+01   8.4629473e-01
  -1.9000000e+01   8.3235765e-01
  -1.8750000e+01   8.1765420e-01
  -1.8500000e+01   8.0169748e-01
  -1.8250000e+01   7.8386297e-01
  -1.8000000e+01   7.6358205e-01
  -1.7750000e+01   7.4057175e-01
  -1.7500000e+01   7.1500412e-01
  -1.7250000e+01   6.8752017e-01
  -1.7000000e+01   6.5903435e-01
  -1.6750000e+01   6.3034808e-01
  -1.6500000e+01   6.0170491e-01
  -1.6250000e+01   5.7254493e-01
  -1.6000000e+01   5.4171780e-01
  -1.5750000e+01   5.0816305e-01
  -1.5500000e+01   4.7168743e-01
  -1.5250000e+01   4.3330922e-01
  -1.5000000e+01   3.9486492e-01
  -1.4750000e+01   3.5801585e-01
  -1.4500000e+01   3.2325032e-01
  -1.4250000e+01   2.8970739e-01
  -1.4000000e+01   2.5615361e-01
  -1.3750000e+01   2.2233118e-01
  -1.3500000e+01   1.8942381e-01
  -1.3250000e+01   1.5921392e-01
  -1.3000000e+01   1.3270776e-01
  -1.2750000e+01   1.0953674e-01
  -1.2500000e+01   8.8738087e-02
  -1.2250000e+01   6.9952992e-02
  -1.2000000e+01   5.3656106e-02
  -1.1750000e+01   4.0367319e-02
  -1.1500000e+01   2.9944766e-02
  -1.1250000e+01   2.1752188e-02
  -1.1000000e+01   1.5280126e-02
  -1.0750000e+01   1.0342755e-02
  -1.0500000e+01   6.8020171e-03
  -1.0250000e+01   4.3723040e-03
  -1.0000000e+01   2.7243664e-03
  -9.7500000e+00   1.6256715e-03
  -9.5000000e+00   9.2905847e-04
  -9.2500000e+00   5.1282869e-04
  -9.0000000e+00   2.7325554e-04
  -8.7500000e+00   1.3905869e-04
  -8.5000000e+00   6.7277349e-05
  -8.2500000e+00   3.1109377e-05
  -8.0000000e+00   1.3775058e-05
  -7.7500000e+00   5.8045472e-06
  -7.5000000e+00   2.3188328e-06
  -7.2500000e+00   8.8056701e-07
  -7.0000000e+00   3.1839340e-07
  -6.7500000e+00   1.0936325e-07
  -6.5000000e+00   3.5635221e-08
  -6.2500000e+00   1.1026229e-08
  -6.0000000e+00   3.2412108e-09
  -5.7500000e+00   9.0406421e-10
  -5.5000000e+00   2.3886150e-10
  -5.2500000e+00   5.9654601e-11
  -5.0000000e+00   1.4041861e-11
  -4.7500000e+00   3.1035591e-12
  -4.5000000e+00   6.4188932e-13
  -4.2500000e+00   1.2446988e-13
  -4.0000000e+00   2.3456931e-14
  -3.7500000e+00   5.2666205e-15
  -3.5000000e+00   2.2586100e-15
  -3.2500000e+00   1.8283985e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8Appfft3.dat <==
  -2.0000000e+01   8.4852911e-01
  -1.9750000e+01   8.3467874e-01
  -1.9500000e+01   8.2014356e-01
  -1.9250000e+01   8.0446181e-01
  -1.9000000e+01   7.8699824e-01
  -1.8750000e+01   7.6713088e-01
  -1.8500000e+01   7.4449312e-01
  -1.8250000e+01   7.1917238e-01
  -1.8000000e+01   6.9176188e-01
  -1.7750000e+01   6.6319850e-01
  -1.7500000e+01   6.3438727e-01
  -1.7250000e+01   6.0572136e-01
  -1.7000000e+01   5.7674986e-01
  -1.6750000e+01   5.4629987e-01
  -1.6500000e+01   5.1314156e-01
  -1.6250000e+01   4.7685799e-01
  -1.6000000e+01   4.3833194e-01
  -1.5750000e+01   3.9945508e-01
  -1.5500000e+01   3.6212663e-01
  -1.5250000e+01   3.2709429e-01
  -1.5000000e+01   2.9354563e-01
  -1.4750000e+01   2.6002384e-01
  -1.4500000e+01   2.2599036e-01
  -1.4250000e+01   1.9255558e-01
  -1.4000000e+01   1.6170016e-01
  -1.3750000e+01   1.3471233e-01
  -1.3500000e+01   1.1129689e-01
  -1.3250000e+01   9.0304975e-02
  -1.3000000e+01   7.1203147e-02
  -1.2750000e+01   5.4503934e-02
  -1.2500000e+01   4.0891254e-02
  -1.2250000e+01   3.0297491e-02
  -1.2000000e+01   2.2004469e-02
  -1.1750000e+01   1.5421143e-02
  -1.1500000e+01   1.0377423e-02
  -1.1250000e+01   6.7793377e-03
  -1.1000000e+01   4.3365728e-03
  -1.0750000e+01   2.6865397e-03
  -1.0500000e+01   1.5859070e-03
  -1.0250000e+01   8.9311288e-04
  -1.0000000e+01   4.8595672e-04
  -9.7500000e+00   2.5495078e-04
  -9.5000000e+00   1.2688023e-04
  -9.2500000e+00   5.9604212e-05
  -9.0000000e+00   2.6681077e-05
  -8.7500000e+00   1.1384822e-05
  -8.5000000e+00   4.5738327e-06
  -8.2500000e+00   1.7214114e-06
  -8.0000000e+00   6.0990588e-07
  -7.7500000e+00   2.0320966e-07
  -7.5000000e+00   6.3171425e-08
  -7.2500000e+00   1.8257975e-08
  -7.0000000e+00   4.9096319e-09
  -6.7500000e+00   1.2257859e-09
  -6.5000000e+00   2.8295679e-10
  -6.2500000e+00   6.0224645e-11
  -6.0000000e+00   1.1803739e-11
  -5.7500000e+00   2.1279992e-12
  -5.5000000e+00   3.5323827e-13
  -5.2500000e+00   5.4962979e-14
  -5.0000000e+00   9.1038288e-15
  -4.7500000e+00   2.6506575e-15
  -4.5000000e+00   1.8596236e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8Appfft4.dat <==
  -2.0000000e+01   8.3896864e-01
  -1.9750000e+01   8.2467934e-01
  -1.9500000e+01   8.0941099e-01
  -1.9250000e+01   7.9256334e-01
  -1.9000000e+01   7.7348174e-01
  -1.8750000e+01   7.5169277e-01
  -1.8500000e+01   7.2712970e-01
  -1.8250000e+01   7.0023997e-01
  -1.8000000e+01   6.7189199e-01
  -1.7750000e+01   6.4305762e-01
  -1.7500000e+01   6.1434024e-01
  -1.7250000e+01   5.8555850e-01
  -1.7000000e+01   5.5570188e-01
  -1.6750000e+01   5.2345034e-01
  -1.6500000e+01   4.8805058e-01
  -1.6250000e+01   4.4998616e-01
  -1.6000000e+01   4.1093843e-01
  -1.5750000e+01   3.7295543e-01
  -1.5500000e+01   3.3723991e-01
  -1.5250000e+01   3.0340405e-01
  -1.5000000e+01   2.6999671e-01
  -1.4750000e+01   2.3604514e-01
  -1.4500000e+01   2.0218944e-01
  -1.4250000e+01   1.7033022e-01
  -1.4000000e+01   1.4213755e-01
  -1.3750000e+01   1.1778285e-01
  -1.3500000e+01   9.6187907e-02
  -1.3250000e+01   7.6504401e-02
  -1.3000000e+01   5.8995180e-02
  -1.2750000e+01   4.4435440e-02
  -1.2500000e+01   3.3026995e-02
  -1.2250000e+01   2.4155767e-02
  -1.2000000e+01   1.7114147e-02
  -1.1750000e+01   1.1631265e-02
  -1.1500000e+01   7.6415555e-03
  -1.1250000e+01   4.9134728e-03
  -1.1000000e+01   3.0744785e-03
  -1.0750000e+01   1.8381863e-03
  -1.0500000e+01   1.0451662e-03
  -1.0250000e+01   5.7235867e-04
  -1.0000000e+01   3.0308972e-04
  -9.7500000e+00   1.5278896e-04
  -9.5000000e+00   7.2567066e-05
  -9.2500000e+00   3.2733393e-05
  -9.0000000e+00   1.4093212e-05
  -8.7500000e+00   5.7244567e-06
  -8.5000000e+00   2.1738688e-06
  -8.2500000e+00   7.7487489e-07
  -8.0000000e+00   2.5962870e-07
  -7.7500000e+00   8.1091410e-08
  -7.5000000e+00   2.3465382e-08
  -7.2500000e+00   6.2904263e-09
  -7.0000000e+00   1.5590459e-09
  -6.7500000e+00   3.5516511e-10
  -6.5000000e+00   7.3982903e-11
  -6.2500000e+00   1.4041615e-11
  -6.0000000e+00   2.4191898e-12
  -5.7500000e+00   3.7743420e-13
  -5.5000000e+00   5.4137250e-14
  -5.2500000e+00   8.2572837e-15
  -5.0000000e+00   2.4147351e-15
  -4.7500000e+00   1.8318680e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF8MCML1.dat <==
  -2.0000000e+01   8.3442000e-01
  -1.9750000e+01   8.2106000e-01
  -1.9500000e+01   8.0648000e-01
  -1.9250000e+01   7.8672000e-01
  -1.9000000e+01   7.6734000e-01
  -1.8750000e+01   7.4864000e-01
  -1.8500000e+01   7.2196000e-01
  -1.8250000e+01   6.9982000e-01
  -1.8000000e+01   6.7394000e-01
  -1.7750000e+01   6.4650000e-01
  -1.7500000e+01   6.1534000e-01
  -1.7250000e+01   5.8236000e-01
  -1.7000000e+01   5.5368000e-01
  -1.6750000e+01   5.1854000e-01
  -1.6500000e+01   4.8724000e-01
  -1.6250000e+01   4.5036000e-01
  -1.6000000e+01   4.0952000e-01
  -1.5750000e+01   3.7220000e-01
  -1.5500000e+01   3.3704000e-01
  -1.5250000e+01   3.0200000e-01
  -1.5000000e+01   2.6476000e-01
  -1.4750000e+01   2.2952000e-01
  -1.4500000e+01   1.9980000e-01
  -1.4250000e+01   1.7170000e-01
  -1.4000000e+01   1.4152000e-01
  -1.3750000e+01   1.1578000e-01
  -1.3500000e+01   9.2860000e-02
  -1.3250000e+01   7.4740000e-02
  -1.3000000e+01   5.6020000e-02
  -1.2750000e+01   4.4100000e-02
  -1.2500000e+01   3.2380000e-02
  -1.2250000e+01   2.2580000e-02
  -1.2000000e+01   1.5620000e-02
  -1.1750000e+01   1.2220000e-02
  -1.1500000e+01   7.2600000e-03
  -1.1250000e+01   4.7200000e-03
  -1.1000000e+01   2.3400000e-03
  -1.0750000e+01   1.7000000e-03
  -1.0500000e+01   6.8000000e-04
  -1.0250000e+01   4.8000000e-04
  -1.0000000e+01   3.8000000e-04
  -9.7500000e+00   1.6000000e-04
  -9.5000000e+00   6.0000000e-05
  -9.2500000e+00   2.0000000e-05
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCML2.dat <==
  -2.0000000e+01   8.3548000e-01
  -1.9750000e+01   8.2194000e-01
  -1.9500000e+01   8.0440000e-01
  -1.9250000e+01   7.8636000e-01
  -1.9000000e+01   7.6710000e-01
  -1.8750000e+01   7.3966000e-01
  -1.8500000e+01   7.1846000e-01
  -1.8250000e+01   6.9892000e-01
  -1.8000000e+01   6.7174000e-01
  -1.7750000e+01   6.4672000e-01
  -1.7500000e+01   6.1330000e-01
  -1.7250000e+01   5.8186000e-01
  -1.7000000e+01   5.4656000e-01
  -1.6750000e+01   5.1260000e-01
  -1.6500000e+01   4.7734000e-01
  -1.6250000e+01   4.4700000e-01
  -1.6000000e+01   4.0722000e-01
  -1.5750000e+01   3.7124000e-01
  -1.5500000e+01   3.3374000e-01
  -1.5250000e+01   2.9648000e-01
  -1.5000000e+01   2.5758000e-01
  -1.4750000e+01   2.2688000e-01
  -1.4500000e+01   1.9748000e-01
  -1.4250000e+01   1.6712000e-01
  -1.4000000e+01   1.3538000e-01
  -1.3750000e+01   1.1270000e-01
  -1.3500000e+01   9.1620000e-02
  -1.3250000e+01   7.3480000e-02
  -1.3000000e+01   5.6400000e-02
  -1.2750000e+01   4.3080000e-02
  -1.2500000e+01   3.2920000e-02
  -1.2250000e+01   2.2260000e-02
  -1.2000000e+01   1.6280000e-02
  -1.1750000e+01   1.0500000e-02
  -1.1500000e+01   7.2200000e-03
  -1.1250000e+01   4.2200000e-03
  -1.1000000e+01   2.6400000e-03
  -1.0750000e+01   1.4400000e-03
  -1.0500000e+01   8.4000000e-04
  -1.0250000e+01   6.0000000e-04
  -1.0000000e+01   2.2000000e-04
  -9.7500000e+00   8.0000000e-05
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCML3.dat <==
  -2.0000000e+01   8.3516000e-01
  -1.9750000e+01   8.1800000e-01
  -1.9500000e+01   8.0518000e-01
  -1.9250000e+01   7.8466000e-01
  -1.9000000e+01   7.6392000e-01
  -1.8750000e+01   7.4322000e-01
  -1.8500000e+01   7.2228000e-01
  -1.8250000e+01   6.9828000e-01
  -1.8000000e+01   6.7030000e-01
  -1.7750000e+01   6.4422000e-01
  -1.7500000e+01   6.1412000e-01
  -1.7250000e+01   5.8104000e-01
  -1.7000000e+01   5.5038000e-01
  -1.6750000e+01   5.1250000e-01
  -1.6500000e+01   4.8182000e-01
  -1.6250000e+01   4.4386000e-01
  -1.6000000e+01   4.0634000e-01
  -1.5750000e+01   3.6972000e-01
  -1.5500000e+01   3.3106000e-01
  -1.5250000e+01   2.9586000e-01
  -1.5000000e+01   2.6200000e-01
  -1.4750000e+01   2.2832000e-01
  -1.4500000e+01   1.9610000e-01
  -1.4250000e+01   1.6560000e-01
  -1.4000000e+01   1.3368000e-01
  -1.3750000e+01   1.1288000e-01
  -1.3500000e+01   8.7320000e-02
  -1.3250000e+01   7.0020000e-02
  -1.3000000e+01   5.4940000e-02
  -1.2750000e+01   4.1800000e-02
  -1.2500000e+01   3.1420000e-02
  -1.2250000e+01   2.1960000e-02
  -1.2000000e+01   1.5220000e-02
  -1.1750000e+01   1.0400000e-02
  -1.1500000e+01   7.4000000e-03
  -1.1250000e+01   4.2400000e-03
  -1.1000000e+01   2.6800000e-03
  -1.0750000e+01   1.7000000e-03
  -1.0500000e+01   7.6000000e-04
  -1.0250000e+01   5.0000000e-04
  -1.0000000e+01   3.4000000e-04
  -9.7500000e+00   8.0000000e-05
  -9.5000000e+00   4.0000000e-05
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCML4.dat <==
  -2.0000000e+01   8.3580000e-01
  -1.9750000e+01   8.1812000e-01
  -1.9500000e+01   8.0574000e-01
  -1.9250000e+01   7.8512000e-01
  -1.9000000e+01   7.6372000e-01
  -1.8750000e+01   7.4392000e-01
  -1.8500000e+01   7.1904000e-01
  -1.8250000e+01   6.9540000e-01
  -1.8000000e+01   6.6824000e-01
  -1.7750000e+01   6.3776000e-01
  -1.7500000e+01   6.0864000e-01
  -1.7250000e+01   5.8090000e-01
  -1.7000000e+01   5.4672000e-01
  -1.6750000e+01   5.1266000e-01
  -1.6500000e+01   4.7872000e-01
  -1.6250000e+01   4.4376000e-01
  -1.6000000e+01   4.0606000e-01
  -1.5750000e+01   3.6720000e-01
  -1.5500000e+01   3.3326000e-01
  -1.5250000e+01   2.9654000e-01
  -1.5000000e+01   2.6090000e-01
  -1.4750000e+01   2.2756000e-01
  -1.4500000e+01   1.9046000e-01
  -1.4250000e+01   1.6196000e-01
  -1.4000000e+01   1.3690000e-01
  -1.3750000e+01   1.1064000e-01
  -1.3500000e+01   9.0360000e-02
  -1.3250000e+01   7.2260000e-02
  -1.3000000e+01   5.3860000e-02
  -1.2750000e+01   4.2060000e-02
  -1.2500000e+01   3.0860000e-02
  -1.2250000e+01   2.3020000e-02
  -1.2000000e+01   1.5160000e-02
  -1.1750000e+01   1.1560000e-02
  -1.1500000e+01   6.8600000e-03
  -1.1250000e+01   4.1800000e-03
  -1.1000000e+01   2.9600000e-03
  -1.0750000e+01   1.6600000e-03
  -1.0500000e+01   7.4000000e-04
  -1.0250000e+01   4.6000000e-04
  -1.0000000e+01   2.6000000e-04
  -9.7500000e+00   1.2000000e-04
  -9.5000000e+00   4.0000000e-05
  -9.2500000e+00   4.0000000e-05
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCfft1.dat <==
  -2.0000000e+01   9.5842000e-01
  -1.9750000e+01   9.5414000e-01
  -1.9500000e+01   9.5194000e-01
  -1.9250000e+01   9.4742000e-01
  -1.9000000e+01   9.4168000e-01
  -1.8750000e+01   9.3392000e-01
  -1.8500000e+01   9.3140000e-01
  -1.8250000e+01   9.2528000e-01
  -1.8000000e+01   9.1942000e-01
  -1.7750000e+01   9.1052000e-01
  -1.7500000e+01   9.0248000e-01
  -1.7250000e+01   8.9326000e-01
  -1.7000000e+01   8.8534000e-01
  -1.6750000e+01   8.7710000e-01
  -1.6500000e+01   8.6718000e-01
  -1.6250000e+01   8.5096000e-01
  -1.6000000e+01   8.3286000e-01
  -1.5750000e+01   8.1996000e-01
  -1.5500000e+01   8.0590000e-01
  -1.5250000e+01   7.8628000e-01
  -1.5000000e+01   7.7216000e-01
  -1.4750000e+01   7.4814000e-01
  -1.4500000e+01   7.2712000e-01
  -1.4250000e+01   7.0372000e-01
  -1.4000000e+01   6.8094000e-01
  -1.3750000e+01   6.5080000e-01
  -1.3500000e+01   6.2244000e-01
  -1.3250000e+01   5.9426000e-01
  -1.3000000e+01   5.6156000e-01
  -1.2750000e+01   5.2648000e-01
  -1.2500000e+01   4.9612000e-01
  -1.2250000e+01   4.6342000e-01
  -1.2000000e+01   4.2018000e-01
  -1.1750000e+01   3.9152000e-01
  -1.1500000e+01   3.5604000e-01
  -1.1250000e+01   3.1704000e-01
  -1.1000000e+01   2.8282000e-01
  -1.0750000e+01   2.4914000e-01
  -1.0500000e+01   2.1460000e-01
  -1.0250000e+01   1.8968000e-01
  -1.0000000e+01   1.5934000e-01
  -9.7500000e+00   1.3384000e-01
  -9.5000000e+00   1.1340000e-01
  -9.2500000e+00   9.3560000e-02
  -9.0000000e+00   7.5180000e-02
  -8.7500000e+00   5.7440000e-02
  -8.5000000e+00   4.5460000e-02
  -8.2500000e+00   3.5060000e-02
  -8.0000000e+00   2.5840000e-02
  -7.7500000e+00   1.9300000e-02
  -7.5000000e+00   1.3920000e-02
  -7.2500000e+00   9.2400000e-03
  -7.0000000e+00   6.2000000e-03
  -6.7500000e+00   4.0600000e-03
  -6.5000000e+00   2.7200000e-03
  -6.2500000e+00   1.8200000e-03
  -6.0000000e+00   1.1400000e-03
  -5.7500000e+00   6.4000000e-04
  -5.5000000e+00   3.8000000e-04
  -5.2500000e+00   2.2000000e-04
  -5.0000000e+00   1.6000000e-04
  -4.7500000e+00   1.2000000e-04
  -4.5000000e+00   2.0000000e-05
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCfft2.dat <==
  -2.0000000e+01   8.8026000e-01
  -1.9750000e+01   8.7316000e-01
  -1.9500000e+01   8.6036000e-01
  -1.9250000e+01   8.4424000e-01
  -1.9000000e+01   8.3036000e-01
  -1.8750000e+01   8.1450000e-01
  -1.8500000e+01   8.0048000e-01
  -1.8250000e+01   7.7886000e-01
  -1.8000000e+01   7.5986000e-01
  -1.7750000e+01   7.3614000e-01
  -1.7500000e+01   7.1562000e-01
  -1.7250000e+01   6.8662000e-01
  -1.7000000e+01   6.6480000e-01
  -1.6750000e+01   6.3336000e-01
  -1.6500000e+01   6.1028000e-01
  -1.6250000e+01   5.7780000e-01
  -1.6000000e+01   5.3742000e-01
  -1.5750000e+01   5.0428000e-01
  -1.5500000e+01   4.7226000e-01
  -1.5250000e+01   4.3580000e-01
  -1.5000000e+01   3.9954000e-01
  -1.4750000e+01   3.6040000e-01
  -1.4500000e+01   3.2430000e-01
  -1.4250000e+01   2.8630000e-01
  -1.4000000e+01   2.5290000e-01
  -1.3750000e+01   2.2082000e-01
  -1.3500000e+01   1.8996000e-01
  -1.3250000e+01   1.5962000e-01
  -1.3000000e+01   1.3298000e-01
  -1.2750000e+01   1.0994000e-01
  -1.2500000e+01   8.9860000e-02
  -1.2250000e+01   6.8660000e-02
  -1.2000000e+01   5.3440000e-02
  -1.1750000e+01   4.0400000e-02
  -1.1500000e+01   3.0940000e-02
  -1.1250000e+01   2.2220000e-02
  -1.1000000e+01   1.4860000e-02
  -1.0750000e+01   1.0240000e-02
  -1.0500000e+01   6.4400000e-03
  -1.0250000e+01   4.3200000e-03
  -1.0000000e+01   2.8000000e-03
  -9.7500000e+00   1.4400000e-03
  -9.5000000e+00   8.0000000e-04
  -9.2500000e+00   7.0000000e-04
  -9.0000000e+00   2.2000000e-04
  -8.7500000e+00   1.2000000e-04
  -8.5000000e+00   1.0000000e-04
  -8.2500000e+00   4.0000000e-05
  -8.0000000e+00   2.0000000e-05
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCfft3.dat <==
  -2.0000000e+01   8.4742000e-01
  -1.9750000e+01   8.2994000e-01
  -1.9500000e+01   8.2188000e-01
  -1.9250000e+01   7.9966000e-01
  -1.9000000e+01   7.8420000e-01
  -1.8750000e+01   7.6228000e-01
  -1.8500000e+01   7.4174000e-01
  -1.8250000e+01   7.2220000e-01
  -1.8000000e+01   6.9076000e-01
  -1.7750000e+01   6.6502000e-01
  -1.7500000e+01   6.3978000e-01
  -1.7250000e+01   6.1082000e-01
  -1.7000000e+01   5.8104000e-01
  -1.6750000e+01   5.4666000e-01
  -1.6500000e+01   5.1136000e-01
  -1.6250000e+01   4.8158000e-01
  -1.6000000e+01   4.3492000e-01
  -1.5750000e+01   4.0418000e-01
  -1.5500000e+01   3.6762000e-01
  -1.5250000e+01   3.2932000e-01
  -1.5000000e+01   2.9534000e-01
  -1.4750000e+01   2.6250000e-01
  -1.4500000e+01   2.2612000e-01
  -1.4250000e+01   1.9412000e-01
  -1.4000000e+01   1.6274000e-01
  -1.3750000e+01   1.3634000e-01
  -1.3500000e+01   1.1080000e-01
  -1.3250000e+01   8.6720000e-02
  -1.3000000e+01   6.9780000e-02
  -1.2750000e+01   5.4960000e-02
  -1.2500000e+01   4.0020000e-02
  -1.2250000e+01   3.0180000e-02
  -1.2000000e+01   2.1920000e-02
  -1.1750000e+01   1.4680000e-02
  -1.1500000e+01   9.5800000e-03
  -1.1250000e+01   6.9600000e-03
  -1.1000000e+01   4.3400000e-03
  -1.0750000e+01   2.7600000e-03
  -1.0500000e+01   1.7400000e-03
  -1.0250000e+01   9.4000000e-04
  -1.0000000e+01   3.4000000e-04
  -9.7500000e+00   1.2000000e-04
  -9.5000000e+00   1.4000000e-04
  -9.2500000e+00   6.0000000e-05
  -9.0000000e+00   2.0000000e-05
  -8.7500000e+00   2.0000000e-05
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8MCfft4.dat <==
  -2.0000000e+01   8.3726000e-01
  -1.9750000e+01   8.2378000e-01
  -1.9500000e+01   8.1026000e-01
  -1.9250000e+01   7.8886000e-01
  -1.9000000e+01   7.6912000e-01
  -1.8750000e+01   7.4800000e-01
  -1.8500000e+01   7.2672000e-01
  -1.8250000e+01   7.0144000e-01
  -1.8000000e+01   6.7750000e-01
  -1.7750000e+01   6.5102000e-01
  -1.7500000e+01   6.1770000e-01
  -1.7250000e+01   5.8390000e-01
  -1.7000000e+01   5.5370000e-01
  -1.6750000e+01   5.2052000e-01
  -1.6500000e+01   4.8698000e-01
  -1.6250000e+01   4.4896000e-01
  -1.6000000e+01   4.1560000e-01
  -1.5750000e+01   3.7308000e-01
  -1.5500000e+01   3.4308000e-01
  -1.5250000e+01   3.0478000e-01
  -1.5000000e+01   2.6930000e-01
  -1.4750000e+01   2.3494000e-01
  -1.4500000e+01   1.9964000e-01
  -1.4250000e+01   1.7004000e-01
  -1.4000000e+01   1.4458000e-01
  -1.3750000e+01   1.1772000e-01
  -1.3500000e+01   9.6420000e-02
  -1.3250000e+01   7.5580000e-02
  -1.3000000e+01   5.7640000e-02
  -1.2750000e+01   4.4040000e-02
  -1.2500000e+01   3.3800000e-02
  -1.2250000e+01   2.3460000e-02
  -1.2000000e+01   1.6660000e-02
  -1.1750000e+01   1.1200000e-02
  -1.1500000e+01   8.0200000e-03
  -1.1250000e+01   4.1000000e-03
  -1.1000000e+01   2.5600000e-03
  -1.0750000e+01   1.4600000e-03
  -1.0500000e+01   1.1000000e-03
  -1.0250000e+01   6.2000000e-04
  -1.0000000e+01   3.6000000e-04
  -9.7500000e+00   1.6000000e-04
  -9.5000000e+00   2.0000000e-05
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8NumML1.dat <==
  -2.0000000e+01   8.3794644e-01
  -1.9750000e+01   8.2290208e-01
  -1.9500000e+01   8.0651299e-01
  -1.9250000e+01   7.8869900e-01
  -1.9000000e+01   7.6938548e-01
  -1.8750000e+01   7.4850621e-01
  -1.8500000e+01   7.2600676e-01
  -1.8250000e+01   7.0184829e-01
  -1.8000000e+01   6.7601170e-01
  -1.7750000e+01   6.4850209e-01
  -1.7500000e+01   6.1935338e-01
  -1.7250000e+01   5.8863280e-01
  -1.7000000e+01   5.5644512e-01
  -1.6750000e+01   5.2293618e-01
  -1.6500000e+01   4.8829542e-01
  -1.6250000e+01   4.5275698e-01
  -1.6000000e+01   4.1659886e-01
  -1.5750000e+01   3.8013999e-01
  -1.5500000e+01   3.4373455e-01
  -1.5250000e+01   3.0776367e-01
  -1.5000000e+01   2.7262432e-01
  -1.4750000e+01   2.3871577e-01
  -1.4500000e+01   2.0642399e-01
  -1.4250000e+01   1.7610509e-01
  -1.4000000e+01   1.4806864e-01
  -1.3750000e+01   1.2256233e-01
  -1.3500000e+01   9.9759405e-02
  -1.3250000e+01   7.9750093e-02
  -1.3000000e+01   6.2538123e-02
  -1.2750000e+01   4.8043009e-02
  -1.2500000e+01   3.6108066e-02
  -1.2250000e+01   2.6513562e-02
  -1.2000000e+01   1.8993741e-02
  -1.1750000e+01   1.3256004e-02
  -1.1500000e+01   9.0002296e-03
  -1.1250000e+01   5.9363298e-03
  -1.1000000e+01   3.7984399e-03
  -1.0750000e+01   2.3547269e-03
  -1.0500000e+01   1.4124998e-03
  -1.0250000e+01   8.1897056e-04
  -1.0000000e+01   4.5853474e-04
  -9.7500000e+00   2.4773280e-04
  -9.5000000e+00   1.2909073e-04
  -9.2500000e+00   6.4867138e-05
  -9.0000000e+00   3.1435829e-05
  -8.7500000e+00   1.4698732e-05
  -8.5000000e+00   6.6357034e-06
  -8.2500000e+00   2.8947954e-06
  -8.0000000e+00   1.2214016e-06
  -7.7500000e+00   4.9880675e-07
  -7.5000000e+00   1.9725027e-07
  -7.2500000e+00   7.5521757e-08
  -7.0000000e+00   2.7975599e-08
  -6.7500000e+00   1.0012069e-08
  -6.5000000e+00   3.4545511e-09
  -6.2500000e+00   1.1460192e-09
  -6.0000000e+00   3.6431620e-10
  -5.7500000e+00   1.1056303e-10
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8NumML2.dat <==
  -2.0000000e+01   8.3636937e-01
  -1.9750000e+01   8.2112984e-01
  -1.9500000e+01   8.0452513e-01
  -1.9250000e+01   7.8647405e-01
  -1.9000000e+01   7.6690126e-01
  -1.8750000e+01   7.4574021e-01
  -1.8500000e+01   7.2293664e-01
  -1.8250000e+01   6.9845254e-01
  -1.8000000e+01   6.7227044e-01
  -1.7750000e+01   6.4439803e-01
  -1.7500000e+01   6.1487289e-01
  -1.7250000e+01   5.8376715e-01
  -1.7000000e+01   5.5119183e-01
  -1.6750000e+01   5.1730037e-01
  -1.6500000e+01   4.8229118e-01
  -1.6250000e+01   4.4640856e-01
  -1.6000000e+01   4.0994174e-01
  -1.5750000e+01   3.7322144e-01
  -1.5500000e+01   3.3661383e-01
  -1.5250000e+01   3.0051148e-01
  -1.5000000e+01   2.6532160e-01
  -1.4750000e+01   2.3145160e-01
  -1.4500000e+01   1.9929273e-01
  -1.4250000e+01   1.6920273e-01
  -1.4000000e+01   1.4148856e-01
  -1.3750000e+01   1.1639078e-01
  -1.3500000e+01   9.4070975e-02
  -1.3250000e+01   7.4603604e-02
  -1.3000000e+01   5.7973424e-02
  -1.2750000e+01   4.4078974e-02
  -1.2500000e+01   3.2742101e-02
  -1.2250000e+01   2.3722730e-02
  -1.2000000e+01   1.6737429e-02
  -1.1750000e+01   1.1479837e-02
  -1.1500000e+01   7.6407978e-03
  -1.1250000e+01   4.9261779e-03
  -1.1000000e+01   3.0707583e-03
  -1.0750000e+01   1.8472668e-03
  -1.0500000e+01   1.0703885e-03
  -1.0250000e+01   5.9629840e-04
  -1.0000000e+01   3.1878068e-04
  -9.7500000e+00   1.6324767e-04
  -9.5000000e+00   7.9944132e-05
  -9.2500000e+00   3.7378518e-05
  -9.0000000e+00   1.6662211e-05
  -8.7500000e+00   7.0725987e-06
  -8.5000000e+00   2.8557094e-06
  -8.2500000e+00   1.0959391e-06
  -8.0000000e+00   3.9951504e-07
  -7.7500000e+00   1.3827832e-07
  -7.5000000e+00   4.5422108e-08
  -7.2500000e+00   1.4152816e-08
  -7.0000000e+00   4.1794706e-09
  -6.7500000e+00   1.1682273e-09
  -6.5000000e+00   3.0845674e-10
  -6.2500000e+00   7.6724837e-11
  -6.0000000e+00   1.7911454e-11
  -5.7500000e+00   3.9129520e-12
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8NumML3.dat <==
  -2.0000000e+01   8.3549231e-01
  -1.9750000e+01   8.2014456e-01
  -1.9500000e+01   8.0342038e-01
  -1.9250000e+01   7.8523808e-01
  -1.9000000e+01   7.6552195e-01
  -1.8750000e+01   7.4420530e-01
  -1.8500000e+01   7.2123407e-01
  -1.8250000e+01   6.9657077e-01
  -1.8000000e+01   6.7019893e-01
  -1.7750000e+01   6.4212776e-01
  -1.7500000e+01   6.1239700e-01
  -1.7250000e+01   5.8108165e-01
  -1.7000000e+01   5.4829627e-01
  -1.6750000e+01   5.1419866e-01
  -1.6500000e+01   4.7899231e-01
  -1.6250000e+01   4.4292725e-01
  -1.6000000e+01   4.0629894e-01
  -1.5750000e+01   3.6944468e-01
  -1.5500000e+01   3.3273715e-01
  -1.5250000e+01   2.9657513e-01
  -1.5000000e+01   2.6137120e-01
  -1.4750000e+01   2.2753689e-01
  -1.4500000e+01   1.9546591e-01
  -1.4250000e+01   1.6551628e-01
  -1.4000000e+01   1.3799287e-01
  -1.3750000e+01   1.1313161e-01
  -1.3500000e+01   9.1086926e-02
  -1.3250000e+01   7.1923997e-02
  -1.3000000e+01   5.5616635e-02
  -1.2750000e+01   4.2051549e-02
  -1.2500000e+01   3.1038741e-02
  -1.2250000e+01   2.2327193e-02
  -1.2000000e+01   1.5624264e-02
  -1.1750000e+01   1.0616765e-02
  -1.1500000e+01   6.9914671e-03
  -1.1250000e+01   4.4529640e-03
  -1.1000000e+01   2.7372972e-03
  -1.0750000e+01   1.6204692e-03
  -1.0500000e+01   9.2178300e-04
  -1.0250000e+01   5.0266597e-04
  -1.0000000e+01   2.6215621e-04
  -9.7500000e+00   1.3044092e-04
  -9.5000000e+00   6.1767779e-05
  -9.2500000e+00   2.7765714e-05
  -9.0000000e+00   1.1817978e-05
  -8.7500000e+00   4.7505058e-06
  -8.5000000e+00   1.7987130e-06
  -8.2500000e+00   6.3982538e-07
  -8.0000000e+00   2.1324534e-07
  -7.7500000e+00   6.6411566e-08
  -7.5000000e+00   1.9273759e-08
  -7.2500000e+00   5.1980959e-09
  -7.0000000e+00   1.2991478e-09
  -6.7500000e+00   3.0004006e-10
  -6.5000000e+00   6.3851779e-11
  -6.2500000e+00   1.2487044e-11
  -6.0000000e+00   2.2364922e-12
  -5.7500000e+00   3.7108554e-13
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8NumML4.dat <==
  -2.0000000e+01   8.3526541e-01
  -1.9750000e+01   8.1988983e-01
  -1.9500000e+01   8.0313496e-01
  -1.9250000e+01   7.8491899e-01
  -1.9000000e+01   7.6516614e-01
  -1.8750000e+01   7.4380971e-01
  -1.8500000e+01   7.2079568e-01
  -1.8250000e+01   6.9608674e-01
  -1.8000000e+01   6.6966669e-01
  -1.7750000e+01   6.4154518e-01
  -1.7500000e+01   6.1176251e-01
  -1.7250000e+01   5.8039445e-01
  -1.7000000e+01   5.4755650e-01
  -1.6750000e+01   5.1340762e-01
  -1.6500000e+01   4.7815258e-01
  -1.6250000e+01   4.4204292e-01
  -1.6000000e+01   4.0537571e-01
  -1.5750000e+01   3.6848987e-01
  -1.5500000e+01   3.3175975e-01
  -1.5250000e+01   2.9558564e-01
  -1.5000000e+01   2.6038142e-01
  -1.4750000e+01   2.2655956e-01
  -1.4500000e+01   1.9451427e-01
  -1.4250000e+01   1.6460349e-01
  -1.4000000e+01   1.3713142e-01
  -1.3750000e+01   1.1233261e-01
  -1.3500000e+01   9.0359571e-02
  -1.3250000e+01   7.1274968e-02
  -1.3000000e+01   5.5049767e-02
  -1.2750000e+01   4.1567645e-02
  -1.2500000e+01   3.0635636e-02
  -1.2250000e+01   2.2000038e-02
  -1.2000000e+01   1.5366022e-02
  -1.1750000e+01   1.0418855e-02
  -1.1500000e+01   6.8444825e-03
  -1.1250000e+01   4.3473776e-03
  -1.1000000e+01   2.6640797e-03
  -1.0750000e+01   1.5715587e-03
  -1.0500000e+01   8.9037392e-04
  -1.0250000e+01   4.8331796e-04
  -1.0000000e+01   2.5074883e-04
  -9.7500000e+00   1.2401808e-04
  -9.5000000e+00   5.8322165e-05
  -9.2500000e+00   2.6008621e-05
  -9.0000000e+00   1.0968229e-05
  -8.7500000e+00   4.3617130e-06
  -8.5000000e+00   1.6308249e-06
  -8.2500000e+00   5.7157385e-07
  -8.0000000e+00   1.8719100e-07
  -7.7500000e+00   5.7097035e-08
  -7.5000000e+00   1.6163957e-08
  -7.2500000e+00   4.2313875e-09
  -7.0000000e+00   1.0202421e-09
  -6.7500000e+00   2.2561458e-10
  -6.5000000e+00   4.5550395e-11
  -6.2500000e+00   8.3570004e-12
  -6.0000000e+00   1.3846797e-12
  -5.7500000e+00   2.1112842e-13
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8Numfft1.dat <==
  -2.0000000e+01   9.5793861e-01
  -1.9750000e+01   9.5455440e-01
  -1.9500000e+01   9.5083665e-01
  -1.9250000e+01   9.4675099e-01
  -1.9000000e+01   9.4225975e-01
  -1.8750000e+01   9.3732172e-01
  -1.8500000e+01   9.3189195e-01
  -1.8250000e+01   9.2592155e-01
  -1.8000000e+01   9.1935758e-01
  -1.7750000e+01   9.1214292e-01
  -1.7500000e+01   9.0421628e-01
  -1.7250000e+01   8.9551225e-01
  -1.7000000e+01   8.8596148e-01
  -1.6750000e+01   8.7549105e-01
  -1.6500000e+01   8.6402497e-01
  -1.6250000e+01   8.5148489e-01
  -1.6000000e+01   8.3779113e-01
  -1.5750000e+01   8.2286394e-01
  -1.5500000e+01   8.0662511e-01
  -1.5250000e+01   7.8899996e-01
  -1.5000000e+01   7.6991969e-01
  -1.4750000e+01   7.4932416e-01
  -1.4500000e+01   7.2716504e-01
  -1.4250000e+01   7.0340936e-01
  -1.4000000e+01   6.7804327e-01
  -1.3750000e+01   6.5107617e-01
  -1.3500000e+01   6.2254468e-01
  -1.3250000e+01   5.9251669e-01
  -1.3000000e+01   5.6109485e-01
  -1.2750000e+01   5.2841952e-01
  -1.2500000e+01   4.9467064e-01
  -1.2250000e+01   4.6006833e-01
  -1.2000000e+01   4.2487175e-01
  -1.1750000e+01   3.8937603e-01
  -1.1500000e+01   3.5390699e-01
  -1.1250000e+01   3.1881348e-01
  -1.1000000e+01   2.8445761e-01
  -1.0750000e+01   2.5120291e-01
  -1.0500000e+01   2.1940102e-01
  -1.0250000e+01   1.8937766e-01
  -1.0000000e+01   1.6141870e-01
  -9.7500000e+00   1.3575747e-01
  -9.5000000e+00   1.1256425e-01
  -9.2500000e+00   9.1939072e-02
  -9.0000000e+00   7.3908544e-02
  -8.7500000e+00   5.8427056e-02
  -8.5000000e+00   4.5382495e-02
  -8.2500000e+00   3.4605937e-02
  -8.0000000e+00   2.5884438e-02
  -7.7500000e+00   1.8975728e-02
  -7.5000000e+00   1.3623401e-02
  -7.2500000e+00   9.5712401e-03
  -7.0000000e+00   6.5755029e-03
  -6.7500000e+00   4.4143442e-03
  -6.5000000e+00   2.8939762e-03
  -6.2500000e+00   1.8516002e-03
  -6.0000000e+00   1.1555025e-03
  -5.7500000e+00   7.0295557e-04
  -5.5000000e+00   4.1666816e-04
  -5.2500000e+00   2.4051150e-04
  -5.0000000e+00   1.3512649e-04
  -4.7500000e+00   7.3853316e-05
  -4.5000000e+00   3.9243669e-05
  -4.2500000e+00   2.0260594e-05
  -4.0000000e+00   1.0155136e-05
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8Numfft2.dat <==
  -2.0000000e+01   8.8218424e-01
  -1.9750000e+01   8.7124673e-01
  -1.9500000e+01   8.5925682e-01
  -1.9250000e+01   8.4613061e-01
  -1.9000000e+01   8.3178275e-01
  -1.8750000e+01   8.1612786e-01
  -1.8500000e+01   7.9908237e-01
  -1.8250000e+01   7.8056673e-01
  -1.8000000e+01   7.6050811e-01
  -1.7750000e+01   7.3884356e-01
  -1.7500000e+01   7.1552361e-01
  -1.7250000e+01   6.9051635e-01
  -1.7000000e+01   6.6381184e-01
  -1.6750000e+01   6.3542676e-01
  -1.6500000e+01   6.0540915e-01
  -1.6250000e+01   5.7384299e-01
  -1.6000000e+01   5.4085227e-01
  -1.5750000e+01   5.0660427e-01
  -1.5500000e+01   4.7131162e-01
  -1.5250000e+01   4.3523267e-01
  -1.5000000e+01   3.9866973e-01
  -1.4750000e+01   3.6196488e-01
  -1.4500000e+01   3.2549298e-01
  -1.4250000e+01   2.8965176e-01
  -1.4000000e+01   2.5484924e-01
  -1.3750000e+01   2.2148859e-01
  -1.3500000e+01   1.8995148e-01
  -1.3250000e+01   1.6058068e-01
  -1.3000000e+01   1.3366322e-01
  -1.2750000e+01   1.0941564e-01
  -1.2500000e+01   8.7972809e-02
  -1.2250000e+01   6.9381391e-02
  -1.2000000e+01   5.3599192e-02
  -1.1750000e+01   4.0500525e-02
  -1.1500000e+01   2.9887414e-02
  -1.1250000e+01   2.1505611e-02
  -1.1000000e+01   1.5063813e-02
  -1.0750000e+01   1.0254085e-02
  -1.0500000e+01   6.7713373e-03
  -1.0250000e+01   4.3299696e-03
  -1.0000000e+01   2.6762719e-03
  -9.7500000e+00   1.5958894e-03
  -9.5000000e+00   9.1641216e-04
  -9.2500000e+00   5.0581074e-04
  -9.0000000e+00   2.6785644e-04
  -8.7500000e+00   1.3585231e-04
  -8.5000000e+00   6.5880594e-05
  -8.2500000e+00   3.0500004e-05
  -8.0000000e+00   1.3461609e-05
  -7.7500000e+00   5.6576779e-06
  -7.5000000e+00   2.2621115e-06
  -7.2500000e+00   8.5985546e-07
  -7.0000000e+00   3.1058760e-07
  -6.7500000e+00   1.0658479e-07
  -6.5000000e+00   3.4747138e-08
  -6.2500000e+00   1.0759882e-08
  -6.0000000e+00   3.1638750e-09
  -5.7500000e+00   8.8259522e-10
  -5.5000000e+00   2.3333984e-10
  -5.2500000e+00   5.8308845e-11
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8Numfft3.dat <==
  -2.0000000e+01   8.4873403e-01
  -1.9750000e+01   8.3459165e-01
  -1.9500000e+01   8.1915124e-01
  -1.9250000e+01   8.0232780e-01
  -1.9000000e+01   7.8403987e-01
  -1.8750000e+01   7.6421216e-01
  -1.8500000e+01   7.4277867e-01
  -1.8250000e+01   7.1968627e-01
  -1.8000000e+01   6.9489875e-01
  -1.7750000e+01   6.6840123e-01
  -1.7500000e+01   6.4020493e-01
  -1.7250000e+01   6.1035193e-01
  -1.7000000e+01   5.7891994e-01
  -1.6750000e+01   5.4602657e-01
  -1.6500000e+01   5.1183295e-01
  -1.6250000e+01   4.7654602e-01
  -1.6000000e+01   4.4041934e-01
  -1.5750000e+01   4.0375177e-01
  -1.5500000e+01   3.6688364e-01
  -1.5250000e+01   3.3019016e-01
  -1.5000000e+01   2.9407181e-01
  -1.4750000e+01   2.5894193e-01
  -1.4500000e+01   2.2521159e-01
  -1.4250000e+01   1.9327273e-01
  -1.4000000e+01   1.6348030e-01
  -1.3750000e+01   1.3613478e-01
  -1.3500000e+01   1.1146660e-01
  -1.3250000e+01   8.9623921e-02
  -1.3000000e+01   7.0665210e-02
  -1.2750000e+01   5.4557631e-02
  -1.2500000e+01   4.1181769e-02
  -1.2250000e+01   3.0342466e-02
  -1.2000000e+01   2.1784857e-02
  -1.1750000e+01   1.5213971e-02
  -1.1500000e+01   1.0315851e-02
  -1.1250000e+01   6.7779357e-03
  -1.1000000e+01   4.3066570e-03
  -1.0750000e+01   2.6407076e-03
  -1.0500000e+01   1.5591638e-03
  -1.0250000e+01   8.8445950e-04
  -1.0000000e+01   4.8092087e-04
  -9.7500000e+00   2.5006185e-04
  -9.5000000e+00   1.2403492e-04
  -9.2500000e+00   5.8544887e-05
  -9.0000000e+00   2.6229550e-05
  -8.7500000e+00   1.1126107e-05
  -8.5000000e+00   4.4568548e-06
  -8.2500000e+00   1.6815932e-06
  -8.0000000e+00   5.9605846e-07
  -7.7500000e+00   1.9796801e-07
  -7.5000000e+00   6.1446727e-08
  -7.2500000e+00   1.7777066e-08
  -7.0000000e+00   4.7813036e-09
  -6.7500000e+00   1.1924594e-09
  -6.5000000e+00   2.7508894e-10
  -6.2500000e+00   5.8562474e-11
  -6.0000000e+00   1.1481256e-11
  -5.7500000e+00   2.0684465e-12
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF8Numfft4.dat <==
  -2.0000000e+01   8.3874212e-01
  -1.9750000e+01   8.2368511e-01
  -1.9500000e+01   8.0726934e-01
  -1.9250000e+01   7.8941200e-01
  -1.9000000e+01   7.7003565e-01
  -1.8750000e+01   7.4907118e-01
  -1.8500000e+01   7.2646123e-01
  -1.8250000e+01   7.0216414e-01
  -1.8000000e+01   6.7615828e-01
  -1.7750000e+01   6.4844670e-01
  -1.7500000e+01   6.1906194e-01
  -1.7250000e+01   5.8807083e-01
  -1.7000000e+01   5.5557896e-01
  -1.6750000e+01   5.2173452e-01
  -1.6500000e+01   4.8673107e-01
  -1.6250000e+01   4.5080882e-01
  -1.6000000e+01   4.1425395e-01
  -1.5750000e+01   3.7739563e-01
  -1.5500000e+01   3.4060018e-01
  -1.5250000e+01   3.0426240e-01
  -1.5000000e+01   2.6879389e-01
  -1.4750000e+01   2.3460865e-01
  -1.4500000e+01   2.0210659e-01
  -1.4250000e+01   1.7165578e-01
  -1.4000000e+01   1.4357467e-01
  -1.3750000e+01   1.1811576e-01
  -1.3500000e+01   9.5452160e-02
  -1.3250000e+01   7.5668663e-02
  -1.3000000e+01   5.8758326e-02
  -1.2750000e+01   4.4625367e-02
  -1.2500000e+01   3.3094341e-02
  -1.2250000e+01   2.3924871e-02
  -1.2000000e+01   1.6830505e-02
  -1.1750000e+01   1.1499716e-02
  -1.1500000e+01   7.6168091e-03
  -1.1250000e+01   4.8805824e-03
  -1.1000000e+01   3.0189977e-03
  -1.0750000e+01   1.7988313e-03
  -1.0500000e+01   1.0300621e-03
  -1.0250000e+01   5.6553137e-04
  -1.0000000e+01   2.9697001e-04
  -9.7500000e+00   1.4877923e-04
  -9.5000000e+00   7.0929421e-05
  -9.2500000e+00   3.2093531e-05
  -9.0000000e+00   1.3744814e-05
  -8.7500000e+00   5.5562650e-06
  -8.5000000e+00   2.1140218e-06
  -8.2500000e+00   7.5481652e-07
  -8.0000000e+00   2.5214942e-07
  -7.7500000e+00   7.8556920e-08
  -7.5000000e+00   2.2749953e-08
  -7.2500000e+00   6.1027822e-09
  -7.0000000e+00   1.5108349e-09
  -6.7500000e+00   3.4382348e-10
  -6.5000000e+00   7.1624749e-11
  -6.2500000e+00   1.3597665e-11
  -6.0000000e+00   2.3423303e-12
  -5.7500000e+00   3.6455908e-13
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9AppML1.dat <==
  -2.0000000e+01   6.1897514e-01
  -1.9750000e+01   5.8851353e-01
  -1.9500000e+01   5.5772569e-01
  -1.9250000e+01   5.2438009e-01
  -1.9000000e+01   4.8687434e-01
  -1.8750000e+01   4.4565623e-01
  -1.8500000e+01   4.0324165e-01
  -1.8250000e+01   3.6273505e-01
  -1.8000000e+01   3.2573638e-01
  -1.7750000e+01   2.9117598e-01
  -1.7500000e+01   2.5656544e-01
  -1.7250000e+01   2.2080908e-01
  -1.7000000e+01   1.8552957e-01
  -1.6750000e+01   1.5360726e-01
  -1.6500000e+01   1.2659365e-01
  -1.6250000e+01   1.0355647e-01
  -1.6000000e+01   8.2709872e-02
  -1.5750000e+01   6.3698013e-02
  -1.5500000e+01   4.7559051e-02
  -1.5250000e+01   3.5018293e-02
  -1.5000000e+01   2.5531656e-02
  -1.4750000e+01   1.8075580e-02
  -1.4500000e+01   1.2211556e-02
  -1.4250000e+01   7.9336414e-03
  -1.4000000e+01   5.0563245e-03
  -1.3750000e+01   3.1502964e-03
  -1.3500000e+01   1.8724643e-03
  -1.3250000e+01   1.0547210e-03
  -1.3000000e+01   5.7339357e-04
  -1.2750000e+01   3.0286912e-04
  -1.2500000e+01   1.5245088e-04
  -1.2250000e+01   7.2408674e-05
  -1.2000000e+01   3.2880045e-05
  -1.1750000e+01   1.4364892e-05
  -1.1500000e+01   5.9670048e-06
  -1.1250000e+01   2.3467918e-06
  -1.1000000e+01   8.8189327e-07
  -1.0750000e+01   3.1784963e-07
  -1.0500000e+01   1.0956231e-07
  -1.0250000e+01   3.6191152e-08
  -1.0000000e+01   1.1518176e-08
  -9.7500000e+00   3.5403912e-09
  -9.5000000e+00   1.0511712e-09
  -9.2500000e+00   3.0130557e-10
  -9.0000000e+00   8.3202131e-11
  -8.7500000e+00   2.2042079e-11
  -8.5000000e+00   5.5710775e-12
  -8.2500000e+00   1.3352878e-12
  -8.0000000e+00   3.0216107e-13
  -7.7500000e+00   6.4948047e-14
  -7.5000000e+00   1.4056464e-14
  -7.2500000e+00   3.9569042e-15
  -7.0000000e+00   2.1215668e-15
  -6.7500000e+00   1.8249291e-15
  -6.5000000e+00   1.7832957e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9AppML2.dat <==
  -2.0000000e+01   6.1660426e-01
  -1.9750000e+01   5.8610641e-01
  -1.9500000e+01   5.5515206e-01
  -1.9250000e+01   5.2145999e-01
  -1.9000000e+01   4.8351130e-01
  -1.8750000e+01   4.4193187e-01
  -1.8500000e+01   3.9938995e-01
  -1.8250000e+01   3.5899934e-01
  -1.8000000e+01   3.2218857e-01
  -1.7750000e+01   2.8765781e-01
  -1.7500000e+01   2.5286634e-01
  -1.7250000e+01   2.1691983e-01
  -1.7000000e+01   1.8169050e-01
  -1.6750000e+01   1.5010954e-01
  -1.6500000e+01   1.2352809e-01
  -1.6250000e+01   1.0077795e-01
  -1.6000000e+01   8.0081780e-02
  -1.5750000e+01   6.1278990e-02
  -1.5500000e+01   4.5505594e-02
  -1.5250000e+01   3.3383923e-02
  -1.5000000e+01   2.4223359e-02
  -1.4750000e+01   1.6999121e-02
  -1.4500000e+01   1.1355832e-02
  -1.4250000e+01   7.3058078e-03
  -1.4000000e+01   4.6185911e-03
  -1.3750000e+01   2.8439688e-03
  -1.3500000e+01   1.6609517e-03
  -1.3250000e+01   9.1786370e-04
  -1.3000000e+01   4.9039065e-04
  -1.2750000e+01   2.5371739e-04
  -1.2500000e+01   1.2405253e-04
  -1.2250000e+01   5.6925294e-05
  -1.2000000e+01   2.4932018e-05
  -1.1750000e+01   1.0437267e-05
  -1.1500000e+01   4.1025667e-06
  -1.1250000e+01   1.5090176e-06
  -1.1000000e+01   5.2481234e-07
  -1.0750000e+01   1.7229721e-07
  -1.0500000e+01   5.2931350e-08
  -1.0250000e+01   1.5220737e-08
  -1.0000000e+01   4.1146967e-09
  -9.7500000e+00   1.0449979e-09
  -9.5000000e+00   2.4893776e-10
  -9.2500000e+00   5.5676481e-11
  -9.0000000e+00   1.1707999e-11
  -8.7500000e+00   2.3156459e-12
  -8.5000000e+00   4.3122103e-13
  -8.2500000e+00   7.6447529e-14
  -8.0000000e+00   1.3862175e-14
  -7.7500000e+00   3.5388359e-15
  -7.5000000e+00   2.0192181e-15
  -7.2500000e+00   1.8041124e-15
  -7.0000000e+00   1.7763568e-15
  -6.7500000e+00   1.7763568e-15
  -6.5000000e+00   1.7763568e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9AppML3.dat <==
  -2.0000000e+01   6.1504322e-01
  -1.9750000e+01   5.8452046e-01
  -1.9500000e+01   5.5345045e-01
  -1.9250000e+01   5.1952356e-01
  -1.9000000e+01   4.8128254e-01
  -1.8750000e+01   4.3947410e-01
  -1.8500000e+01   3.9686388e-01
  -1.8250000e+01   3.5656306e-01
  -1.8000000e+01   3.1987804e-01
  -1.7750000e+01   2.8535801e-01
  -1.7500000e+01   2.5044116e-01
  -1.7250000e+01   2.1437795e-01
  -1.7000000e+01   1.7920223e-01
  -1.6750000e+01   1.4786342e-01
  -1.6500000e+01   1.2156729e-01
  -1.6250000e+01   9.8995607e-02
  -1.6000000e+01   7.8394992e-02
  -1.5750000e+01   5.9738877e-02
  -1.5500000e+01   4.4215479e-02
  -1.5250000e+01   3.2367062e-02
  -1.5000000e+01   2.3410302e-02
  -1.4750000e+01   1.6331812e-02
  -1.4500000e+01   1.0832056e-02
  -1.4250000e+01   6.9284932e-03
  -1.4000000e+01   4.3588402e-03
  -1.3750000e+01   2.6634497e-03
  -1.3500000e+01   1.5380797e-03
  -1.3250000e+01   8.4028745e-04
  -1.3000000e+01   4.4448246e-04
  -1.2750000e+01   2.2706236e-04
  -1.2500000e+01   1.0904230e-04
  -1.2250000e+01   4.9040514e-05
  -1.2000000e+01   2.1049760e-05
  -1.1750000e+01   8.5987529e-06
  -1.1500000e+01   3.2738348e-06
  -1.1250000e+01   1.1602563e-06
  -1.1000000e+01   3.8702706e-07
  -1.0750000e+01   1.2077917e-07
  -1.0500000e+01   3.4839282e-08
  -1.0250000e+01   9.2893007e-09
  -1.0000000e+01   2.2957800e-09
  -9.7500000e+00   5.2321393e-10
  -9.5000000e+00   1.0935353e-10
  -9.2500000e+00   2.0928981e-11
  -9.0000000e+00   3.6665948e-12
  -8.7500000e+00   5.8796024e-13
  -8.5000000e+00   8.7319041e-14
  -8.2500000e+00   1.3156143e-14
  -8.0000000e+00   3.0808689e-15
  -7.7500000e+00   1.9290125e-15
  -7.5000000e+00   1.7763568e-15
  -7.2500000e+00   1.7763568e-15
  -7.0000000e+00   1.7763568e-15
  -6.7500000e+00   1.7763568e-15
  -6.5000000e+00   1.7763568e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9AppML4.dat <==
  -2.0000000e+01   6.1461973e-01
  -1.9750000e+01   5.8409031e-01
  -1.9500000e+01   5.5298825e-01
  -1.9250000e+01   5.1899698e-01
  -1.9000000e+01   4.8067698e-01
  -1.8750000e+01   4.3880829e-01
  -1.8500000e+01   3.9618243e-01
  -1.8250000e+01   3.5590843e-01
  -1.8000000e+01   3.1925818e-01
  -1.7750000e+01   2.8474021e-01
  -1.7500000e+01   2.4978911e-01
  -1.7250000e+01   2.1369629e-01
  -1.7000000e+01   1.7853873e-01
  -1.6750000e+01   1.4726827e-01
  -1.6500000e+01   1.2104945e-01
  -1.6250000e+01   9.8524590e-02
  -1.6000000e+01   7.7949592e-02
  -1.5750000e+01   5.9334590e-02
  -1.5500000e+01   4.3879840e-02
  -1.5250000e+01   3.2104316e-02
  -1.5000000e+01   2.3200592e-02
  -1.4750000e+01   1.6160186e-02
  -1.4500000e+01   1.0698549e-02
  -1.4250000e+01   6.8334790e-03
  -1.4000000e+01   4.2939812e-03
  -1.3750000e+01   2.6186064e-03
  -1.3500000e+01   1.5078582e-03
  -1.3250000e+01   8.2150659e-04
  -1.3000000e+01   4.3353376e-04
  -1.2750000e+01   2.2077920e-04
  -1.2500000e+01   1.0555857e-04
  -1.2250000e+01   4.7250320e-05
  -1.2000000e+01   2.0188322e-05
  -1.1750000e+01   8.1997414e-06
  -1.1500000e+01   3.0987577e-06
  -1.1250000e+01   1.0890009e-06
  -1.1000000e+01   3.5988284e-07
  -1.0750000e+01   1.1102400e-07
  -1.0500000e+01   3.1568584e-08
  -1.0250000e+01   8.2733265e-09
  -1.0000000e+01   2.0025495e-09
  -9.7500000e+00   4.4466308e-10
  -9.5000000e+00   8.9923513e-11
  -9.2500000e+00   1.6506074e-11
  -9.0000000e+00   2.7418068e-12
  -8.7500000e+00   4.1089354e-13
  -8.5000000e+00   5.6343818e-14
  -8.2500000e+00   8.1601392e-15
  -8.0000000e+00   2.3869795e-15
  -7.7500000e+00   1.7763568e-15
  -7.5000000e+00   1.7763568e-15
  -7.2500000e+00   1.7763568e-15
  -7.0000000e+00   1.7763568e-15
  -6.7500000e+00   1.7763568e-15
  -6.5000000e+00   1.7763568e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9Appfft1.dat <==
  -2.0000000e+01   9.2459620e-01
  -1.9750000e+01   9.1545751e-01
  -1.9500000e+01   9.0483821e-01
  -1.9250000e+01   8.9279533e-01
  -1.9000000e+01   8.7955122e-01
  -1.8750000e+01   8.6543716e-01
  -1.8500000e+01   8.5077186e-01
  -1.8250000e+01   8.3569380e-01
  -1.8000000e+01   8.2000568e-01
  -1.7750000e+01   8.0312223e-01
  -1.7500000e+01   7.8419890e-01
  -1.7250000e+01   7.6243675e-01
  -1.7000000e+01   7.3744928e-01
  -1.6750000e+01   7.0951262e-01
  -1.6500000e+01   6.7954026e-01
  -1.6250000e+01   6.4871439e-01
  -1.6000000e+01   6.1786682e-01
  -1.5750000e+01   5.8693376e-01
  -1.5500000e+01   5.5492288e-01
  -1.5250000e+01   5.2055747e-01
  -1.5000000e+01   4.8322932e-01
  -1.4750000e+01   4.4360443e-01
  -1.4500000e+01   4.0340782e-01
  -1.4250000e+01   3.6441143e-01
  -1.4000000e+01   3.2732513e-01
  -1.3750000e+01   2.9160786e-01
  -1.3500000e+01   2.5640153e-01
  -1.3250000e+01   2.2163297e-01
  -1.3000000e+01   1.8829192e-01
  -1.2750000e+01   1.5770162e-01
  -1.2500000e+01   1.3051650e-01
  -1.2250000e+01   1.0653387e-01
  -1.2000000e+01   8.5335994e-02
  -1.1750000e+01   6.6810776e-02
  -1.1500000e+01   5.1105695e-02
  -1.1250000e+01   3.8264447e-02
  -1.1000000e+01   2.8051087e-02
  -1.0750000e+01   2.0090710e-02
  -1.0500000e+01   1.4010948e-02
  -1.0250000e+01   9.4850729e-03
  -1.0000000e+01   6.2251251e-03
  -9.7500000e+00   3.9643991e-03
  -9.5000000e+00   2.4524227e-03
  -9.2500000e+00   1.4691074e-03
  -9.0000000e+00   8.4737664e-04
  -8.7500000e+00   4.7002819e-04
  -8.5000000e+00   2.5170959e-04
  -8.2500000e+00   1.3014929e-04
  -8.0000000e+00   6.4561301e-05
  -7.7500000e+00   3.0628072e-05
  -7.5000000e+00   1.3945363e-05
  -7.2500000e+00   6.1013929e-06
  -7.0000000e+00   2.5532373e-06
  -6.7500000e+00   1.0191296e-06
  -6.5000000e+00   3.8862060e-07
  -6.2500000e+00   1.4157844e-07
  -6.0000000e+00   4.9129448e-08
  -5.7500000e+00   1.6200449e-08
  -5.5000000e+00   5.0704078e-09
  -5.2500000e+00   1.5032614e-09
  -5.0000000e+00   4.2088033e-10
  -4.7500000e+00   1.1090416e-10
  -4.5000000e+00   2.7408713e-11
  -4.2500000e+00   6.3291690e-12
  -4.0000000e+00   1.3605193e-12
  -3.7500000e+00   2.7185372e-13
  -3.5000000e+00   5.1188220e-14
  -3.2500000e+00   1.0046651e-14
  -3.0000000e+00   3.0192862e-15
  -2.7500000e+00   1.9298799e-15
  -2.5000000e+00   1.7911020e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9Appfft2.dat <==
  -2.0000000e+01   7.3058234e-01
  -1.9750000e+01   7.0088470e-01
  -1.9500000e+01   6.6925074e-01
  -1.9250000e+01   6.3734663e-01
  -1.9000000e+01   6.0627162e-01
  -1.8750000e+01   5.7573747e-01
  -1.8500000e+01   5.4398228e-01
  -1.8250000e+01   5.0886351e-01
  -1.8000000e+01   4.6954079e-01
  -1.7750000e+01   4.2739802e-01
  -1.7500000e+01   3.8539491e-01
  -1.7250000e+01   3.4619998e-01
  -1.7000000e+01   3.1030210e-01
  -1.6750000e+01   2.7579683e-01
  -1.6500000e+01   2.4054295e-01
  -1.6250000e+01   2.0462780e-01
  -1.6000000e+01   1.7046473e-01
  -1.5750000e+01   1.4058952e-01
  -1.5500000e+01   1.1544342e-01
  -1.5250000e+01   9.3460943e-02
  -1.5000000e+01   7.3353377e-02
  -1.4750000e+01   5.5514475e-02
  -1.4500000e+01   4.1011346e-02
  -1.4250000e+01   2.9992513e-02
  -1.4000000e+01   2.1553778e-02
  -1.3750000e+01   1.4884054e-02
  -1.3500000e+01   9.8047055e-03
  -1.3250000e+01   6.2636315e-03
  -1.3000000e+01   3.9291542e-03
  -1.2750000e+01   2.3799285e-03
  -1.2500000e+01   1.3632483e-03
  -1.2250000e+01   7.4330889e-04
  -1.2000000e+01   3.9276074e-04
  -1.1750000e+01   1.9950152e-04
  -1.1500000e+01   9.5343710e-05
  -1.1250000e+01   4.2921588e-05
  -1.1000000e+01   1.8464641e-05
  -1.0750000e+01   7.5467820e-06
  -1.0500000e+01   2.8847663e-06
  -1.0250000e+01   1.0324143e-06
  -1.0000000e+01   3.4861199e-07
  -9.7500000e+00   1.1046757e-07
  -9.5000000e+00   3.2582207e-08
  -9.2500000e+00   8.9519498e-09
  -9.0000000e+00   2.2959841e-09
  -8.7500000e+00   5.4805714e-10
  -8.5000000e+00   1.2137579e-10
  -8.2500000e+00   2.4924335e-11
  -8.0000000e+00   4.7446682e-12
  -7.7500000e+00   8.3684795e-13
  -7.5000000e+00   1.3745255e-13
  -7.2500000e+00   2.2027519e-14
  -7.0000000e+00   4.5085463e-15
  -6.7500000e+00   2.0938112e-15
  -6.5000000e+00   1.8006430e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9Appfft3.dat <==
  -2.0000000e+01   6.4351927e-01
  -1.9750000e+01   6.1219959e-01
  -1.9500000e+01   5.8169618e-01
  -1.9250000e+01   5.5044233e-01
  -1.9000000e+01   5.1613805e-01
  -1.8750000e+01   4.7749750e-01
  -1.8500000e+01   4.3548704e-01
  -1.8250000e+01   3.9298267e-01
  -1.8000000e+01   3.5300398e-01
  -1.7750000e+01   3.1660320e-01
  -1.7500000e+01   2.8212640e-01
  -1.7250000e+01   2.4708032e-01
  -1.7000000e+01   2.1098649e-01
  -1.6750000e+01   1.7606476e-01
  -1.6500000e+01   1.4519073e-01
  -1.6250000e+01   1.1931684e-01
  -1.6000000e+01   9.6975590e-02
  -1.5750000e+01   7.6527393e-02
  -1.5500000e+01   5.8118506e-02
  -1.5250000e+01   4.2942997e-02
  -1.5000000e+01   3.1412239e-02
  -1.4750000e+01   2.2663873e-02
  -1.4500000e+01   1.5737319e-02
  -1.4250000e+01   1.0391829e-02
  -1.4000000e+01   6.6323381e-03
  -1.3750000e+01   4.1643796e-03
  -1.3500000e+01   2.5327200e-03
  -1.3250000e+01   1.4537661e-03
  -1.3000000e+01   7.9085878e-04
  -1.2750000e+01   4.1706500e-04
  -1.2500000e+01   2.1191487e-04
  -1.2250000e+01   1.0103764e-04
  -1.2000000e+01   4.5168843e-05
  -1.1750000e+01   1.9287788e-05
  -1.1500000e+01   7.8219093e-06
  -1.1250000e+01   2.9518659e-06
  -1.1000000e+01   1.0374029e-06
  -1.0750000e+01   3.4301927e-07
  -1.0500000e+01   1.0588372e-07
  -1.0250000e+01   3.0156325e-08
  -1.0000000e+01   7.9283275e-09
  -9.7500000e+00   1.9274326e-09
  -9.5000000e+00   4.3050772e-10
  -9.2500000e+00   8.7774302e-11
  -9.0000000e+00   1.6289352e-11
  -8.7500000e+00   2.7449362e-12
  -8.5000000e+00   4.1902246e-13
  -8.2500000e+00   5.8751615e-14
  -8.0000000e+00   8.6874952e-15
  -7.7500000e+00   2.4771851e-15
  -7.5000000e+00   1.8283985e-15
  -7.2500000e+00   1.7763568e-15
  -7.0000000e+00   1.7763568e-15
  -6.7500000e+00   1.7763568e-15
  -6.5000000e+00   1.7763568e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9Appfft4.dat <==
  -2.0000000e+01   6.2173231e-01
  -1.9750000e+01   5.9107152e-01
  -1.9500000e+01   5.6029768e-01
  -1.9250000e+01   5.2715729e-01
  -1.9000000e+01   4.8985284e-01
  -1.8750000e+01   4.4860904e-01
  -1.8500000e+01   4.0586180e-01
  -1.8250000e+01   3.6484130e-01
  -1.8000000e+01   3.2739811e-01
  -1.7750000e+01   2.9262602e-01
  -1.7500000e+01   2.5794200e-01
  -1.7250000e+01   2.2201627e-01
  -1.7000000e+01   1.8637151e-01
  -1.6750000e+01   1.5400902e-01
  -1.6500000e+01   1.2667545e-01
  -1.6250000e+01   1.0348966e-01
  -1.6000000e+01   8.2540598e-02
  -1.5750000e+01   6.3382880e-02
  -1.5500000e+01   4.7106822e-02
  -1.5250000e+01   3.4517490e-02
  -1.5000000e+01   2.5059262e-02
  -1.4750000e+01   1.7642276e-02
  -1.4500000e+01   1.1813690e-02
  -1.4250000e+01   7.5911096e-03
  -1.4000000e+01   4.7870770e-03
  -1.3750000e+01   2.9478156e-03
  -1.3500000e+01   1.7222723e-03
  -1.3250000e+01   9.4853974e-04
  -1.3000000e+01   5.0364743e-04
  -1.2750000e+01   2.5923983e-04
  -1.2500000e+01   1.2598349e-04
  -1.2250000e+01   5.7172363e-05
  -1.2000000e+01   2.4668587e-05
  -1.1750000e+01   1.0158920e-05
  -1.1500000e+01   3.9083843e-06
  -1.1250000e+01   1.3953113e-06
  -1.1000000e+01   4.6768690e-07
  -1.0750000e+01   1.4681989e-07
  -1.0500000e+01   4.2566856e-08
  -1.0250000e+01   1.1364070e-08
  -1.0000000e+01   2.8027747e-09
  -9.7500000e+00   6.3537538e-10
  -9.5000000e+00   1.3134036e-10
  -9.2500000e+00   2.4652572e-11
  -9.0000000e+00   4.1902384e-12
  -8.7500000e+00   6.4253464e-13
  -8.5000000e+00   8.9421526e-14
  -8.2500000e+00   1.2378987e-14
  -8.0000000e+00   2.9004577e-15
  -7.7500000e+00   1.8873791e-15
  -7.5000000e+00   1.7763568e-15
  -7.2500000e+00   1.7763568e-15
  -7.0000000e+00   1.7763568e-15
  -6.7500000e+00   1.7763568e-15
  -6.5000000e+00   1.7763568e-15
  -6.2500000e+00   1.7763568e-15
  -6.0000000e+00   1.7763568e-15
  -5.7500000e+00   1.7763568e-15
  -5.5000000e+00   1.7763568e-15
  -5.2500000e+00   1.7763568e-15
  -5.0000000e+00   1.7763568e-15
  -4.7500000e+00   1.7763568e-15
  -4.5000000e+00   1.7763568e-15
  -4.2500000e+00   1.7763568e-15
  -4.0000000e+00   1.7763568e-15
  -3.7500000e+00   1.7763568e-15
  -3.5000000e+00   1.7763568e-15
  -3.2500000e+00   1.7763568e-15
  -3.0000000e+00   1.7763568e-15
  -2.7500000e+00   1.7763568e-15
  -2.5000000e+00   1.7763568e-15
  -2.2500000e+00   1.7763568e-15
  -2.0000000e+00   1.7763568e-15
  -1.7500000e+00   1.7763568e-15
  -1.5000000e+00   1.7763568e-15
  -1.2500000e+00   1.7763568e-15
  -1.0000000e+00   1.7763568e-15
  -7.5000000e-01   1.7763568e-15
  -5.0000000e-01   1.7763568e-15
  -2.5000000e-01   1.7763568e-15
   0.0000000e+00   1.7763568e-15


==> Figures/SER_AWGN/SERSF9MCML1.dat <==
  -2.0000000e+01   6.2506000e-01
  -1.9750000e+01   5.9038000e-01
  -1.9500000e+01   5.5506000e-01
  -1.9250000e+01   5.1854000e-01
  -1.9000000e+01   4.7860000e-01
  -1.8750000e+01   4.4406000e-01
  -1.8500000e+01   4.0266000e-01
  -1.8250000e+01   3.6132000e-01
  -1.8000000e+01   3.2464000e-01
  -1.7750000e+01   2.8736000e-01
  -1.7500000e+01   2.5106000e-01
  -1.7250000e+01   2.1606000e-01
  -1.7000000e+01   1.8306000e-01
  -1.6750000e+01   1.5096000e-01
  -1.6500000e+01   1.2520000e-01
  -1.6250000e+01   1.0170000e-01
  -1.6000000e+01   8.0440000e-02
  -1.5750000e+01   5.9000000e-02
  -1.5500000e+01   4.4560000e-02
  -1.5250000e+01   3.3600000e-02
  -1.5000000e+01   2.3720000e-02
  -1.4750000e+01   1.6320000e-02
  -1.4500000e+01   1.0240000e-02
  -1.4250000e+01   7.2600000e-03
  -1.4000000e+01   4.1400000e-03
  -1.3750000e+01   2.9000000e-03
  -1.3500000e+01   1.8200000e-03
  -1.3250000e+01   8.4000000e-04
  -1.3000000e+01   5.2000000e-04
  -1.2750000e+01   1.6000000e-04
  -1.2500000e+01   2.0000000e-05
  -1.2250000e+01   0.0000000e+00
  -1.2000000e+01   0.0000000e+00
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCML2.dat <==
  -2.0000000e+01   6.2408000e-01
  -1.9750000e+01   5.8874000e-01
  -1.9500000e+01   5.5340000e-01
  -1.9250000e+01   5.1846000e-01
  -1.9000000e+01   4.7478000e-01
  -1.8750000e+01   4.3854000e-01
  -1.8500000e+01   3.9826000e-01
  -1.8250000e+01   3.6310000e-01
  -1.8000000e+01   3.2440000e-01
  -1.7750000e+01   2.8418000e-01
  -1.7500000e+01   2.4838000e-01
  -1.7250000e+01   2.1366000e-01
  -1.7000000e+01   1.7620000e-01
  -1.6750000e+01   1.4846000e-01
  -1.6500000e+01   1.2566000e-01
  -1.6250000e+01   9.9640000e-02
  -1.6000000e+01   7.7120000e-02
  -1.5750000e+01   6.0080000e-02
  -1.5500000e+01   4.4520000e-02
  -1.5250000e+01   3.3920000e-02
  -1.5000000e+01   2.2300000e-02
  -1.4750000e+01   1.6360000e-02
  -1.4500000e+01   1.0980000e-02
  -1.4250000e+01   7.4400000e-03
  -1.4000000e+01   4.5800000e-03
  -1.3750000e+01   2.6400000e-03
  -1.3500000e+01   1.8600000e-03
  -1.3250000e+01   7.4000000e-04
  -1.3000000e+01   4.2000000e-04
  -1.2750000e+01   2.6000000e-04
  -1.2500000e+01   1.8000000e-04
  -1.2250000e+01   8.0000000e-05
  -1.2000000e+01   2.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCML3.dat <==
  -2.0000000e+01   6.1668000e-01
  -1.9750000e+01   5.8620000e-01
  -1.9500000e+01   5.5490000e-01
  -1.9250000e+01   5.1824000e-01
  -1.9000000e+01   4.7674000e-01
  -1.8750000e+01   4.3982000e-01
  -1.8500000e+01   4.0394000e-01
  -1.8250000e+01   3.6500000e-01
  -1.8000000e+01   3.1974000e-01
  -1.7750000e+01   2.8686000e-01
  -1.7500000e+01   2.4404000e-01
  -1.7250000e+01   2.1238000e-01
  -1.7000000e+01   1.7820000e-01
  -1.6750000e+01   1.5188000e-01
  -1.6500000e+01   1.2414000e-01
  -1.6250000e+01   9.6560000e-02
  -1.6000000e+01   7.6020000e-02
  -1.5750000e+01   5.9420000e-02
  -1.5500000e+01   4.4900000e-02
  -1.5250000e+01   3.1660000e-02
  -1.5000000e+01   2.1800000e-02
  -1.4750000e+01   1.6340000e-02
  -1.4500000e+01   1.0360000e-02
  -1.4250000e+01   6.6800000e-03
  -1.4000000e+01   4.5000000e-03
  -1.3750000e+01   2.5800000e-03
  -1.3500000e+01   1.5000000e-03
  -1.3250000e+01   8.4000000e-04
  -1.3000000e+01   3.2000000e-04
  -1.2750000e+01   1.4000000e-04
  -1.2500000e+01   8.0000000e-05
  -1.2250000e+01   4.0000000e-05
  -1.2000000e+01   0.0000000e+00
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCML4.dat <==
  -2.0000000e+01   6.2138000e-01
  -1.9750000e+01   5.8722000e-01
  -1.9500000e+01   5.5280000e-01
  -1.9250000e+01   5.1346000e-01
  -1.9000000e+01   4.7668000e-01
  -1.8750000e+01   4.4048000e-01
  -1.8500000e+01   3.9896000e-01
  -1.8250000e+01   3.5866000e-01
  -1.8000000e+01   3.2180000e-01
  -1.7750000e+01   2.8500000e-01
  -1.7500000e+01   2.4594000e-01
  -1.7250000e+01   2.0950000e-01
  -1.7000000e+01   1.7858000e-01
  -1.6750000e+01   1.4864000e-01
  -1.6500000e+01   1.2146000e-01
  -1.6250000e+01   9.7960000e-02
  -1.6000000e+01   7.6400000e-02
  -1.5750000e+01   5.8840000e-02
  -1.5500000e+01   4.4940000e-02
  -1.5250000e+01   3.2920000e-02
  -1.5000000e+01   2.3000000e-02
  -1.4750000e+01   1.5180000e-02
  -1.4500000e+01   1.0840000e-02
  -1.4250000e+01   6.9400000e-03
  -1.4000000e+01   4.0000000e-03
  -1.3750000e+01   2.2800000e-03
  -1.3500000e+01   1.6200000e-03
  -1.3250000e+01   6.2000000e-04
  -1.3000000e+01   3.8000000e-04
  -1.2750000e+01   2.2000000e-04
  -1.2500000e+01   1.6000000e-04
  -1.2250000e+01   8.0000000e-05
  -1.2000000e+01   2.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCfft1.dat <==
  -2.0000000e+01   9.1870000e-01
  -1.9750000e+01   9.0726000e-01
  -1.9500000e+01   8.9712000e-01
  -1.9250000e+01   8.8996000e-01
  -1.9000000e+01   8.7764000e-01
  -1.8750000e+01   8.6536000e-01
  -1.8500000e+01   8.5078000e-01
  -1.8250000e+01   8.3644000e-01
  -1.8000000e+01   8.2010000e-01
  -1.7750000e+01   7.9978000e-01
  -1.7500000e+01   7.7964000e-01
  -1.7250000e+01   7.6136000e-01
  -1.7000000e+01   7.3160000e-01
  -1.6750000e+01   7.1014000e-01
  -1.6500000e+01   6.7980000e-01
  -1.6250000e+01   6.5248000e-01
  -1.6000000e+01   6.2270000e-01
  -1.5750000e+01   5.9224000e-01
  -1.5500000e+01   5.5720000e-01
  -1.5250000e+01   5.1852000e-01
  -1.5000000e+01   4.8000000e-01
  -1.4750000e+01   4.4576000e-01
  -1.4500000e+01   4.0558000e-01
  -1.4250000e+01   3.6824000e-01
  -1.4000000e+01   3.2880000e-01
  -1.3750000e+01   2.8776000e-01
  -1.3500000e+01   2.5882000e-01
  -1.3250000e+01   2.1774000e-01
  -1.3000000e+01   1.9026000e-01
  -1.2750000e+01   1.5466000e-01
  -1.2500000e+01   1.3136000e-01
  -1.2250000e+01   1.0830000e-01
  -1.2000000e+01   8.4600000e-02
  -1.1750000e+01   6.6540000e-02
  -1.1500000e+01   5.1100000e-02
  -1.1250000e+01   3.7860000e-02
  -1.1000000e+01   2.7880000e-02
  -1.0750000e+01   1.9960000e-02
  -1.0500000e+01   1.3420000e-02
  -1.0250000e+01   9.0600000e-03
  -1.0000000e+01   6.1600000e-03
  -9.7500000e+00   4.1600000e-03
  -9.5000000e+00   2.6000000e-03
  -9.2500000e+00   1.1400000e-03
  -9.0000000e+00   7.0000000e-04
  -8.7500000e+00   5.6000000e-04
  -8.5000000e+00   3.8000000e-04
  -8.2500000e+00   1.4000000e-04
  -8.0000000e+00   1.4000000e-04
  -7.7500000e+00   2.0000000e-05
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCfft2.dat <==
  -2.0000000e+01   7.3188000e-01
  -1.9750000e+01   7.0028000e-01
  -1.9500000e+01   6.7034000e-01
  -1.9250000e+01   6.4326000e-01
  -1.9000000e+01   6.1164000e-01
  -1.8750000e+01   5.8004000e-01
  -1.8500000e+01   5.4242000e-01
  -1.8250000e+01   5.0874000e-01
  -1.8000000e+01   4.6910000e-01
  -1.7750000e+01   4.2806000e-01
  -1.7500000e+01   3.9450000e-01
  -1.7250000e+01   3.4940000e-01
  -1.7000000e+01   3.1220000e-01
  -1.6750000e+01   2.7328000e-01
  -1.6500000e+01   2.4080000e-01
  -1.6250000e+01   2.0246000e-01
  -1.6000000e+01   1.7178000e-01
  -1.5750000e+01   1.4022000e-01
  -1.5500000e+01   1.1776000e-01
  -1.5250000e+01   9.1820000e-02
  -1.5000000e+01   7.5520000e-02
  -1.4750000e+01   5.6680000e-02
  -1.4500000e+01   4.0680000e-02
  -1.4250000e+01   2.8720000e-02
  -1.4000000e+01   2.1120000e-02
  -1.3750000e+01   1.5940000e-02
  -1.3500000e+01   1.0220000e-02
  -1.3250000e+01   6.7600000e-03
  -1.3000000e+01   3.8400000e-03
  -1.2750000e+01   2.1600000e-03
  -1.2500000e+01   1.3800000e-03
  -1.2250000e+01   6.6000000e-04
  -1.2000000e+01   5.0000000e-04
  -1.1750000e+01   1.8000000e-04
  -1.1500000e+01   6.0000000e-05
  -1.1250000e+01   4.0000000e-05
  -1.1000000e+01   6.0000000e-05
  -1.0750000e+01   2.0000000e-05
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCfft3.dat <==
  -2.0000000e+01   6.4624000e-01
  -1.9750000e+01   6.1576000e-01
  -1.9500000e+01   5.8510000e-01
  -1.9250000e+01   5.5054000e-01
  -1.9000000e+01   5.1294000e-01
  -1.8750000e+01   4.7340000e-01
  -1.8500000e+01   4.3352000e-01
  -1.8250000e+01   3.9784000e-01
  -1.8000000e+01   3.5350000e-01
  -1.7750000e+01   3.2044000e-01
  -1.7500000e+01   2.8376000e-01
  -1.7250000e+01   2.4230000e-01
  -1.7000000e+01   2.0906000e-01
  -1.6750000e+01   1.7346000e-01
  -1.6500000e+01   1.4520000e-01
  -1.6250000e+01   1.2242000e-01
  -1.6000000e+01   9.7320000e-02
  -1.5750000e+01   7.3880000e-02
  -1.5500000e+01   5.8040000e-02
  -1.5250000e+01   4.3560000e-02
  -1.5000000e+01   3.1740000e-02
  -1.4750000e+01   2.3700000e-02
  -1.4500000e+01   1.5200000e-02
  -1.4250000e+01   1.0600000e-02
  -1.4000000e+01   7.4600000e-03
  -1.3750000e+01   3.9400000e-03
  -1.3500000e+01   2.2000000e-03
  -1.3250000e+01   1.4200000e-03
  -1.3000000e+01   1.0400000e-03
  -1.2750000e+01   4.6000000e-04
  -1.2500000e+01   1.8000000e-04
  -1.2250000e+01   1.6000000e-04
  -1.2000000e+01   4.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9MCfft4.dat <==
  -2.0000000e+01   6.2720000e-01
  -1.9750000e+01   5.9488000e-01
  -1.9500000e+01   5.6236000e-01
  -1.9250000e+01   5.2670000e-01
  -1.9000000e+01   4.8494000e-01
  -1.8750000e+01   4.4606000e-01
  -1.8500000e+01   4.0962000e-01
  -1.8250000e+01   3.7170000e-01
  -1.8000000e+01   3.2626000e-01
  -1.7750000e+01   2.9106000e-01
  -1.7500000e+01   2.5496000e-01
  -1.7250000e+01   2.2130000e-01
  -1.7000000e+01   1.8782000e-01
  -1.6750000e+01   1.5574000e-01
  -1.6500000e+01   1.2874000e-01
  -1.6250000e+01   1.0356000e-01
  -1.6000000e+01   8.0700000e-02
  -1.5750000e+01   6.4720000e-02
  -1.5500000e+01   4.7780000e-02
  -1.5250000e+01   3.3780000e-02
  -1.5000000e+01   2.4120000e-02
  -1.4750000e+01   1.7500000e-02
  -1.4500000e+01   1.0920000e-02
  -1.4250000e+01   7.1600000e-03
  -1.4000000e+01   5.0600000e-03
  -1.3750000e+01   3.3200000e-03
  -1.3500000e+01   1.6400000e-03
  -1.3250000e+01   7.6000000e-04
  -1.3000000e+01   3.0000000e-04
  -1.2750000e+01   2.0000000e-04
  -1.2500000e+01   8.0000000e-05
  -1.2250000e+01   2.0000000e-05
  -1.2000000e+01   8.0000000e-05
  -1.1750000e+01   0.0000000e+00
  -1.1500000e+01   0.0000000e+00
  -1.1250000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -1.0750000e+01   0.0000000e+00
  -1.0500000e+01   0.0000000e+00
  -1.0250000e+01   0.0000000e+00
  -1.0000000e+01   0.0000000e+00
  -9.7500000e+00   0.0000000e+00
  -9.5000000e+00   0.0000000e+00
  -9.2500000e+00   0.0000000e+00
  -9.0000000e+00   0.0000000e+00
  -8.7500000e+00   0.0000000e+00
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9NumML1.dat <==
  -2.0000000e+01   6.2510320e-01
  -1.9750000e+01   5.9211411e-01
  -1.9500000e+01   5.5746894e-01
  -1.9250000e+01   5.2135402e-01
  -1.9000000e+01   4.8401143e-01
  -1.8750000e+01   4.4573955e-01
  -1.8500000e+01   4.0689093e-01
  -1.8250000e+01   3.6786676e-01
  -1.8000000e+01   3.2910769e-01
  -1.7750000e+01   2.9108082e-01
  -1.7500000e+01   2.5426309e-01
  -1.7250000e+01   2.1912172e-01
  -1.7000000e+01   1.8609273e-01
  -1.6750000e+01   1.5555908e-01
  -1.6500000e+01   1.2783016e-01
  -1.6250000e+01   1.0312471e-01
  -1.6000000e+01   8.1559055e-02
  -1.5750000e+01   6.3142139e-02
  -1.5500000e+01   4.7778314e-02
  -1.5250000e+01   3.5277947e-02
  -1.5000000e+01   2.5374880e-02
  -1.4750000e+01   1.7748945e-02
  -1.4500000e+01   1.2051007e-02
  -1.4250000e+01   7.9277300e-03
  -1.4000000e+01   5.0434103e-03
  -1.3750000e+01   3.0968043e-03
  -1.3500000e+01   1.8318011e-03
  -1.3250000e+01   1.0418055e-03
  -1.3000000e+01   5.6862886e-04
  -1.2750000e+01   2.9732637e-04
  -1.2500000e+01   1.4869297e-04
  -1.2250000e+01   7.1019573e-05
  -1.2000000e+01   3.2359106e-05
  -1.1750000e+01   1.4054193e-05
  -1.1500000e+01   5.8166608e-06
  -1.1250000e+01   2.2946614e-06
  -1.1000000e+01   8.6366198e-07
  -1.0750000e+01   3.1064022e-07
  -1.0500000e+01   1.0701529e-07
  -1.0250000e+01   3.5406465e-08
  -1.0000000e+01   1.1281294e-08
  -9.7500000e+00   3.4692742e-09
  -9.5000000e+00   1.0308391e-09
  -9.2500000e+00   2.9577635e-10
  -9.0000000e+00   8.1748584e-11
  -8.7500000e+00   2.1668752e-11
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9NumML2.dat <==
  -2.0000000e+01   6.2268569e-01
  -1.9750000e+01   5.8948291e-01
  -1.9500000e+01   5.5462458e-01
  -1.9250000e+01   5.1830207e-01
  -1.9000000e+01   4.8076331e-01
  -1.8750000e+01   4.4231322e-01
  -1.8500000e+01   4.0331137e-01
  -1.8250000e+01   3.6416616e-01
  -1.8000000e+01   3.2532524e-01
  -1.7750000e+01   2.8726200e-01
  -1.7500000e+01   2.5045849e-01
  -1.7250000e+01   2.1538527e-01
  -1.7000000e+01   1.8247949e-01
  -1.6750000e+01   1.5212255e-01
  -1.6500000e+01   1.2461951e-01
  -1.6250000e+01   1.0018196e-01
  -1.6000000e+01   7.8916570e-02
  -1.5750000e+01   6.0820711e-02
  -1.5500000e+01   4.5786101e-02
  -1.5250000e+01   3.3610381e-02
  -1.5000000e+01   2.4015630e-02
  -1.4750000e+01   1.6671827e-02
  -1.4500000e+01   1.1222623e-02
  -1.4250000e+01   7.3105062e-03
  -1.4000000e+01   4.5986542e-03
  -1.3750000e+01   2.7874286e-03
  -1.3500000e+01   1.6244279e-03
  -1.3250000e+01   9.0810082e-04
  -1.3000000e+01   4.8585095e-04
  -1.2750000e+01   2.4819801e-04
  -1.2500000e+01   1.2078488e-04
  -1.2250000e+01   5.5866568e-05
  -1.2000000e+01   2.4504565e-05
  -1.1750000e+01   1.0171148e-05
  -1.1500000e+01   3.9870817e-06
  -1.1250000e+01   1.4733841e-06
  -1.1000000e+01   5.1246277e-07
  -1.0750000e+01   1.6754498e-07
  -1.0500000e+01   5.1440567e-08
  -1.0250000e+01   1.4822875e-08
  -1.0000000e+01   4.0080137e-09
  -9.7500000e+00   1.0171282e-09
  -9.5000000e+00   2.4237234e-10
  -9.2500000e+00   5.4265142e-11
  -9.0000000e+00   1.1421207e-11
  -8.7500000e+00   2.2574204e-12
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9NumML3.dat <==
  -2.0000000e+01   6.2108538e-01
  -1.9750000e+01   5.8774268e-01
  -1.9500000e+01   5.5274523e-01
  -1.9250000e+01   5.1628780e-01
  -1.9000000e+01   4.7862223e-01
  -1.8750000e+01   4.4005780e-01
  -1.8500000e+01   4.0095875e-01
  -1.8250000e+01   3.6173821e-01
  -1.8000000e+01   3.2284839e-01
  -1.7750000e+01   2.8476676e-01
  -1.7500000e+01   2.4797856e-01
  -1.7250000e+01   2.1295637e-01
  -1.7000000e+01   1.8013778e-01
  -1.6750000e+01   1.4990292e-01
  -1.6500000e+01   1.2255365e-01
  -1.6250000e+01   9.8296524e-02
  -1.6000000e+01   7.7231575e-02
  -1.5750000e+01   5.9348352e-02
  -1.5500000e+01   4.4530131e-02
  -1.5250000e+01   3.2566180e-02
  -1.5000000e+01   2.3170965e-02
  -1.4750000e+01   1.6008228e-02
  -1.4500000e+01   1.0717216e-02
  -1.4250000e+01   6.9380675e-03
  -1.4000000e+01   4.3336314e-03
  -1.3750000e+01   2.6056941e-03
  -1.3500000e+01   1.5045864e-03
  -1.3250000e+01   8.3226663e-04
  -1.3000000e+01   4.3990235e-04
  -1.2750000e+01   2.2159795e-04
  -1.2500000e+01   1.0610399e-04
  -1.2250000e+01   4.8158544e-05
  -1.2000000e+01   2.0662728e-05
  -1.1750000e+01   8.3571632e-06
  -1.1500000e+01   3.1773229e-06
  -1.1250000e+01   1.1322919e-06
  -1.1000000e+01   3.7713739e-07
  -1.0750000e+01   1.1706670e-07
  -1.0500000e+01   3.3767733e-08
  -1.0250000e+01   9.0249686e-09
  -1.0000000e+01   2.2284786e-09
  -9.7500000e+00   5.0693838e-10
  -9.5000000e+00   1.0595204e-10
  -9.2500000e+00   2.0297544e-11
  -9.0000000e+00   3.5569278e-12
  -8.7500000e+00   5.6715700e-13
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9NumML4.dat <==
  -2.0000000e+01   6.2064992e-01
  -1.9750000e+01   5.8726961e-01
  -1.9500000e+01   5.5223490e-01
  -1.9250000e+01   5.1574148e-01
  -1.9000000e+01   4.7804226e-01
  -1.8750000e+01   4.3944772e-01
  -1.8500000e+01   4.0032335e-01
  -1.8250000e+01   3.6108358e-01
  -1.8000000e+01   3.2218181e-01
  -1.7750000e+01   2.8409658e-01
  -1.7500000e+01   2.4731396e-01
  -1.7250000e+01   2.1230702e-01
  -1.7000000e+01   1.7951340e-01
  -1.6750000e+01   1.4931282e-01
  -1.6500000e+01   1.2200618e-01
  -1.6250000e+01   9.7798621e-02
  -1.6000000e+01   7.6788324e-02
  -1.5750000e+01   5.8962685e-02
  -1.5500000e+01   4.4202688e-02
  -1.5250000e+01   3.2295357e-02
  -1.5000000e+01   2.2953146e-02
  -1.4750000e+01   1.5838185e-02
  -1.4500000e+01   1.0588617e-02
  -1.4250000e+01   6.8440389e-03
  -1.4000000e+01   4.2673006e-03
  -1.3750000e+01   2.5606470e-03
  -1.3500000e+01   1.4752000e-03
  -1.3250000e+01   8.1389465e-04
  -1.3000000e+01   4.2892009e-04
  -1.2750000e+01   2.1533607e-04
  -1.2500000e+01   1.0270656e-04
  -1.2250000e+01   4.6408809e-05
  -1.2000000e+01   1.9809408e-05
  -1.1750000e+01   7.9640655e-06
  -1.1500000e+01   3.0066821e-06
  -1.1250000e+01   1.0626590e-06
  -1.1000000e+01   3.5049034e-07
  -1.0750000e+01   1.0752697e-07
  -1.0500000e+01   3.0580429e-08
  -1.0250000e+01   8.0335675e-09
  -1.0000000e+01   1.9421080e-09
  -9.7500000e+00   4.3031848e-10
  -9.5000000e+00   8.7014785e-11
  -9.2500000e+00   1.5985622e-11
  -9.0000000e+00   2.6551487e-12
  -8.7500000e+00   3.9434493e-13
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9Numfft1.dat <==
  -2.0000000e+01   9.1853628e-01
  -1.9750000e+01   9.1013189e-01
  -1.9500000e+01   9.0081666e-01
  -1.9250000e+01   8.9050239e-01
  -1.9000000e+01   8.7909612e-01
  -1.8750000e+01   8.6650098e-01
  -1.8500000e+01   8.5261733e-01
  -1.8250000e+01   8.3734437e-01
  -1.8000000e+01   8.2058218e-01
  -1.7750000e+01   8.0223432e-01
  -1.7500000e+01   7.8221097e-01
  -1.7250000e+01   7.6043274e-01
  -1.7000000e+01   7.3683496e-01
  -1.6750000e+01   7.1137267e-01
  -1.6500000e+01   6.8402597e-01
  -1.6250000e+01   6.5480575e-01
  -1.6000000e+01   6.2375945e-01
  -1.5750000e+01   5.9097664e-01
  -1.5500000e+01   5.5659397e-01
  -1.5250000e+01   5.2079897e-01
  -1.5000000e+01   4.8383237e-01
  -1.4750000e+01   4.4598810e-01
  -1.4500000e+01   4.0761071e-01
  -1.4250000e+01   3.6908961e-01
  -1.4000000e+01   3.3084990e-01
  -1.3750000e+01   2.9333973e-01
  -1.3500000e+01   2.5701455e-01
  -1.3250000e+01   2.2231868e-01
  -1.3000000e+01   1.8966555e-01
  -1.2750000e+01   1.5941765e-01
  -1.2500000e+01   1.3186811e-01
  -1.2250000e+01   1.0722533e-01
  -1.2000000e+01   8.5602877e-02
  -1.1750000e+01   6.7015038e-02
  -1.1500000e+01   5.1379599e-02
  -1.1250000e+01   3.8527312e-02
  -1.1000000e+01   2.8217370e-02
  -1.0750000e+01   2.0157277e-02
  -1.0500000e+01   1.4024981e-02
  -1.0250000e+01   9.4909202e-03
  -1.0000000e+01   6.2377398e-03
  -9.7500000e+00   3.9758863e-03
  -9.5000000e+00   2.4542056e-03
  -9.2500000e+00   1.4650311e-03
  -9.0000000e+00   8.4458613e-04
  -8.7500000e+00   4.6959368e-04
  -8.5000000e+00   2.5149230e-04
  -8.2500000e+00   1.2957752e-04
  -8.0000000e+00   6.4150628e-05
  -7.7500000e+00   3.0485823e-05
  -7.5000000e+00   1.3891909e-05
  -7.2500000e+00   6.0640914e-06
  -7.0000000e+00   2.5333260e-06
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9Numfft2.dat <==
  -2.0000000e+01   7.2870684e-01
  -1.9750000e+01   7.0239064e-01
  -1.9500000e+01   6.7413841e-01
  -1.9250000e+01   6.4396878e-01
  -1.9000000e+01   6.1194022e-01
  -1.8750000e+01   5.7815699e-01
  -1.8500000e+01   5.4277439e-01
  -1.8250000e+01   5.0600265e-01
  -1.8000000e+01   4.6810907e-01
  -1.7750000e+01   4.2941762e-01
  -1.7500000e+01   3.9030537e-01
  -1.7250000e+01   3.5119554e-01
  -1.7000000e+01   3.1254652e-01
  -1.6750000e+01   2.7483708e-01
  -1.6500000e+01   2.3854820e-01
  -1.6250000e+01   2.0414207e-01
  -1.6000000e+01   1.7203989e-01
  -1.5750000e+01   1.4259983e-01
  -1.5500000e+01   1.1609736e-01
  -1.5250000e+01   9.2709841e-02
  -1.5000000e+01   7.2507308e-02
  -1.4750000e+01   5.5450749e-02
  -1.4500000e+01   4.1398474e-02
  -1.4250000e+01   3.0120220e-02
  -1.4000000e+01   2.1317596e-02
  -1.3750000e+01   1.4648666e-02
  -1.3500000e+01   9.7538395e-03
  -1.3250000e+01   6.2802127e-03
  -1.3000000e+01   3.9017915e-03
  -1.2750000e+01   2.3339109e-03
  -1.2500000e+01   1.3410519e-03
  -1.2250000e+01   7.3847171e-04
  -1.2000000e+01   3.8878942e-04
  -1.1750000e+01   1.9522595e-04
  -1.1500000e+01   9.3270542e-05
  -1.1250000e+01   4.2293659e-05
  -1.1000000e+01   1.8158498e-05
  -1.0750000e+01   7.3638986e-06
  -1.0500000e+01   2.8141916e-06
  -1.0250000e+01   1.0112152e-06
  -1.0000000e+01   3.4091013e-07
  -9.7500000e+00   1.0761141e-07
  -9.5000000e+00   3.1744892e-08
  -9.2500000e+00   8.7364348e-09
  -9.0000000e+00   2.2395189e-09
  -8.7500000e+00   5.3396572e-10
  -8.5000000e+00   1.1825946e-10
  -8.2500000e+00   2.4100302e-11
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9Numfft3.dat <==
  -2.0000000e+01   6.4981465e-01
  -1.9750000e+01   6.1809406e-01
  -1.9500000e+01   5.8458856e-01
  -1.9250000e+01   5.4944348e-01
  -1.9000000e+01   5.1285883e-01
  -1.8750000e+01   4.7509185e-01
  -1.8500000e+01   4.3645717e-01
  -1.8250000e+01   3.9732397e-01
  -1.8000000e+01   3.5810962e-01
  -1.7750000e+01   3.1926949e-01
  -1.7500000e+01   2.8128271e-01
  -1.7250000e+01   2.4463445e-01
  -1.7000000e+01   2.0979517e-01
  -1.6750000e+01   1.7719822e-01
  -1.6500000e+01   1.4721743e-01
  -1.6250000e+01   1.2014653e-01
  -1.6000000e+01   9.6182588e-02
  -1.5750000e+01   7.5415396e-02
  -1.5500000e+01   5.7824241e-02
  -1.5250000e+01   4.3282898e-02
  -1.5000000e+01   3.1572616e-02
  -1.4750000e+01   2.2401889e-02
  -1.4500000e+01   1.5430882e-02
  -1.4250000e+01   1.0297720e-02
  -1.4000000e+01   6.6436655e-03
  -1.3750000e+01   4.1345044e-03
  -1.3500000e+01   2.4761786e-03
  -1.3250000e+01   1.4237688e-03
  -1.3000000e+01   7.8400010e-04
  -1.2750000e+01   4.1238033e-04
  -1.2500000e+01   2.0665188e-04
  -1.2250000e+01   9.8393594e-05
  -1.2000000e+01   4.4389058e-05
  -1.1750000e+01   1.8920918e-05
  -1.1500000e+01   7.5983785e-06
  -1.1250000e+01   2.8664342e-06
  -1.1000000e+01   1.0127640e-06
  -1.0750000e+01   3.3411636e-07
  -1.0500000e+01   1.0260258e-07
  -1.0250000e+01   2.9234426e-08
  -1.0000000e+01   7.7028982e-09
  -9.7500000e+00   1.8703246e-09
  -9.5000000e+00   4.1695140e-10
  -9.2500000e+00   8.5010632e-11
  -9.0000000e+00   7.6549054e-12
  -8.7500000e+00   2.6592107e-12
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_AWGN/SERSF9Numfft4.dat <==
  -2.0000000e+01   6.2805969e-01
  -1.9750000e+01   5.9508172e-01
  -1.9500000e+01   5.6041238e-01
  -1.9250000e+01   5.2423457e-01
  -1.9000000e+01   4.8678791e-01
  -1.8750000e+01   4.4836976e-01
  -1.8500000e+01   4.0933336e-01
  -1.8250000e+01   3.7008258e-01
  -1.8000000e+01   3.3106294e-01
  -1.7750000e+01   2.9274857e-01
  -1.7500000e+01   2.5562549e-01
  -1.7250000e+01   2.2017161e-01
  -1.7000000e+01   1.8683468e-01
  -1.6750000e+01   1.5600961e-01
  -1.6500000e+01   1.2801704e-01
  -1.6250000e+01   1.0308530e-01
  -1.6000000e+01   8.1337770e-02
  -1.5750000e+01   6.2787215e-02
  -1.5500000e+01   4.7338282e-02
  -1.5250000e+01   3.4798137e-02
  -1.5000000e+01   2.4894417e-02
  -1.4750000e+01   1.7298575e-02
  -1.4500000e+01   1.1651998e-02
  -1.4250000e+01   7.5919032e-03
  -1.4000000e+01   4.7741814e-03
  -1.3750000e+01   2.8909653e-03
  -1.3500000e+01   1.6816704e-03
  -1.3250000e+01   9.3737469e-04
  -1.3000000e+01   4.9939420e-04
  -1.2750000e+01   2.5361848e-04
  -1.2500000e+01   1.2244524e-04
  -1.2250000e+01   5.6041980e-05
  -1.2000000e+01   2.4246553e-05
  -1.1750000e+01   9.8873846e-06
  -1.1500000e+01   3.7888847e-06
  -1.1250000e+01   1.3602231e-06
  -1.1000000e+01   4.5604708e-07
  -1.0750000e+01   1.4233117e-07
  -1.0500000e+01   4.1211533e-08
  -1.0250000e+01   1.1031454e-08
  -1.0000000e+01   2.7196819e-09
  -9.7500000e+00   6.1509559e-10
  -9.5000000e+00   1.2707118e-10
  -9.2500000e+00   2.3868293e-11
  -9.0000000e+00   4.0566181e-12
  -8.7500000e+00   6.1951507e-13
  -8.5000000e+00   0.0000000e+00
  -8.2500000e+00   0.0000000e+00
  -8.0000000e+00   0.0000000e+00
  -7.7500000e+00   0.0000000e+00
  -7.5000000e+00   0.0000000e+00
  -7.2500000e+00   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -6.7500000e+00   0.0000000e+00
  -6.5000000e+00   0.0000000e+00
  -6.2500000e+00   0.0000000e+00
  -6.0000000e+00   0.0000000e+00
  -5.7500000e+00   0.0000000e+00
  -5.5000000e+00   0.0000000e+00
  -5.2500000e+00   0.0000000e+00
  -5.0000000e+00   0.0000000e+00
  -4.7500000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.2500000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.7500000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.2500000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.7500000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.2500000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.7500000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.2500000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -7.5000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -2.5000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00


==> Figures/SER_water_filling/SERMCfftr16.dat <==
   5.0000000e+00   2.4800000e-01
   5.5000000e+00   2.1405000e-01
   6.0000000e+00   1.8964000e-01
   6.5000000e+00   1.6245000e-01
   7.0000000e+00   1.3836000e-01
   7.5000000e+00   1.1900000e-01
   8.0000000e+00   1.0044000e-01
   8.5000000e+00   8.3830000e-02
   9.0000000e+00   7.0790000e-02
   9.5000000e+00   5.9270000e-02
   1.0000000e+01   4.9740000e-02
   1.0500000e+01   4.0860000e-02
   1.1000000e+01   3.2810000e-02
   1.1500000e+01   2.6840000e-02
   1.2000000e+01   2.2500000e-02
   1.2500000e+01   1.7790000e-02
   1.3000000e+01   1.4620000e-02
   1.3500000e+01   1.1930000e-02
   1.4000000e+01   9.4900000e-03
   1.4500000e+01   7.4600000e-03
   1.5000000e+01   6.9000000e-03
   1.5500000e+01   5.3300000e-03
   1.6000000e+01   4.1400000e-03
   1.6500000e+01   3.5100000e-03
   1.7000000e+01   2.6500000e-03
   1.7500000e+01   2.2600000e-03
   1.8000000e+01   2.0800000e-03
   1.8500000e+01   1.3400000e-03
   1.9000000e+01   1.1200000e-03
   1.9500000e+01   9.3000000e-04
   2.0000000e+01   6.8000000e-04
   2.0500000e+01   5.6000000e-04
   2.1000000e+01   4.1000000e-04
   2.1500000e+01   3.3000000e-04
   2.2000000e+01   2.2000000e-04
   2.2500000e+01   2.8000000e-04
   2.3000000e+01   1.3000000e-04
   2.3500000e+01   1.2000000e-04
   2.4000000e+01   9.0000000e-05
   2.4500000e+01   1.1000000e-04
   2.5000000e+01   5.0000000e-05


==> Figures/SER_water_filling/SERNumfftr16.dat <==
   5.0000000e+00   2.4636804e-01
   5.5000000e+00   2.1540020e-01
   6.0000000e+00   1.8706631e-01
   6.5000000e+00   1.6141241e-01
   7.0000000e+00   1.3841558e-01
   7.5000000e+00   1.1799482e-01
   8.0000000e+00   1.0002309e-01
   8.5000000e+00   8.4339383e-02
   9.0000000e+00   7.0760176e-02
   9.5000000e+00   5.9089682e-02
   1.0000000e+01   4.9128492e-02
   1.0500000e+01   4.0680456e-02
   1.1000000e+01   3.3558044e-02
   1.1500000e+01   2.7586506e-02
   1.2000000e+01   2.2604607e-02
   1.2500000e+01   1.8467748e-02
   1.3000000e+01   1.5047138e-02
   1.3500000e+01   1.2229776e-02
   1.4000000e+01   9.9174927e-03
   1.4500000e+01   8.0258687e-03
   1.5000000e+01   6.4829202e-03
   1.5500000e+01   5.2277316e-03
   1.6000000e+01   4.2091022e-03
   1.6500000e+01   3.3842556e-03
   1.7000000e+01   2.7176458e-03
   1.7500000e+01   2.1798773e-03
   1.8000000e+01   1.7467448e-03
   1.8500000e+01   1.3983935e-03
   1.9000000e+01   1.1185208e-03
   1.9500000e+01   8.9411575e-04
   2.0000000e+01   7.1421258e-04
   2.0500000e+01   5.7016822e-04
   2.1000000e+01   4.5493262e-04
   2.1500000e+01   3.6281383e-04
   2.2000000e+01   2.8922442e-04
   2.2500000e+01   2.3047266e-04
   2.3000000e+01   1.8359326e-04
   2.3500000e+01   1.4620442e-04
   2.4000000e+01   1.1639800e-04
   2.4500000e+01   9.2645559e-05
   2.5000000e+01   7.3723998e-05


==> Figures/SER_water_filling/SERWFMCSF7N2.dat <==
   5.0000000e+00   7.1646477e-02
   5.5000000e+00   6.8815871e-02
   6.0000000e+00   6.5945430e-02
   6.5000000e+00   6.2619841e-02
   7.0000000e+00   6.0872279e-02
   7.5000000e+00   5.7472050e-02
   8.0000000e+00   5.4194084e-02
   8.5000000e+00   5.1830974e-02
   9.0000000e+00   5.0816624e-02
   9.5000000e+00   4.7218751e-02
   1.0000000e+01   4.4438750e-02
   1.0500000e+01   4.3559111e-02
   1.1000000e+01   3.9096879e-02
   1.1500000e+01   3.7086800e-02
   1.2000000e+01   3.4718651e-02
   1.2500000e+01   3.1558809e-02
   1.3000000e+01   3.1348468e-02
   1.3500000e+01   2.7290063e-02
   1.4000000e+01   2.6409345e-02
   1.4500000e+01   2.3457284e-02
   1.5000000e+01   2.1309494e-02
   1.5500000e+01   1.8882740e-02
   1.6000000e+01   1.8199364e-02
   1.6500000e+01   1.6263118e-02
   1.7000000e+01   1.5332157e-02
   1.7500000e+01   1.4024412e-02
   1.8000000e+01   1.1918528e-02
   1.8500000e+01   1.0974262e-02
   1.9000000e+01   1.0583422e-02
   1.9500000e+01   8.4124741e-03
   2.0000000e+01   7.4719801e-03
   2.0500000e+01   6.6766692e-03
   2.1000000e+01   6.0002974e-03
   2.1500000e+01   5.1824933e-03
   2.2000000e+01   4.5022459e-03
   2.2500000e+01   3.7035500e-03
   2.3000000e+01   3.1388097e-03
   2.3500000e+01   2.8043431e-03
   2.4000000e+01   2.3534949e-03
   2.4500000e+01   1.7325724e-03
   2.5000000e+01   1.7565770e-03


==> Figures/SER_water_filling/SERWFMCSF7N4.dat <==
   5.0000000e+00   5.7892740e-02
   5.5000000e+00   5.6472594e-02
   6.0000000e+00   5.4885407e-02
   6.5000000e+00   5.1284640e-02
   7.0000000e+00   4.9169924e-02
   7.5000000e+00   4.6944437e-02
   8.0000000e+00   4.4160681e-02
   8.5000000e+00   4.2066329e-02
   9.0000000e+00   4.0198286e-02
   9.5000000e+00   3.8632342e-02
   1.0000000e+01   3.5840413e-02
   1.0500000e+01   3.4170341e-02
   1.1000000e+01   3.1681491e-02
   1.1500000e+01   3.0311681e-02
   1.2000000e+01   2.8048975e-02
   1.2500000e+01   2.6044715e-02
   1.3000000e+01   2.4518905e-02
   1.3500000e+01   2.2450600e-02
   1.4000000e+01   2.0838488e-02
   1.4500000e+01   1.9664549e-02
   1.5000000e+01   1.7700426e-02
   1.5500000e+01   1.6294997e-02
   1.6000000e+01   1.4428968e-02
   1.6500000e+01   1.3082360e-02
   1.7000000e+01   1.1913693e-02
   1.7500000e+01   1.0860051e-02
   1.8000000e+01   9.4708427e-03
   1.8500000e+01   8.7759659e-03
   1.9000000e+01   7.7365571e-03
   1.9500000e+01   6.9593159e-03
   2.0000000e+01   5.8099343e-03
   2.0500000e+01   5.3644960e-03
   2.1000000e+01   4.6267382e-03
   2.1500000e+01   3.8785643e-03
   2.2000000e+01   3.3872081e-03
   2.2500000e+01   3.1010554e-03
   2.3000000e+01   2.5279071e-03
   2.3500000e+01   2.0850623e-03
   2.4000000e+01   1.7701506e-03
   2.4500000e+01   1.6792577e-03
   2.5000000e+01   1.2314720e-03


==> Figures/SER_water_filling/SERWFMCSF8N2.dat <==
   5.0000000e+00   4.0615294e-02
   5.5000000e+00   3.8889358e-02
   6.0000000e+00   3.7103037e-02
   6.5000000e+00   3.6424259e-02
   7.0000000e+00   3.4402065e-02
   7.5000000e+00   3.3530752e-02
   8.0000000e+00   3.1324354e-02
   8.5000000e+00   2.8439758e-02
   9.0000000e+00   2.8208437e-02
   9.5000000e+00   2.6343942e-02
   1.0000000e+01   2.5764096e-02
   1.0500000e+01   2.2918017e-02
   1.1000000e+01   2.1856171e-02
   1.1500000e+01   2.1111904e-02
   1.2000000e+01   1.9309913e-02
   1.2500000e+01   1.8776517e-02
   1.3000000e+01   1.6729927e-02
   1.3500000e+01   1.5063994e-02
   1.4000000e+01   1.3310209e-02
   1.4500000e+01   1.4115949e-02
   1.5000000e+01   1.2986002e-02
   1.5500000e+01   1.1153734e-02
   1.6000000e+01   1.0395268e-02
   1.6500000e+01   9.6069975e-03
   1.7000000e+01   8.5370632e-03
   1.7500000e+01   7.5274572e-03
   1.8000000e+01   6.6053071e-03
   1.8500000e+01   5.7194326e-03
   1.9000000e+01   5.4030617e-03
   1.9500000e+01   4.8454818e-03
   2.0000000e+01   4.3182286e-03
   2.0500000e+01   3.8987190e-03
   2.1000000e+01   2.8680079e-03
   2.1500000e+01   2.6748104e-03
   2.2000000e+01   2.3729381e-03
   2.2500000e+01   1.8284574e-03
   2.3000000e+01   1.7119932e-03
   2.3500000e+01   1.3347160e-03
   2.4000000e+01   1.2470995e-03
   2.4500000e+01   1.2338252e-03
   2.5000000e+01   9.9624882e-04


==> Figures/SER_water_filling/SERWFMCSF8N4.dat <==
   5.0000000e+00   3.4823303e-02
   5.5000000e+00   3.1769681e-02
   6.0000000e+00   3.0631111e-02
   6.5000000e+00   2.8828209e-02
   7.0000000e+00   2.8151745e-02
   7.5000000e+00   2.6539040e-02
   8.0000000e+00   2.5747548e-02
   8.5000000e+00   2.3893233e-02
   9.0000000e+00   2.3129847e-02
   9.5000000e+00   2.1309102e-02
   1.0000000e+01   2.0448156e-02
   1.0500000e+01   1.9605922e-02
   1.1000000e+01   1.7495346e-02
   1.1500000e+01   1.7425434e-02
   1.2000000e+01   1.6191981e-02
   1.2500000e+01   1.4799384e-02
   1.3000000e+01   1.3535855e-02
   1.3500000e+01   1.2564222e-02
   1.4000000e+01   1.1790928e-02
   1.4500000e+01   1.0801407e-02
   1.5000000e+01   9.9328113e-03
   1.5500000e+01   9.1424712e-03
   1.6000000e+01   8.3048206e-03
   1.6500000e+01   7.6909106e-03
   1.7000000e+01   6.8764751e-03
   1.7500000e+01   6.1903444e-03
   1.8000000e+01   5.5513477e-03
   1.8500000e+01   4.8787746e-03
   1.9000000e+01   4.4116013e-03
   1.9500000e+01   4.0549422e-03
   2.0000000e+01   3.3847767e-03
   2.0500000e+01   3.1109197e-03
   2.1000000e+01   2.6030221e-03
   2.1500000e+01   2.1493606e-03
   2.2000000e+01   1.8771178e-03
   2.2500000e+01   1.6399466e-03
   2.3000000e+01   1.3812925e-03
   2.3500000e+01   1.2737362e-03
   2.4000000e+01   1.0739469e-03
   2.4500000e+01   8.1531654e-04
   2.5000000e+01   8.0049411e-04


==> Figures/SER_water_filling/SERWFMCfftr16.dat <==
   5.0000000e+00   6.1229923e-02
   5.5000000e+00   5.9879230e-02
   6.0000000e+00   5.7731245e-02
   6.5000000e+00   5.3921443e-02
   7.0000000e+00   5.0182833e-02
   7.5000000e+00   4.9099427e-02
   8.0000000e+00   4.6527368e-02
   8.5000000e+00   4.5294571e-02
   9.0000000e+00   4.3167183e-02
   9.5000000e+00   3.9409338e-02
   1.0000000e+01   3.8304216e-02
   1.0500000e+01   3.5649123e-02
   1.1000000e+01   3.4684798e-02
   1.1500000e+01   3.0122433e-02
   1.2000000e+01   2.8952743e-02
   1.2500000e+01   2.7633383e-02
   1.3000000e+01   2.5440799e-02
   1.3500000e+01   2.3477436e-02
   1.4000000e+01   2.1526713e-02
   1.4500000e+01   2.0490382e-02
   1.5000000e+01   1.8270956e-02
   1.5500000e+01   1.7068095e-02
   1.6000000e+01   1.5439342e-02
   1.6500000e+01   1.2654859e-02
   1.7000000e+01   1.2834072e-02
   1.7500000e+01   1.1970749e-02
   1.8000000e+01   1.0110494e-02
   1.8500000e+01   9.1203891e-03
   1.9000000e+01   8.1385666e-03
   1.9500000e+01   7.0403228e-03
   2.0000000e+01   6.7846576e-03
   2.0500000e+01   5.5604363e-03
   2.1000000e+01   4.6110367e-03
   2.1500000e+01   4.3264462e-03
   2.2000000e+01   3.7320844e-03
   2.2500000e+01   3.1388690e-03
   2.3000000e+01   2.5389879e-03
   2.3500000e+01   2.3302366e-03
   2.4000000e+01   1.8619307e-03
   2.4500000e+01   1.6708608e-03
   2.5000000e+01   1.1478257e-03


==> Figures/SER_water_filling/SERWFNumSF7N2.dat <==
   5.0000000e+00   7.1506169e-02
   5.5000000e+00   6.8647467e-02
   6.0000000e+00   6.5809748e-02
   6.5000000e+00   6.2996100e-02
   7.0000000e+00   6.0206662e-02
   7.5000000e+00   5.7447526e-02
   8.0000000e+00   5.4720034e-02
   8.5000000e+00   5.2028043e-02
   9.0000000e+00   4.9372515e-02
   9.5000000e+00   4.6758225e-02
   1.0000000e+01   4.4188111e-02
   1.0500000e+01   4.1666621e-02
   1.1000000e+01   3.9196707e-02
   1.1500000e+01   3.6782200e-02
   1.2000000e+01   3.4427004e-02
   1.2500000e+01   3.2134876e-02
   1.3000000e+01   2.9909215e-02
   1.3500000e+01   2.7754492e-02
   1.4000000e+01   2.5673458e-02
   1.4500000e+01   2.3670688e-02
   1.5000000e+01   2.1748518e-02
   1.5500000e+01   1.9910813e-02
   1.6000000e+01   1.8160104e-02
   1.6500000e+01   1.6498962e-02
   1.7000000e+01   1.4928839e-02
   1.7500000e+01   1.3451958e-02
   1.8000000e+01   1.2068916e-02
   1.8500000e+01   1.0780187e-02
   1.9000000e+01   9.5851142e-03
   1.9500000e+01   8.4829793e-03
   2.0000000e+01   7.4720972e-03
   2.0500000e+01   6.5502595e-03
   2.1000000e+01   5.7144514e-03
   2.1500000e+01   4.9611642e-03
   2.2000000e+01   4.2863643e-03
   2.2500000e+01   3.6855605e-03
   2.3000000e+01   3.1538971e-03
   2.3500000e+01   2.6863364e-03
   2.4000000e+01   2.2776074e-03
   2.4500000e+01   1.9224921e-03
   2.5000000e+01   1.6157380e-03


==> Figures/SER_water_filling/SERWFNumSF7N4.dat <==
   5.0000000e+00   5.8148335e-02
   5.5000000e+00   5.5795515e-02
   6.0000000e+00   5.3462143e-02
   6.5000000e+00   5.1150712e-02
   7.0000000e+00   4.8861281e-02
   7.5000000e+00   4.6598805e-02
   8.0000000e+00   4.4364310e-02
   8.5000000e+00   4.2160893e-02
   9.0000000e+00   3.9989270e-02
   9.5000000e+00   3.7853274e-02
   1.0000000e+01   3.5755219e-02
   1.0500000e+01   3.3698647e-02
   1.1000000e+01   3.1685878e-02
   1.1500000e+01   2.9719930e-02
   1.2000000e+01   2.7803882e-02
   1.2500000e+01   2.5940680e-02
   1.3000000e+01   2.4132974e-02
   1.3500000e+01   2.2384278e-02
   1.4000000e+01   2.0696705e-02
   1.4500000e+01   1.9073840e-02
   1.5000000e+01   1.7517450e-02
   1.5500000e+01   1.6030536e-02
   1.6000000e+01   1.4615018e-02
   1.6500000e+01   1.3272843e-02
   1.7000000e+01   1.2005060e-02
   1.7500000e+01   1.0813335e-02
   1.8000000e+01   9.6980240e-03
   1.8500000e+01   8.6593973e-03
   1.9000000e+01   7.6968057e-03
   1.9500000e+01   6.8095669e-03
   2.0000000e+01   5.9962093e-03
   2.0500000e+01   5.2548738e-03
   2.1000000e+01   4.5830436e-03
   2.1500000e+01   3.9778181e-03
   2.2000000e+01   3.4358842e-03
   2.2500000e+01   2.9535710e-03
   2.3000000e+01   2.5269228e-03
   2.3500000e+01   2.1518481e-03
   2.4000000e+01   1.8240755e-03
   2.4500000e+01   1.5393849e-03
   2.5000000e+01   1.2935343e-03


==> Figures/SER_water_filling/SERWFNumSF8N2.dat <==
   5.0000000e+00   4.0919792e-02
   5.5000000e+00   3.9237381e-02
   6.0000000e+00   3.7570970e-02
   6.5000000e+00   3.5922101e-02
   7.0000000e+00   3.4291329e-02
   7.5000000e+00   3.2681556e-02
   8.0000000e+00   3.1093637e-02
   8.5000000e+00   2.9529703e-02
   9.0000000e+00   2.7990188e-02
   9.5000000e+00   2.6477732e-02
   1.0000000e+01   2.4993892e-02
   1.0500000e+01   2.3541082e-02
   1.1000000e+01   2.2120855e-02
   1.1500000e+01   2.0735236e-02
   1.2000000e+01   1.9386296e-02
   1.2500000e+01   1.8076001e-02
   1.3000000e+01   1.6806108e-02
   1.3500000e+01   1.5578970e-02
   1.4000000e+01   1.4395956e-02
   1.4500000e+01   1.3259459e-02
   1.5000000e+01   1.2170594e-02
   1.5500000e+01   1.1131342e-02
   1.6000000e+01   1.0142921e-02
   1.6500000e+01   9.2065710e-03
   1.7000000e+01   8.3229006e-03
   1.7500000e+01   7.4929556e-03
   1.8000000e+01   6.7168699e-03
   1.8500000e+01   5.9947147e-03
   1.9000000e+01   5.3259373e-03
   1.9500000e+01   4.7099620e-03
   2.0000000e+01   4.1456725e-03
   2.0500000e+01   3.6316907e-03
   2.1000000e+01   3.1661908e-03
   2.1500000e+01   2.7470894e-03
   2.2000000e+01   2.3720262e-03
   2.2500000e+01   2.0384016e-03
   2.3000000e+01   1.7434275e-03
   2.3500000e+01   1.4842301e-03
   2.4000000e+01   1.2578188e-03
   2.4500000e+01   1.0612456e-03
   2.5000000e+01   8.9155384e-04


==> Figures/SER_water_filling/SERWFNumSF8N4.dat <==
   5.0000000e+00   3.3428112e-02
   5.5000000e+00   3.2045196e-02
   6.0000000e+00   3.0676104e-02
   6.5000000e+00   2.9322241e-02
   7.0000000e+00   2.7983562e-02
   7.5000000e+00   2.6662939e-02
   8.0000000e+00   2.5360851e-02
   8.5000000e+00   2.4079035e-02
   9.0000000e+00   2.2817824e-02
   9.5000000e+00   2.1579355e-02
   1.0000000e+01   2.0364874e-02
   1.0500000e+01   1.9176331e-02
   1.1000000e+01   1.8014958e-02
   1.1500000e+01   1.6882386e-02
   1.2000000e+01   1.5780271e-02
   1.2500000e+01   1.4710188e-02
   1.3000000e+01   1.3673531e-02
   1.3500000e+01   1.2672189e-02
   1.4000000e+01   1.1707238e-02
   1.4500000e+01   1.0780593e-02
   1.5000000e+01   9.8931267e-03
   1.5500000e+01   9.0464117e-03
   1.6000000e+01   8.2414029e-03
   1.6500000e+01   7.4790704e-03
   1.7000000e+01   6.7598726e-03
   1.7500000e+01   6.0846228e-03
   1.8000000e+01   5.4533934e-03
   1.8500000e+01   4.8662076e-03
   1.9000000e+01   4.3225825e-03
   1.9500000e+01   3.8220181e-03
   2.0000000e+01   3.3635780e-03
   2.0500000e+01   2.9461146e-03
   2.1000000e+01   2.5681201e-03
   2.1500000e+01   2.2278794e-03
   2.2000000e+01   1.9234558e-03
   2.2500000e+01   1.6527208e-03
   2.3000000e+01   1.4133960e-03
   2.3500000e+01   1.2031354e-03
   2.4000000e+01   1.0195012e-03
   2.4500000e+01   8.6009189e-04
   2.5000000e+01   7.2249960e-04


==> Figures/SER_water_filling/SERWFNumfftr16.dat <==
   5.0000000e+00   6.0622379e-02
   5.5000000e+00   5.8174828e-02
   6.0000000e+00   5.5747093e-02
   6.5000000e+00   5.3341777e-02
   7.0000000e+00   5.0958950e-02
   7.5000000e+00   4.8603783e-02
   8.0000000e+00   4.6277355e-02
   8.5000000e+00   4.3982905e-02
   9.0000000e+00   4.1721192e-02
   9.5000000e+00   3.9496221e-02
   1.0000000e+01   3.7310422e-02
   1.0500000e+01   3.5167496e-02
   1.1000000e+01   3.3069886e-02
   1.1500000e+01   3.1020753e-02
   1.2000000e+01   2.9023324e-02
   1.2500000e+01   2.7080694e-02
   1.3000000e+01   2.5195647e-02
   1.3500000e+01   2.3371871e-02
   1.4000000e+01   2.1611591e-02
   1.4500000e+01   1.9918570e-02
   1.5000000e+01   1.8294678e-02
   1.5500000e+01   1.6743069e-02
   1.6000000e+01   1.5265771e-02
   1.6500000e+01   1.3864842e-02
   1.7000000e+01   1.2541399e-02
   1.7500000e+01   1.1297209e-02
   1.8000000e+01   1.0132667e-02
   1.8500000e+01   9.0480706e-03
   1.9000000e+01   8.0427715e-03
   1.9500000e+01   7.1160754e-03
   2.0000000e+01   6.2664651e-03
   2.0500000e+01   5.4920159e-03
   2.1000000e+01   4.7901159e-03
   2.1500000e+01   4.1577500e-03
   2.2000000e+01   3.5914700e-03
   2.2500000e+01   3.0874524e-03
   2.3000000e+01   2.6415744e-03
   2.3500000e+01   2.2495693e-03
   2.4000000e+01   1.9069812e-03
   2.4500000e+01   1.6094056e-03
   2.5000000e+01   1.3524149e-03


==> Figures/colormap/ColorMapDataLBSF6N2.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   1.7347235e-18
   1.0000000e+00   3.0000000e+00   3.1225023e-17
   1.0000000e+00   4.0000000e+00   6.5925198e-17
   1.0000000e+00   5.0000000e+00   1.7677670e-01
   1.0000000e+00   6.0000000e+00   1.4418568e-16
   1.0000000e+00   7.0000000e+00   1.0103182e-16
   1.0000000e+00   8.0000000e+00   7.2868711e-17
   1.0000000e+00   9.0000000e+00   1.1741464e-16
   1.0000000e+00   1.0000000e+01   7.2324656e-17
   1.0000000e+00   1.1000000e+01   1.5011123e-16
   1.0000000e+00   1.2000000e+01   1.6557524e-16
   1.0000000e+00   1.3000000e+01   2.1000904e-16
   1.0000000e+00   1.4000000e+01   2.1753322e-16
   1.0000000e+00   1.5000000e+01   1.6897311e-16
   1.0000000e+00   1.6000000e+01   2.8178045e-16
   1.0000000e+00   1.7000000e+01   1.5274435e-16
   1.0000000e+00   1.8000000e+01   3.2622143e-16
   1.0000000e+00   1.9000000e+01   3.3313918e-16
   1.0000000e+00   2.0000000e+01   1.0414483e-16
   1.0000000e+00   2.1000000e+01   1.6711069e-16
   1.0000000e+00   2.2000000e+01   2.3694380e-16
   1.0000000e+00   2.3000000e+01   5.3891580e-16
   1.0000000e+00   2.4000000e+01   1.7976164e-16
   1.0000000e+00   2.5000000e+01   2.5802663e-16
   1.0000000e+00   2.6000000e+01   2.5060001e-16
   1.0000000e+00   2.7000000e+01   1.7388818e-16
   1.0000000e+00   2.8000000e+01   4.6290877e-16
   1.0000000e+00   2.9000000e+01   1.7677670e-01
   1.0000000e+00   3.0000000e+01   3.1593406e-16
   1.0000000e+00   3.1000000e+01   3.6952460e-16
   1.0000000e+00   3.2000000e+01   5.5766773e-16
   1.0000000e+00   3.3000000e+01   1.9429677e-16
   1.0000000e+00   3.4000000e+01   4.8329564e-16
   1.0000000e+00   3.5000000e+01   2.7971576e-16
   1.0000000e+00   3.6000000e+01   1.2129306e-15
   1.0000000e+00   3.7000000e+01   1.7677670e-01
   1.0000000e+00   3.8000000e+01   7.4687300e-16
   1.0000000e+00   3.9000000e+01   4.0815798e-16
   1.0000000e+00   4.0000000e+01   7.3292888e-16
   1.0000000e+00   4.1000000e+01   5.6484698e-16
   1.0000000e+00   4.2000000e+01   5.1579152e-16
   1.0000000e+00   4.3000000e+01   1.1692191e-15
   1.0000000e+00   4.4000000e+01   7.3870761e-16
   1.0000000e+00   4.5000000e+01   1.3985788e-15
   1.0000000e+00   4.6000000e+01   1.0388213e-15
   1.0000000e+00   4.7000000e+01   5.0003385e-16
   1.0000000e+00   4.8000000e+01   6.3786068e-16
   1.0000000e+00   4.9000000e+01   8.5850455e-16
   1.0000000e+00   5.0000000e+01   8.7704341e-16
   1.0000000e+00   5.1000000e+01   1.7264325e-15
   1.0000000e+00   5.2000000e+01   7.9836726e-16
   1.0000000e+00   5.3000000e+01   3.3879998e-16
   1.0000000e+00   5.4000000e+01   1.3090561e-15
   1.0000000e+00   5.5000000e+01   7.2377686e-16
   1.0000000e+00   5.6000000e+01   2.5857565e-16
   1.0000000e+00   5.7000000e+01   7.1820328e-16
   1.0000000e+00   5.8000000e+01   9.3238159e-16
   1.0000000e+00   5.9000000e+01   1.0814884e-15
   1.0000000e+00   6.0000000e+01   4.4600361e-16
   1.0000000e+00   6.1000000e+01   1.7677670e-01
   1.0000000e+00   6.2000000e+01   8.8249230e-16
   1.0000000e+00   6.3000000e+01   5.5943151e-16
   1.0000000e+00   6.4000000e+01   3.2348798e-15
   2.0000000e+00   1.0000000e+00   1.7347235e-18
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   1.7562737e-17
   2.0000000e+00   4.0000000e+00   6.2063354e-17
   2.0000000e+00   5.0000000e+00   7.6568934e-17
   2.0000000e+00   6.0000000e+00   1.2500000e-01
   2.0000000e+00   7.0000000e+00   1.0062892e-16
   2.0000000e+00   8.0000000e+00   3.7367087e-17
   2.0000000e+00   9.0000000e+00   9.8688844e-17
   2.0000000e+00   1.0000000e+01   1.7677670e-01
   2.0000000e+00   1.1000000e+01   4.0432456e-17
   2.0000000e+00   1.2000000e+01   2.3592239e-16
   2.0000000e+00   1.3000000e+01   7.1128951e-17
   2.0000000e+00   1.4000000e+01   1.2500000e-01
   2.0000000e+00   1.5000000e+01   8.2581766e-17
   2.0000000e+00   1.6000000e+01   6.2063354e-17
   2.0000000e+00   1.7000000e+01   3.1821657e-17
   2.0000000e+00   1.8000000e+01   1.5113265e-16
   2.0000000e+00   1.9000000e+01   8.4401918e-17
   2.0000000e+00   2.0000000e+01   1.2794688e-16
   2.0000000e+00   2.1000000e+01   3.0776679e-16
   2.0000000e+00   2.2000000e+01   1.2500000e-01
   2.0000000e+00   2.3000000e+01   3.9185172e-16
   2.0000000e+00   2.4000000e+01   3.7367087e-16
   2.0000000e+00   2.5000000e+01   2.4709917e-16
   2.0000000e+00   2.6000000e+01   1.7677670e-01
   2.0000000e+00   2.7000000e+01   3.5864018e-16
   2.0000000e+00   2.8000000e+01   7.8519954e-16
   2.0000000e+00   2.9000000e+01   3.2864885e-16
   2.0000000e+00   3.0000000e+01   1.2500000e-01
   2.0000000e+00   3.1000000e+01   1.7781762e-16
   2.0000000e+00   3.2000000e+01   5.6949680e-16
   2.0000000e+00   3.3000000e+01   9.3330098e-16
   2.0000000e+00   3.4000000e+01   3.3744385e-16
   2.0000000e+00   3.5000000e+01   2.4965859e-16
   2.0000000e+00   3.6000000e+01   4.4256872e-16
   2.0000000e+00   3.7000000e+01   7.9308742e-16
   2.0000000e+00   3.8000000e+01   1.2500000e-01
   2.0000000e+00   3.9000000e+01   3.0049422e-16
   2.0000000e+00   4.0000000e+01   6.3341878e-16
   2.0000000e+00   4.1000000e+01   5.3866237e-16
   2.0000000e+00   4.2000000e+01   1.7677670e-01
   2.0000000e+00   4.3000000e+01   4.7169568e-16
   2.0000000e+00   4.4000000e+01   6.1455257e-16
   2.0000000e+00   4.5000000e+01   1.2664126e-15
   2.0000000e+00   4.6000000e+01   1.2500000e-01
   2.0000000e+00   4.7000000e+01   5.8545440e-16
   2.0000000e+00   4.8000000e+01   6.4625842e-16
   2.0000000e+00   4.9000000e+01   9.1632201e-16
   2.0000000e+00   5.0000000e+01   8.3759035e-16
   2.0000000e+00   5.1000000e+01   1.6785106e-15
   2.0000000e+00   5.2000000e+01   1.6711069e-16
   2.0000000e+00   5.3000000e+01   5.3878875e-16
   2.0000000e+00   5.4000000e+01   1.2500000e-01
   2.0000000e+00   5.5000000e+01   9.3449000e-16
   2.0000000e+00   5.6000000e+01   9.7597584e-16
   2.0000000e+00   5.7000000e+01   1.5214734e-15
   2.0000000e+00   5.8000000e+01   1.7677670e-01
   2.0000000e+00   5.9000000e+01   7.0516563e-16
   2.0000000e+00   6.0000000e+01   1.4955892e-15
   2.0000000e+00   6.1000000e+01   6.6426829e-16
   2.0000000e+00   6.2000000e+01   1.2500000e-01
   2.0000000e+00   6.3000000e+01   8.8835882e-16
   2.0000000e+00   6.4000000e+01   1.0705029e-15
   3.0000000e+00   1.0000000e+00   3.1225023e-17
   3.0000000e+00   2.0000000e+00   1.7562737e-17
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   3.7296555e-17
   3.0000000e+00   5.0000000e+00   5.9690622e-17
   3.0000000e+00   6.0000000e+00   1.1171471e-16
   3.0000000e+00   7.0000000e+00   1.2500000e-01
   3.0000000e+00   8.0000000e+00   9.1176181e-17
   3.0000000e+00   9.0000000e+00   1.0794386e-16
   3.0000000e+00   1.0000000e+01   6.3908729e-17
   3.0000000e+00   1.1000000e+01   8.9875586e-17
   3.0000000e+00   1.2000000e+01   2.2110920e-16
   3.0000000e+00   1.3000000e+01   1.8670654e-16
   3.0000000e+00   1.4000000e+01   2.5502795e-16
   3.0000000e+00   1.5000000e+01   1.2500000e-01
   3.0000000e+00   1.6000000e+01   1.8886391e-16
   3.0000000e+00   1.7000000e+01   2.2657906e-16
   3.0000000e+00   1.8000000e+01   4.3213856e-16
   3.0000000e+00   1.9000000e+01   2.7452787e-16
   3.0000000e+00   2.0000000e+01   1.9280029e-16
   3.0000000e+00   2.1000000e+01   2.6002342e-16
   3.0000000e+00   2.2000000e+01   1.1441616e-16
   3.0000000e+00   2.3000000e+01   1.2500000e-01
   3.0000000e+00   2.4000000e+01   9.4578231e-17
   3.0000000e+00   2.5000000e+01   1.3877788e-16
   3.0000000e+00   2.6000000e+01   3.0957038e-16
   3.0000000e+00   2.7000000e+01   4.1271930e-16
   3.0000000e+00   2.8000000e+01   3.0311532e-16
   3.0000000e+00   2.9000000e+01   3.0721752e-16
   3.0000000e+00   3.0000000e+01   3.4278351e-16
   3.0000000e+00   3.1000000e+01   1.2500000e-01
   3.0000000e+00   3.2000000e+01   4.0830541e-17
   3.0000000e+00   3.3000000e+01   3.6880727e-16
   3.0000000e+00   3.4000000e+01   5.7581454e-16
   3.0000000e+00   3.5000000e+01   7.9816133e-17
   3.0000000e+00   3.6000000e+01   4.8639199e-16
   3.0000000e+00   3.7000000e+01   1.6158090e-16
   3.0000000e+00   3.8000000e+01   4.3910868e-16
   3.0000000e+00   3.9000000e+01   1.2500000e-01
   3.0000000e+00   4.0000000e+01   2.1250540e-16
   3.0000000e+00   4.1000000e+01   5.6393189e-16
   3.0000000e+00   4.2000000e+01   2.8077077e-16
   3.0000000e+00   4.3000000e+01   3.8627992e-16
   3.0000000e+00   4.4000000e+01   7.2660534e-16
   3.0000000e+00   4.5000000e+01   1.9279639e-16
   3.0000000e+00   4.6000000e+01   1.6148552e-15
   3.0000000e+00   4.7000000e+01   1.2500000e-01
   3.0000000e+00   4.8000000e+01   1.1650841e-15
   3.0000000e+00   4.9000000e+01   1.2033130e-15
   3.0000000e+00   5.0000000e+01   1.0794640e-15
   3.0000000e+00   5.1000000e+01   1.0307473e-15
   3.0000000e+00   5.2000000e+01   1.2562144e-15
   3.0000000e+00   5.3000000e+01   1.7000290e-16
   3.0000000e+00   5.4000000e+01   3.5391122e-16
   3.0000000e+00   5.5000000e+01   1.2500000e-01
   3.0000000e+00   5.6000000e+01   1.0915467e-15
   3.0000000e+00   5.7000000e+01   1.1078841e-15
   3.0000000e+00   5.8000000e+01   8.6032666e-16
   3.0000000e+00   5.9000000e+01   3.5442740e-16
   3.0000000e+00   6.0000000e+01   6.1398246e-16
   3.0000000e+00   6.1000000e+01   1.3325748e-15
   3.0000000e+00   6.2000000e+01   1.0285992e-15
   3.0000000e+00   6.3000000e+01   1.2500000e-01
   3.0000000e+00   6.4000000e+01   1.7095051e-15
   4.0000000e+00   1.0000000e+00   6.5925198e-17
   4.0000000e+00   2.0000000e+00   6.2063354e-17
   4.0000000e+00   3.0000000e+00   3.7296555e-17
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   3.9936334e-17
   4.0000000e+00   6.0000000e+00   7.7034224e-17
   4.0000000e+00   7.0000000e+00   7.6686747e-17
   4.0000000e+00   8.0000000e+00   1.2500000e-01
   4.0000000e+00   9.0000000e+00   1.4071858e-16
   4.0000000e+00   1.0000000e+01   3.8163916e-17
   4.0000000e+00   1.1000000e+01   6.5627824e-17
   4.0000000e+00   1.2000000e+01   1.7677670e-01
   4.0000000e+00   1.3000000e+01   1.4592572e-16
   4.0000000e+00   1.4000000e+01   8.4486554e-17
   4.0000000e+00   1.5000000e+01   1.2944629e-16
   4.0000000e+00   1.6000000e+01   1.2500000e-01
   4.0000000e+00   1.7000000e+01   1.2576446e-16
   4.0000000e+00   1.8000000e+01   2.1183524e-16
   4.0000000e+00   1.9000000e+01   2.5662917e-16
   4.0000000e+00   2.0000000e+01   9.0886929e-17
   4.0000000e+00   2.1000000e+01   2.8641987e-16
   4.0000000e+00   2.2000000e+01   5.7219585e-17
   4.0000000e+00   2.3000000e+01   7.7433595e-17
   4.0000000e+00   2.4000000e+01   1.2500000e-01
   4.0000000e+00   2.5000000e+01   4.7853299e-16
   4.0000000e+00   2.6000000e+01   8.8861199e-17
   4.0000000e+00   2.7000000e+01   9.0295023e-16
   4.0000000e+00   2.8000000e+01   1.7677670e-01
   4.0000000e+00   2.9000000e+01   4.0341646e-16
   4.0000000e+00   3.0000000e+01   3.9814077e-16
   4.0000000e+00   3.1000000e+01   1.2495429e-16
   4.0000000e+00   3.2000000e+01   1.2500000e-01
   4.0000000e+00   3.3000000e+01   6.1771564e-16
   4.0000000e+00   3.4000000e+01   1.2412671e-16
   4.0000000e+00   3.5000000e+01   4.6410013e-16
   4.0000000e+00   3.6000000e+01   1.9607172e-16
   4.0000000e+00   3.7000000e+01   1.9796000e-16
   4.0000000e+00   3.8000000e+01   9.9349841e-17
   4.0000000e+00   3.9000000e+01   5.0215376e-16
   4.0000000e+00   4.0000000e+01   1.2500000e-01
   4.0000000e+00   4.1000000e+01   3.4548990e-16
   4.0000000e+00   4.2000000e+01   3.1225023e-16
   4.0000000e+00   4.3000000e+01   1.8388273e-16
   4.0000000e+00   4.4000000e+01   1.7677670e-01
   4.0000000e+00   4.5000000e+01   1.0329157e-15
   4.0000000e+00   4.6000000e+01   6.2063354e-16
   4.0000000e+00   4.7000000e+01   1.1619569e-15
   4.0000000e+00   4.8000000e+01   1.2500000e-01
   4.0000000e+00   4.9000000e+01   1.0579712e-15
   4.0000000e+00   5.0000000e+01   4.6526823e-16
   4.0000000e+00   5.1000000e+01   1.1757344e-15
   4.0000000e+00   5.2000000e+01   1.1366265e-15
   4.0000000e+00   5.3000000e+01   2.1979816e-15
   4.0000000e+00   5.4000000e+01   3.4633701e-16
   4.0000000e+00   5.5000000e+01   7.4947282e-16
   4.0000000e+00   5.6000000e+01   1.2500000e-01
   4.0000000e+00   5.7000000e+01   1.1927892e-15
   4.0000000e+00   5.8000000e+01   6.9388939e-17
   4.0000000e+00   5.9000000e+01   7.3506899e-16
   4.0000000e+00   6.0000000e+01   1.7677670e-01
   4.0000000e+00   6.1000000e+01   5.9751404e-16
   4.0000000e+00   6.2000000e+01   5.2740159e-16
   4.0000000e+00   6.3000000e+01   1.5163393e-15
   4.0000000e+00   6.4000000e+01   1.2500000e-01
   5.0000000e+00   1.0000000e+00   1.7677670e-01
   5.0000000e+00   2.0000000e+00   7.6568934e-17
   5.0000000e+00   3.0000000e+00   5.9690622e-17
   5.0000000e+00   4.0000000e+00   3.9936334e-17
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   3.7657886e-17
   5.0000000e+00   7.0000000e+00   2.7755576e-17
   5.0000000e+00   8.0000000e+00   1.9258556e-17
   5.0000000e+00   9.0000000e+00   1.7677670e-01
   5.0000000e+00   1.0000000e+01   4.4371297e-17
   5.0000000e+00   1.1000000e+01   8.8861199e-17
   5.0000000e+00   1.2000000e+01   4.8580001e-17
   5.0000000e+00   1.3000000e+01   5.5943151e-17
   5.0000000e+00   1.4000000e+01   2.3816938e-17
   5.0000000e+00   1.5000000e+01   7.7579192e-17
   5.0000000e+00   1.6000000e+01   1.4278840e-16
   5.0000000e+00   1.7000000e+01   1.4152622e-16
   5.0000000e+00   1.8000000e+01   2.0892618e-16
   5.0000000e+00   1.9000000e+01   2.9796874e-16
   5.0000000e+00   2.0000000e+01   4.8230304e-17
   5.0000000e+00   2.1000000e+01   2.9892789e-16
   5.0000000e+00   2.2000000e+01   3.9367618e-16
   5.0000000e+00   2.3000000e+01   5.7219585e-17
   5.0000000e+00   2.4000000e+01   4.8641906e-17
   5.0000000e+00   2.5000000e+01   4.2139143e-16
   5.0000000e+00   2.6000000e+01   4.1069464e-16
   5.0000000e+00   2.7000000e+01   7.7221503e-16
   5.0000000e+00   2.8000000e+01   8.6037038e-16
   5.0000000e+00   2.9000000e+01   4.6153100e-16
   5.0000000e+00   3.0000000e+01   6.3339028e-16
   5.0000000e+00   3.1000000e+01   4.5964608e-16
   5.0000000e+00   3.2000000e+01   3.6093089e-16
   5.0000000e+00   3.3000000e+01   1.7677670e-01
   5.0000000e+00   3.4000000e+01   2.6242674e-16
   5.0000000e+00   3.5000000e+01   2.1103822e-16
   5.0000000e+00   3.6000000e+01   6.0023500e-16
   5.0000000e+00   3.7000000e+01   2.6790107e-17
   5.0000000e+00   3.8000000e+01   5.5996111e-16
   5.0000000e+00   3.9000000e+01   3.6130588e-16
   5.0000000e+00   4.0000000e+01   1.1589696e-15
   5.0000000e+00   4.1000000e+01   1.7677670e-01
   5.0000000e+00   4.2000000e+01   1.6133161e-16
   5.0000000e+00   4.3000000e+01   8.3477518e-16
   5.0000000e+00   4.4000000e+01   4.3542941e-16
   5.0000000e+00   4.5000000e+01   1.3820434e-15
   5.0000000e+00   4.6000000e+01   1.2205555e-15
   5.0000000e+00   4.7000000e+01   8.4301136e-16
   5.0000000e+00   4.8000000e+01   3.6264124e-16
   5.0000000e+00   4.9000000e+01   6.4736570e-16
   5.0000000e+00   5.0000000e+01   1.1343543e-15
   5.0000000e+00   5.1000000e+01   1.1532976e-15
   5.0000000e+00   5.2000000e+01   6.4223027e-16
   5.0000000e+00   5.3000000e+01   7.2941048e-16
   5.0000000e+00   5.4000000e+01   5.3411809e-16
   5.0000000e+00   5.5000000e+01   1.1741349e-15
   5.0000000e+00   5.6000000e+01   2.8017932e-16
   5.0000000e+00   5.7000000e+01   9.0205621e-16
   5.0000000e+00   5.8000000e+01   1.9862949e-15
   5.0000000e+00   5.9000000e+01   7.4682616e-16
   5.0000000e+00   6.0000000e+01   6.2787944e-16
   5.0000000e+00   6.1000000e+01   8.9034587e-16
   5.0000000e+00   6.2000000e+01   5.3394129e-16
   5.0000000e+00   6.3000000e+01   3.8037546e-16
   5.0000000e+00   6.4000000e+01   1.2421456e-16
   6.0000000e+00   1.0000000e+00   1.4418568e-16
   6.0000000e+00   2.0000000e+00   1.2500000e-01
   6.0000000e+00   3.0000000e+00   1.1171471e-16
   6.0000000e+00   4.0000000e+00   7.7034224e-17
   6.0000000e+00   5.0000000e+00   3.7657886e-17
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   9.6198980e-17
   6.0000000e+00   8.0000000e+00   9.0205621e-17
   6.0000000e+00   9.0000000e+00   3.2833967e-17
   6.0000000e+00   1.0000000e+01   1.2500000e-01
   6.0000000e+00   1.1000000e+01   1.0566517e-16
   6.0000000e+00   1.2000000e+01   3.4694470e-17
   6.0000000e+00   1.3000000e+01   3.0763843e-17
   6.0000000e+00   1.4000000e+01   1.7677670e-01
   6.0000000e+00   1.5000000e+01   1.3303474e-16
   6.0000000e+00   1.6000000e+01   9.1266900e-17
   6.0000000e+00   1.7000000e+01   1.2156996e-16
   6.0000000e+00   1.8000000e+01   1.2500000e-01
   6.0000000e+00   1.9000000e+01   1.5212249e-16
   6.0000000e+00   2.0000000e+01   1.1443917e-16
   6.0000000e+00   2.1000000e+01   2.2546734e-16
   6.0000000e+00   2.2000000e+01   1.0444418e-16
   6.0000000e+00   2.3000000e+01   2.2019716e-16
   6.0000000e+00   2.4000000e+01   1.5959456e-16
   6.0000000e+00   2.5000000e+01   7.0893386e-16
   6.0000000e+00   2.6000000e+01   1.2500000e-01
   6.0000000e+00   2.7000000e+01   8.2890608e-16
   6.0000000e+00   2.8000000e+01   1.0003144e-15
   6.0000000e+00   2.9000000e+01   1.0120655e-15
   6.0000000e+00   3.0000000e+01   1.7677670e-01
   6.0000000e+00   3.1000000e+01   7.5443770e-16
   6.0000000e+00   3.2000000e+01   1.6883058e-16
   6.0000000e+00   3.3000000e+01   5.8380726e-16
   6.0000000e+00   3.4000000e+01   1.2500000e-01
   6.0000000e+00   3.5000000e+01   2.7976954e-16
   6.0000000e+00   3.6000000e+01   7.7793016e-16
   6.0000000e+00   3.7000000e+01   5.5849273e-16
   6.0000000e+00   3.8000000e+01   1.9429677e-16
   6.0000000e+00   3.9000000e+01   6.7274457e-16
   6.0000000e+00   4.0000000e+01   7.8138847e-16
   6.0000000e+00   4.1000000e+01   2.4112812e-16
   6.0000000e+00   4.2000000e+01   1.2500000e-01
   6.0000000e+00   4.3000000e+01   6.5616130e-16
   6.0000000e+00   4.4000000e+01   8.6268620e-16
   6.0000000e+00   4.5000000e+01   5.3281291e-16
   6.0000000e+00   4.6000000e+01   1.7677670e-01
   6.0000000e+00   4.7000000e+01   8.2351418e-16
   6.0000000e+00   4.8000000e+01   2.5219801e-16
   6.0000000e+00   4.9000000e+01   8.4156485e-16
   6.0000000e+00   5.0000000e+01   1.2500000e-01
   6.0000000e+00   5.1000000e+01   1.8860108e-15
   6.0000000e+00   5.2000000e+01   6.3221092e-16
   6.0000000e+00   5.3000000e+01   2.1567155e-16
   6.0000000e+00   5.4000000e+01   1.0844797e-15
   6.0000000e+00   5.5000000e+01   1.5168828e-15
   6.0000000e+00   5.6000000e+01   2.2215300e-16
   6.0000000e+00   5.7000000e+01   1.0780612e-15
   6.0000000e+00   5.8000000e+01   1.2500000e-01
   6.0000000e+00   5.9000000e+01   5.5863550e-16
   6.0000000e+00   6.0000000e+01   6.9142170e-16
   6.0000000e+00   6.1000000e+01   6.6305139e-16
   6.0000000e+00   6.2000000e+01   1.7677670e-01
   6.0000000e+00   6.3000000e+01   9.9734984e-16
   6.0000000e+00   6.4000000e+01   1.9399638e-15
   7.0000000e+00   1.0000000e+00   1.0103182e-16
   7.0000000e+00   2.0000000e+00   1.0062892e-16
   7.0000000e+00   3.0000000e+00   1.2500000e-01
   7.0000000e+00   4.0000000e+00   7.6686747e-17
   7.0000000e+00   5.0000000e+00   2.7755576e-17
   7.0000000e+00   6.0000000e+00   9.6198980e-17
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   6.8009125e-17
   7.0000000e+00   9.0000000e+00   5.5943151e-17
   7.0000000e+00   1.0000000e+01   1.0484678e-16
   7.0000000e+00   1.1000000e+01   1.2500000e-01
   7.0000000e+00   1.2000000e+01   1.4512960e-16
   7.0000000e+00   1.3000000e+01   9.1068852e-17
   7.0000000e+00   1.4000000e+01   2.7188851e-16
   7.0000000e+00   1.5000000e+01   8.2289731e-17
   7.0000000e+00   1.6000000e+01   2.7433872e-16
   7.0000000e+00   1.7000000e+01   1.1188630e-16
   7.0000000e+00   1.8000000e+01   6.7743117e-17
   7.0000000e+00   1.9000000e+01   1.2500000e-01
   7.0000000e+00   2.0000000e+01   1.8427508e-16
   7.0000000e+00   2.1000000e+01   2.9176378e-16
   7.0000000e+00   2.2000000e+01   4.0153977e-16
   7.0000000e+00   2.3000000e+01   4.3600352e-16
   7.0000000e+00   2.4000000e+01   2.3990040e-16
   7.0000000e+00   2.5000000e+01   4.5817722e-16
   7.0000000e+00   2.6000000e+01   5.8577428e-17
   7.0000000e+00   2.7000000e+01   1.2500000e-01
   7.0000000e+00   2.8000000e+01   8.9307096e-16
   7.0000000e+00   2.9000000e+01   1.0620135e-15
   7.0000000e+00   3.0000000e+01   6.6619932e-16
   7.0000000e+00   3.1000000e+01   1.4723705e-16
   7.0000000e+00   3.2000000e+01   4.4602470e-16
   7.0000000e+00   3.3000000e+01   3.8839215e-16
   7.0000000e+00   3.4000000e+01   2.4252185e-16
   7.0000000e+00   3.5000000e+01   1.2500000e-01
   7.0000000e+00   3.6000000e+01   2.9041209e-16
   7.0000000e+00   3.7000000e+01   5.3998685e-16
   7.0000000e+00   3.8000000e+01   6.5360412e-16
   7.0000000e+00   3.9000000e+01   3.9121476e-16
   7.0000000e+00   4.0000000e+01   1.2608111e-16
   7.0000000e+00   4.1000000e+01   6.8188535e-16
   7.0000000e+00   4.2000000e+01   3.8621077e-16
   7.0000000e+00   4.3000000e+01   1.2500000e-01
   7.0000000e+00   4.4000000e+01   2.8920499e-16
   7.0000000e+00   4.5000000e+01   6.0591286e-16
   7.0000000e+00   4.6000000e+01   6.4687394e-16
   7.0000000e+00   4.7000000e+01   7.8020960e-16
   7.0000000e+00   4.8000000e+01   2.3990040e-17
   7.0000000e+00   4.9000000e+01   7.1542150e-16
   7.0000000e+00   5.0000000e+01   6.5352872e-16
   7.0000000e+00   5.1000000e+01   1.2500000e-01
   7.0000000e+00   5.2000000e+01   4.2557773e-16
   7.0000000e+00   5.3000000e+01   1.5537081e-15
   7.0000000e+00   5.4000000e+01   7.6209958e-16
   7.0000000e+00   5.5000000e+01   1.3823308e-15
   7.0000000e+00   5.6000000e+01   1.1682516e-15
   7.0000000e+00   5.7000000e+01   1.1019140e-15
   7.0000000e+00   5.8000000e+01   3.2985415e-16
   7.0000000e+00   5.9000000e+01   1.2500000e-01
   7.0000000e+00   6.0000000e+01   4.4774772e-16
   7.0000000e+00   6.1000000e+01   1.0825564e-15
   7.0000000e+00   6.2000000e+01   3.9740788e-16
   7.0000000e+00   6.3000000e+01   1.4592314e-16
   7.0000000e+00   6.4000000e+01   1.0263206e-15
   8.0000000e+00   1.0000000e+00   7.2868711e-17
   8.0000000e+00   2.0000000e+00   3.7367087e-17
   8.0000000e+00   3.0000000e+00   9.1176181e-17
   8.0000000e+00   4.0000000e+00   1.2500000e-01
   8.0000000e+00   5.0000000e+00   1.9258556e-17
   8.0000000e+00   6.0000000e+00   9.0205621e-17
   8.0000000e+00   7.0000000e+00   6.8009125e-17
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   6.5970829e-17
   8.0000000e+00   1.0000000e+01   1.8094422e-16
   8.0000000e+00   1.1000000e+01   5.3439620e-17
   8.0000000e+00   1.2000000e+01   1.2500000e-01
   8.0000000e+00   1.3000000e+01   1.1483948e-16
   8.0000000e+00   1.4000000e+01   2.0502054e-16
   8.0000000e+00   1.5000000e+01   1.8622642e-16
   8.0000000e+00   1.6000000e+01   1.7677670e-01
   8.0000000e+00   1.7000000e+01   1.3171339e-16
   8.0000000e+00   1.8000000e+01   2.9439234e-16
   8.0000000e+00   1.9000000e+01   2.3661654e-16
   8.0000000e+00   2.0000000e+01   1.2500000e-01
   8.0000000e+00   2.1000000e+01   1.6661475e-16
   8.0000000e+00   2.2000000e+01   2.5133743e-16
   8.0000000e+00   2.3000000e+01   6.7163432e-16
   8.0000000e+00   2.4000000e+01   2.5115178e-16
   8.0000000e+00   2.5000000e+01   4.9890720e-16
   8.0000000e+00   2.6000000e+01   8.3555347e-17
   8.0000000e+00   2.7000000e+01   1.1094774e-16
   8.0000000e+00   2.8000000e+01   1.2500000e-01
   8.0000000e+00   2.9000000e+01   8.5904769e-16
   8.0000000e+00   3.0000000e+01   7.1964058e-16
   8.0000000e+00   3.1000000e+01   1.4043762e-16
   8.0000000e+00   3.2000000e+01   1.7677670e-01
   8.0000000e+00   3.3000000e+01   5.4813213e-16
   8.0000000e+00   3.4000000e+01   5.1352503e-16
   8.0000000e+00   3.5000000e+01   4.5569522e-16
   8.0000000e+00   3.6000000e+01   1.2500000e-01
   8.0000000e+00   3.7000000e+01   9.0118258e-16
   8.0000000e+00   3.8000000e+01   7.0763111e-16
   8.0000000e+00   3.9000000e+01   6.1083208e-16
   8.0000000e+00   4.0000000e+01   5.5619466e-17
   8.0000000e+00   4.1000000e+01   6.6880396e-16
   8.0000000e+00   4.2000000e+01   1.8253380e-16
   8.0000000e+00   4.3000000e+01   4.1924358e-16
   8.0000000e+00   4.4000000e+01   1.2500000e-01
   8.0000000e+00   4.5000000e+01   2.5222486e-16
   8.0000000e+00   4.6000000e+01   5.2958809e-17
   8.0000000e+00   4.7000000e+01   7.1642714e-16
   8.0000000e+00   4.8000000e+01   1.7677670e-01
   8.0000000e+00   4.9000000e+01   7.5552585e-16
   8.0000000e+00   5.0000000e+01   4.8323804e-16
   8.0000000e+00   5.1000000e+01   8.6917134e-16
   8.0000000e+00   5.2000000e+01   1.2500000e-01
   8.0000000e+00   5.3000000e+01   9.8078058e-16
   8.0000000e+00   5.4000000e+01   7.6065597e-16
   8.0000000e+00   5.5000000e+01   7.5155180e-16
   8.0000000e+00   5.6000000e+01   2.7066690e-16
   8.0000000e+00   5.7000000e+01   3.3233653e-16
   8.0000000e+00   5.8000000e+01   1.1180505e-15
   8.0000000e+00   5.9000000e+01   9.3227024e-16
   8.0000000e+00   6.0000000e+01   1.2500000e-01
   8.0000000e+00   6.1000000e+01   1.4281637e-15
   8.0000000e+00   6.2000000e+01   1.0010542e-15
   8.0000000e+00   6.3000000e+01   2.0672317e-15
   8.0000000e+00   6.4000000e+01   1.7677670e-01
   9.0000000e+00   1.0000000e+00   1.1741464e-16
   9.0000000e+00   2.0000000e+00   9.8688844e-17
   9.0000000e+00   3.0000000e+00   1.0794386e-16
   9.0000000e+00   4.0000000e+00   1.4071858e-16
   9.0000000e+00   5.0000000e+00   1.7677670e-01
   9.0000000e+00   6.0000000e+00   3.2833967e-17
   9.0000000e+00   7.0000000e+00   5.5943151e-17
   9.0000000e+00   8.0000000e+00   6.5970829e-17
   9.0000000e+00   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+01   1.3125565e-16
   9.0000000e+00   1.1000000e+01   5.0037076e-17
   9.0000000e+00   1.2000000e+01   2.4722244e-16
   9.0000000e+00   1.3000000e+01   1.7677670e-01
   9.0000000e+00   1.4000000e+01   1.2368043e-16
   9.0000000e+00   1.5000000e+01   1.8044460e-16
   9.0000000e+00   1.6000000e+01   1.1973991e-16
   9.0000000e+00   1.7000000e+01   1.3793506e-16
   9.0000000e+00   1.8000000e+01   3.0730199e-16
   9.0000000e+00   1.9000000e+01   2.2591402e-16
   9.0000000e+00   2.0000000e+01   2.0212506e-16
   9.0000000e+00   2.1000000e+01   6.3973441e-17
   9.0000000e+00   2.2000000e+01   3.5040126e-16
   9.0000000e+00   2.3000000e+01   3.5821095e-16
   9.0000000e+00   2.4000000e+01   1.2159162e-16
   9.0000000e+00   2.5000000e+01   3.3021886e-16
   9.0000000e+00   2.6000000e+01   1.1830827e-16
   9.0000000e+00   2.7000000e+01   5.3388916e-16
   9.0000000e+00   2.8000000e+01   6.1501085e-16
   9.0000000e+00   2.9000000e+01   4.0821696e-16
   9.0000000e+00   3.0000000e+01   3.5190631e-16
   9.0000000e+00   3.1000000e+01   5.5964664e-16
   9.0000000e+00   3.2000000e+01   3.6787796e-16
   9.0000000e+00   3.3000000e+01   3.7011455e-16
   9.0000000e+00   3.4000000e+01   7.2192691e-16
   9.0000000e+00   3.5000000e+01   6.4505594e-16
   9.0000000e+00   3.6000000e+01   6.2807591e-16
   9.0000000e+00   3.7000000e+01   1.7677670e-01
   9.0000000e+00   3.8000000e+01   8.7645949e-16
   9.0000000e+00   3.9000000e+01   5.4407300e-16
   9.0000000e+00   4.0000000e+01   5.8630125e-16
   9.0000000e+00   4.1000000e+01   3.8869517e-16
   9.0000000e+00   4.2000000e+01   1.0001775e-15
   9.0000000e+00   4.3000000e+01   3.7751664e-16
   9.0000000e+00   4.4000000e+01   3.0818816e-16
   9.0000000e+00   4.5000000e+01   1.7677670e-01
   9.0000000e+00   4.6000000e+01   7.7464921e-16
   9.0000000e+00   4.7000000e+01   5.4027656e-16
   9.0000000e+00   4.8000000e+01   4.6039182e-16
   9.0000000e+00   4.9000000e+01   8.3493784e-16
   9.0000000e+00   5.0000000e+01   5.9899100e-16
   9.0000000e+00   5.1000000e+01   8.8715461e-16
   9.0000000e+00   5.2000000e+01   5.2996299e-16
   9.0000000e+00   5.3000000e+01   9.6965922e-16
   9.0000000e+00   5.4000000e+01   9.9095765e-16
   9.0000000e+00   5.5000000e+01   4.8899513e-16
   9.0000000e+00   5.6000000e+01   1.0463453e-15
   9.0000000e+00   5.7000000e+01   9.4355922e-16
   9.0000000e+00   5.8000000e+01   1.1822064e-15
   9.0000000e+00   5.9000000e+01   1.3601825e-15
   9.0000000e+00   6.0000000e+01   1.0854331e-15
   9.0000000e+00   6.1000000e+01   1.7014445e-15
   9.0000000e+00   6.2000000e+01   8.9377829e-16
   9.0000000e+00   6.3000000e+01   1.2875014e-15
   9.0000000e+00   6.4000000e+01   6.6328225e-16
   1.0000000e+01   1.0000000e+00   7.2324656e-17
   1.0000000e+01   2.0000000e+00   1.7677670e-01
   1.0000000e+01   3.0000000e+00   6.3908729e-17
   1.0000000e+01   4.0000000e+00   3.8163916e-17
   1.0000000e+01   5.0000000e+00   4.4371297e-17
   1.0000000e+01   6.0000000e+00   1.2500000e-01
   1.0000000e+01   7.0000000e+00   1.0484678e-16
   1.0000000e+01   8.0000000e+00   1.8094422e-16
   1.0000000e+01   9.0000000e+00   1.3125565e-16
   1.0000000e+01   1.0000000e+01   1.0000000e+00
   1.0000000e+01   1.1000000e+01   2.7660545e-17
   1.0000000e+01   1.2000000e+01   1.4488836e-16
   1.0000000e+01   1.3000000e+01   4.4039433e-17
   1.0000000e+01   1.4000000e+01   1.2500000e-01
   1.0000000e+01   1.5000000e+01   3.9955167e-17
   1.0000000e+01   1.6000000e+01   4.1356332e-16
   1.0000000e+01   1.7000000e+01   8.7306756e-17
   1.0000000e+01   1.8000000e+01   1.7677670e-01
   1.0000000e+01   1.9000000e+01   2.3473636e-16
   1.0000000e+01   2.0000000e+01   1.6493563e-16
   1.0000000e+01   2.1000000e+01   2.9725209e-16
   1.0000000e+01   2.2000000e+01   1.2500000e-01
   1.0000000e+01   2.3000000e+01   1.5154773e-16
   1.0000000e+01   2.4000000e+01   3.5544480e-16
   1.0000000e+01   2.5000000e+01   4.4921049e-16
   1.0000000e+01   2.6000000e+01   5.0262172e-16
   1.0000000e+01   2.7000000e+01   5.6616070e-16
   1.0000000e+01   2.8000000e+01   4.0371007e-16
   1.0000000e+01   2.9000000e+01   4.2435978e-16
   1.0000000e+01   3.0000000e+01   1.2500000e-01
   1.0000000e+01   3.1000000e+01   3.9000137e-16
   1.0000000e+01   3.2000000e+01   3.6142247e-16
   1.0000000e+01   3.3000000e+01   3.4351248e-16
   1.0000000e+01   3.4000000e+01   1.7677670e-01
   1.0000000e+01   3.5000000e+01   6.0480494e-16
   1.0000000e+01   3.6000000e+01   3.1031677e-16
   1.0000000e+01   3.7000000e+01   6.0578931e-16
   1.0000000e+01   3.8000000e+01   1.2500000e-01
   1.0000000e+01   3.9000000e+01   1.8480302e-16
   1.0000000e+01   4.0000000e+01   6.4572737e-16
   1.0000000e+01   4.1000000e+01   4.1474042e-16
   1.0000000e+01   4.2000000e+01   8.8818520e-16
   1.0000000e+01   4.3000000e+01   3.1298661e-16
   1.0000000e+01   4.4000000e+01   4.6131904e-16
   1.0000000e+01   4.5000000e+01   6.4206449e-16
   1.0000000e+01   4.6000000e+01   1.2500000e-01
   1.0000000e+01   4.7000000e+01   7.3647644e-16
   1.0000000e+01   4.8000000e+01   1.2204615e-15
   1.0000000e+01   4.9000000e+01   3.6627321e-16
   1.0000000e+01   5.0000000e+01   1.7677670e-01
   1.0000000e+01   5.1000000e+01   1.4002144e-15
   1.0000000e+01   5.2000000e+01   1.0007415e-16
   1.0000000e+01   5.3000000e+01   1.6366776e-15
   1.0000000e+01   5.4000000e+01   1.2500000e-01
   1.0000000e+01   5.5000000e+01   1.2470095e-15
   1.0000000e+01   5.6000000e+01   1.4918622e-15
   1.0000000e+01   5.7000000e+01   1.9216904e-15
   1.0000000e+01   5.8000000e+01   6.9902307e-16
   1.0000000e+01   5.9000000e+01   1.7707774e-15
   1.0000000e+01   6.0000000e+01   1.1919608e-15
   1.0000000e+01   6.1000000e+01   1.6554503e-15
   1.0000000e+01   6.2000000e+01   1.2500000e-01
   1.0000000e+01   6.3000000e+01   2.5598782e-16
   1.0000000e+01   6.4000000e+01   8.3771878e-16
   1.1000000e+01   1.0000000e+00   1.5011123e-16
   1.1000000e+01   2.0000000e+00   4.0432456e-17
   1.1000000e+01   3.0000000e+00   8.9875586e-17
   1.1000000e+01   4.0000000e+00   6.5627824e-17
   1.1000000e+01   5.0000000e+00   8.8861199e-17
   1.1000000e+01   6.0000000e+00   1.0566517e-16
   1.1000000e+01   7.0000000e+00   1.2500000e-01
   1.1000000e+01   8.0000000e+00   5.3439620e-17
   1.1000000e+01   9.0000000e+00   5.0037076e-17
   1.1000000e+01   1.0000000e+01   2.7660545e-17
   1.1000000e+01   1.1000000e+01   1.0000000e+00
   1.1000000e+01   1.2000000e+01   4.5443465e-17
   1.1000000e+01   1.3000000e+01   1.3895124e-16
   1.1000000e+01   1.4000000e+01   4.5830856e-17
   1.1000000e+01   1.5000000e+01   1.2500000e-01
   1.1000000e+01   1.6000000e+01   2.4616117e-16
   1.1000000e+01   1.7000000e+01   2.7755576e-17
   1.1000000e+01   1.8000000e+01   2.5067805e-16
   1.1000000e+01   1.9000000e+01   3.1968370e-16
   1.1000000e+01   2.0000000e+01   1.4823768e-16
   1.1000000e+01   2.1000000e+01   2.0548969e-16
   1.1000000e+01   2.2000000e+01   6.4534569e-16
   1.1000000e+01   2.3000000e+01   1.2500000e-01
   1.1000000e+01   2.4000000e+01   2.0989616e-16
   1.1000000e+01   2.5000000e+01   3.1986720e-16
   1.1000000e+01   2.6000000e+01   5.8941363e-16
   1.1000000e+01   2.7000000e+01   1.0688276e-16
   1.1000000e+01   2.8000000e+01   8.3423112e-16
   1.1000000e+01   2.9000000e+01   5.3013331e-16
   1.1000000e+01   3.0000000e+01   9.1884726e-16
   1.1000000e+01   3.1000000e+01   1.2500000e-01
   1.1000000e+01   3.2000000e+01   4.9234145e-16
   1.1000000e+01   3.3000000e+01   9.0205621e-16
   1.1000000e+01   3.4000000e+01   6.7716015e-16
   1.1000000e+01   3.5000000e+01   1.3193310e-16
   1.1000000e+01   3.6000000e+01   2.8921670e-16
   1.1000000e+01   3.7000000e+01   1.7347235e-16
   1.1000000e+01   3.8000000e+01   2.9006864e-16
   1.1000000e+01   3.9000000e+01   1.2500000e-01
   1.1000000e+01   4.0000000e+01   4.7784784e-16
   1.1000000e+01   4.1000000e+01   7.5106916e-16
   1.1000000e+01   4.2000000e+01   4.1474042e-16
   1.1000000e+01   4.3000000e+01   1.0236339e-16
   1.1000000e+01   4.4000000e+01   7.1258135e-16
   1.1000000e+01   4.5000000e+01   4.4486103e-16
   1.1000000e+01   4.6000000e+01   6.9116541e-16
   1.1000000e+01   4.7000000e+01   1.2500000e-01
   1.1000000e+01   4.8000000e+01   8.0154972e-16
   1.1000000e+01   4.9000000e+01   5.1643507e-16
   1.1000000e+01   5.0000000e+01   1.2342774e-16
   1.1000000e+01   5.1000000e+01   1.2669326e-15
   1.1000000e+01   5.2000000e+01   5.8827143e-16
   1.1000000e+01   5.3000000e+01   3.3687597e-16
   1.1000000e+01   5.4000000e+01   5.9196597e-16
   1.1000000e+01   5.5000000e+01   1.2500000e-01
   1.1000000e+01   5.6000000e+01   5.5411654e-16
   1.1000000e+01   5.7000000e+01   1.4595448e-15
   1.1000000e+01   5.8000000e+01   2.3513343e-16
   1.1000000e+01   5.9000000e+01   2.9327218e-16
   1.1000000e+01   6.0000000e+01   9.4551381e-16
   1.1000000e+01   6.1000000e+01   5.0596861e-16
   1.1000000e+01   6.2000000e+01   1.1796120e-16
   1.1000000e+01   6.3000000e+01   1.2500000e-01
   1.1000000e+01   6.4000000e+01   4.3211680e-16
   1.2000000e+01   1.0000000e+00   1.6557524e-16
   1.2000000e+01   2.0000000e+00   2.3592239e-16
   1.2000000e+01   3.0000000e+00   2.2110920e-16
   1.2000000e+01   4.0000000e+00   1.7677670e-01
   1.2000000e+01   5.0000000e+00   4.8580001e-17
   1.2000000e+01   6.0000000e+00   3.4694470e-17
   1.2000000e+01   7.0000000e+00   1.4512960e-16
   1.2000000e+01   8.0000000e+00   1.2500000e-01
   1.2000000e+01   9.0000000e+00   2.4722244e-16
   1.2000000e+01   1.0000000e+01   1.4488836e-16
   1.2000000e+01   1.1000000e+01   4.5443465e-17
   1.2000000e+01   1.2000000e+01   1.0000000e+00
   1.2000000e+01   1.3000000e+01   1.7300551e-16
   1.2000000e+01   1.4000000e+01   1.0431445e-16
   1.2000000e+01   1.5000000e+01   1.1363763e-16
   1.2000000e+01   1.6000000e+01   1.2500000e-01
   1.2000000e+01   1.7000000e+01   4.9147658e-16
   1.2000000e+01   1.8000000e+01   2.7971576e-16
   1.2000000e+01   1.9000000e+01   1.6568653e-16
   1.2000000e+01   2.0000000e+01   1.7677670e-01
   1.2000000e+01   2.1000000e+01   1.1092061e-16
   1.2000000e+01   2.2000000e+01   3.2651533e-16
   1.2000000e+01   2.3000000e+01   1.4557731e-16
   1.2000000e+01   2.4000000e+01   1.2500000e-01
   1.2000000e+01   2.5000000e+01   7.7545244e-17
   1.2000000e+01   2.6000000e+01   3.5381555e-16
   1.2000000e+01   2.7000000e+01   5.4123998e-16
   1.2000000e+01   2.8000000e+01   5.3303243e-16
   1.2000000e+01   2.9000000e+01   3.0954122e-16
   1.2000000e+01   3.0000000e+01   8.1336890e-16
   1.2000000e+01   3.1000000e+01   1.9052366e-16
   1.2000000e+01   3.2000000e+01   1.2500000e-01
   1.2000000e+01   3.3000000e+01   5.7193349e-16
   1.2000000e+01   3.4000000e+01   2.8685424e-16
   1.2000000e+01   3.5000000e+01   3.5111977e-16
   1.2000000e+01   3.6000000e+01   1.7677670e-01
   1.2000000e+01   3.7000000e+01   1.0184264e-15
   1.2000000e+01   3.8000000e+01   1.6939999e-16
   1.2000000e+01   3.9000000e+01   5.2935294e-16
   1.2000000e+01   4.0000000e+01   1.2500000e-01
   1.2000000e+01   4.1000000e+01   3.3364577e-16
   1.2000000e+01   4.2000000e+01   5.5964664e-16
   1.2000000e+01   4.3000000e+01   4.3976181e-16
   1.2000000e+01   4.4000000e+01   1.1657371e-15
   1.2000000e+01   4.5000000e+01   4.1133527e-16
   1.2000000e+01   4.6000000e+01   7.0575749e-16
   1.2000000e+01   4.7000000e+01   1.2133706e-15
   1.2000000e+01   4.8000000e+01   1.2500000e-01
   1.2000000e+01   4.9000000e+01   1.0182151e-15
   1.2000000e+01   5.0000000e+01   2.5589376e-16
   1.2000000e+01   5.1000000e+01   6.6723969e-16
   1.2000000e+01   5.2000000e+01   1.7677670e-01
   1.2000000e+01   5.3000000e+01   5.4423683e-16
   1.2000000e+01   5.4000000e+01   1.5146510e-15
   1.2000000e+01   5.5000000e+01   1.4376379e-15
   1.2000000e+01   5.6000000e+01   1.2500000e-01
   1.2000000e+01   5.7000000e+01   1.4213219e-15
   1.2000000e+01   5.8000000e+01   1.4839502e-15
   1.2000000e+01   5.9000000e+01   1.2841343e-15
   1.2000000e+01   6.0000000e+01   1.5657482e-15
   1.2000000e+01   6.1000000e+01   1.1266892e-15
   1.2000000e+01   6.2000000e+01   1.2105139e-15
   1.2000000e+01   6.3000000e+01   1.7965342e-15
   1.2000000e+01   6.4000000e+01   1.2500000e-01
   1.3000000e+01   1.0000000e+00   2.1000904e-16
   1.3000000e+01   2.0000000e+00   7.1128951e-17
   1.3000000e+01   3.0000000e+00   1.8670654e-16
   1.3000000e+01   4.0000000e+00   1.4592572e-16
   1.3000000e+01   5.0000000e+00   5.5943151e-17
   1.3000000e+01   6.0000000e+00   3.0763843e-17
   1.3000000e+01   7.0000000e+00   9.1068852e-17
   1.3000000e+01   8.0000000e+00   1.1483948e-16
   1.3000000e+01   9.0000000e+00   1.7677670e-01
   1.3000000e+01   1.0000000e+01   4.4039433e-17
   1.3000000e+01   1.1000000e+01   1.3895124e-16
   1.3000000e+01   1.2000000e+01   1.7300551e-16
   1.3000000e+01   1.3000000e+01   1.0000000e+00
   1.3000000e+01   1.4000000e+01   8.8509155e-17
   1.3000000e+01   1.5000000e+01   1.1796120e-16
   1.3000000e+01   1.6000000e+01   1.9962515e-16
   1.3000000e+01   1.7000000e+01   1.7677670e-01
   1.3000000e+01   1.8000000e+01   1.3705413e-16
   1.3000000e+01   1.9000000e+01   2.0630815e-16
   1.3000000e+01   2.0000000e+01   8.6501669e-17
   1.3000000e+01   2.1000000e+01   1.2958570e-16
   1.3000000e+01   2.2000000e+01   3.3144569e-16
   1.3000000e+01   2.3000000e+01   3.7367087e-16
   1.3000000e+01   2.4000000e+01   5.8776735e-16
   1.3000000e+01   2.5000000e+01   1.1938124e-16
   1.3000000e+01   2.6000000e+01   2.5150798e-16
   1.3000000e+01   2.7000000e+01   3.2191158e-16
   1.3000000e+01   2.8000000e+01   2.6039638e-16
   1.3000000e+01   2.9000000e+01   2.9079911e-16
   1.3000000e+01   3.0000000e+01   8.4689424e-16
   1.3000000e+01   3.1000000e+01   2.8177378e-16
   1.3000000e+01   3.2000000e+01   2.0040749e-16
   1.3000000e+01   3.3000000e+01   6.1380782e-16
   1.3000000e+01   3.4000000e+01   4.7339997e-16
   1.3000000e+01   3.5000000e+01   4.7717195e-16
   1.3000000e+01   3.6000000e+01   5.0121577e-16
   1.3000000e+01   3.7000000e+01   3.6133191e-16
   1.3000000e+01   3.8000000e+01   7.7952275e-16
   1.3000000e+01   3.9000000e+01   7.0271505e-16
   1.3000000e+01   4.0000000e+01   1.0533847e-15
   1.3000000e+01   4.1000000e+01   1.7677670e-01
   1.3000000e+01   4.2000000e+01   8.1064873e-16
   1.3000000e+01   4.3000000e+01   4.9980511e-16
   1.3000000e+01   4.4000000e+01   3.2669269e-16
   1.3000000e+01   4.5000000e+01   3.3664811e-16
   1.3000000e+01   4.6000000e+01   1.0948084e-15
   1.3000000e+01   4.7000000e+01   1.1097513e-15
   1.3000000e+01   4.8000000e+01   6.3545185e-16
   1.3000000e+01   4.9000000e+01   1.7677670e-01
   1.3000000e+01   5.0000000e+01   7.6315314e-16
   1.3000000e+01   5.1000000e+01   8.3053227e-16
   1.3000000e+01   5.2000000e+01   1.1132682e-16
   1.3000000e+01   5.3000000e+01   1.2218476e-15
   1.3000000e+01   5.4000000e+01   1.5790658e-15
   1.3000000e+01   5.5000000e+01   1.1990441e-15
   1.3000000e+01   5.6000000e+01   7.6389952e-16
   1.3000000e+01   5.7000000e+01   1.0019917e-15
   1.3000000e+01   5.8000000e+01   8.3780724e-16
   1.3000000e+01   5.9000000e+01   1.5212012e-15
   1.3000000e+01   6.0000000e+01   1.2641326e-15
   1.3000000e+01   6.1000000e+01   6.1858644e-16
   1.3000000e+01   6.2000000e+01   9.0259815e-16
   1.3000000e+01   6.3000000e+01   6.8383319e-16
   1.3000000e+01   6.4000000e+01   1.5472394e-15
   1.4000000e+01   1.0000000e+00   2.1753322e-16
   1.4000000e+01   2.0000000e+00   1.2500000e-01
   1.4000000e+01   3.0000000e+00   2.5502795e-16
   1.4000000e+01   4.0000000e+00   8.4486554e-17
   1.4000000e+01   5.0000000e+00   2.3816938e-17
   1.4000000e+01   6.0000000e+00   1.7677670e-01
   1.4000000e+01   7.0000000e+00   2.7188851e-16
   1.4000000e+01   8.0000000e+00   2.0502054e-16
   1.4000000e+01   9.0000000e+00   1.2368043e-16
   1.4000000e+01   1.0000000e+01   1.2500000e-01
   1.4000000e+01   1.1000000e+01   4.5830856e-17
   1.4000000e+01   1.2000000e+01   1.0431445e-16
   1.4000000e+01   1.3000000e+01   8.8509155e-17
   1.4000000e+01   1.4000000e+01   1.0000000e+00
   1.4000000e+01   1.5000000e+01   1.0617656e-16
   1.4000000e+01   1.6000000e+01   1.6897311e-16
   1.4000000e+01   1.7000000e+01   1.8723767e-16
   1.4000000e+01   1.8000000e+01   1.2500000e-01
   1.4000000e+01   1.9000000e+01   1.6435532e-16
   1.4000000e+01   2.0000000e+01   7.1524481e-17
   1.4000000e+01   2.1000000e+01   3.2092150e-16
   1.4000000e+01   2.2000000e+01   1.7677670e-01
   1.4000000e+01   2.3000000e+01   2.6766648e-16
   1.4000000e+01   2.4000000e+01   1.9242142e-16
   1.4000000e+01   2.5000000e+01   1.9916106e-16
   1.4000000e+01   2.6000000e+01   1.2500000e-01
   1.4000000e+01   2.7000000e+01   1.2672389e-16
   1.4000000e+01   2.8000000e+01   3.7859918e-16
   1.4000000e+01   2.9000000e+01   4.7788168e-16
   1.4000000e+01   3.0000000e+01   5.8637759e-16
   1.4000000e+01   3.1000000e+01   1.3544458e-16
   1.4000000e+01   3.2000000e+01   3.7071167e-16
   1.4000000e+01   3.3000000e+01   1.1605381e-15
   1.4000000e+01   3.4000000e+01   1.2500000e-01
   1.4000000e+01   3.5000000e+01   9.7530961e-17
   1.4000000e+01   3.6000000e+01   1.4571016e-15
   1.4000000e+01   3.7000000e+01   1.0317055e-15
   1.4000000e+01   3.8000000e+01   1.7677670e-01
   1.4000000e+01   3.9000000e+01   5.0398494e-16
   1.4000000e+01   4.0000000e+01   3.8182836e-16
   1.4000000e+01   4.1000000e+01   6.4380973e-16
   1.4000000e+01   4.2000000e+01   1.2500000e-01
   1.4000000e+01   4.3000000e+01   5.6750253e-16
   1.4000000e+01   4.4000000e+01   3.9600359e-16
   1.4000000e+01   4.5000000e+01   2.4206231e-16
   1.4000000e+01   4.6000000e+01   5.4470593e-16
   1.4000000e+01   4.7000000e+01   1.0211799e-15
   1.4000000e+01   4.8000000e+01   9.8688539e-16
   1.4000000e+01   4.9000000e+01   3.6253334e-16
   1.4000000e+01   5.0000000e+01   1.2500000e-01
   1.4000000e+01   5.1000000e+01   1.1972612e-15
   1.4000000e+01   5.2000000e+01   1.1017119e-15
   1.4000000e+01   5.3000000e+01   1.0859539e-15
   1.4000000e+01   5.4000000e+01   1.7677670e-01
   1.4000000e+01   5.5000000e+01   1.2769085e-15
   1.4000000e+01   5.6000000e+01   8.4235428e-16
   1.4000000e+01   5.7000000e+01   1.0539541e-15
   1.4000000e+01   5.8000000e+01   1.2500000e-01
   1.4000000e+01   5.9000000e+01   6.7992364e-16
   1.4000000e+01   6.0000000e+01   1.3409177e-15
   1.4000000e+01   6.1000000e+01   1.4205945e-15
   1.4000000e+01   6.2000000e+01   9.8742191e-16
   1.4000000e+01   6.3000000e+01   1.6238154e-15
   1.4000000e+01   6.4000000e+01   4.7291502e-16
   1.5000000e+01   1.0000000e+00   1.6897311e-16
   1.5000000e+01   2.0000000e+00   8.2581766e-17
   1.5000000e+01   3.0000000e+00   1.2500000e-01
   1.5000000e+01   4.0000000e+00   1.2944629e-16
   1.5000000e+01   5.0000000e+00   7.7579192e-17
   1.5000000e+01   6.0000000e+00   1.3303474e-16
   1.5000000e+01   7.0000000e+00   8.2289731e-17
   1.5000000e+01   8.0000000e+00   1.8622642e-16
   1.5000000e+01   9.0000000e+00   1.8044460e-16
   1.5000000e+01   1.0000000e+01   3.9955167e-17
   1.5000000e+01   1.1000000e+01   1.2500000e-01
   1.5000000e+01   1.2000000e+01   1.1363763e-16
   1.5000000e+01   1.3000000e+01   1.1796120e-16
   1.5000000e+01   1.4000000e+01   1.0617656e-16
   1.5000000e+01   1.5000000e+01   1.0000000e+00
   1.5000000e+01   1.6000000e+01   3.6211496e-16
   1.5000000e+01   1.7000000e+01   1.9882080e-16
   1.5000000e+01   1.8000000e+01   4.1400058e-16
   1.5000000e+01   1.9000000e+01   1.2500000e-01
   1.5000000e+01   2.0000000e+01   3.5785058e-16
   1.5000000e+01   2.1000000e+01   2.4980018e-16
   1.5000000e+01   2.2000000e+01   5.3530345e-16
   1.5000000e+01   2.3000000e+01   3.3879998e-16
   1.5000000e+01   2.4000000e+01   3.1868079e-16
   1.5000000e+01   2.5000000e+01   3.4108387e-16
   1.5000000e+01   2.6000000e+01   6.6437701e-16
   1.5000000e+01   2.7000000e+01   1.2500000e-01
   1.5000000e+01   2.8000000e+01   5.9271023e-16
   1.5000000e+01   2.9000000e+01   6.1439586e-16
   1.5000000e+01   3.0000000e+01   2.7653065e-16
   1.5000000e+01   3.1000000e+01   1.9331273e-16
   1.5000000e+01   3.2000000e+01   2.5020492e-16
   1.5000000e+01   3.3000000e+01   6.3201097e-16
   1.5000000e+01   3.4000000e+01   5.9177276e-16
   1.5000000e+01   3.5000000e+01   1.2500000e-01
   1.5000000e+01   3.6000000e+01   7.6235373e-16
   1.5000000e+01   3.7000000e+01   1.3098345e-15
   1.5000000e+01   3.8000000e+01   1.1504058e-15
   1.5000000e+01   3.9000000e+01   4.9430869e-16
   1.5000000e+01   4.0000000e+01   4.5381672e-16
   1.5000000e+01   4.1000000e+01   4.0371007e-16
   1.5000000e+01   4.2000000e+01   7.3666795e-16
   1.5000000e+01   4.3000000e+01   1.2500000e-01
   1.5000000e+01   4.4000000e+01   7.5464309e-16
   1.5000000e+01   4.5000000e+01   7.5837381e-16
   1.5000000e+01   4.6000000e+01   5.6777423e-17
   1.5000000e+01   4.7000000e+01   5.9674551e-16
   1.5000000e+01   4.8000000e+01   3.1798480e-16
   1.5000000e+01   4.9000000e+01   5.6966586e-16
   1.5000000e+01   5.0000000e+01   1.2271559e-16
   1.5000000e+01   5.1000000e+01   1.2500000e-01
   1.5000000e+01   5.2000000e+01   1.6815290e-15
   1.5000000e+01   5.3000000e+01   1.2494827e-15
   1.5000000e+01   5.4000000e+01   7.2222020e-16
   1.5000000e+01   5.5000000e+01   9.7343533e-16
   1.5000000e+01   5.6000000e+01   6.2300789e-16
   1.5000000e+01   5.7000000e+01   1.0836455e-15
   1.5000000e+01   5.8000000e+01   7.5523503e-16
   1.5000000e+01   5.9000000e+01   1.2500000e-01
   1.5000000e+01   6.0000000e+01   1.0311031e-16
   1.5000000e+01   6.1000000e+01   4.8553667e-16
   1.5000000e+01   6.2000000e+01   1.2540803e-15
   1.5000000e+01   6.3000000e+01   8.6777841e-16
   1.5000000e+01   6.4000000e+01   2.0402332e-15
   1.6000000e+01   1.0000000e+00   2.8178045e-16
   1.6000000e+01   2.0000000e+00   6.2063354e-17
   1.6000000e+01   3.0000000e+00   1.8886391e-16
   1.6000000e+01   4.0000000e+00   1.2500000e-01
   1.6000000e+01   5.0000000e+00   1.4278840e-16
   1.6000000e+01   6.0000000e+00   9.1266900e-17
   1.6000000e+01   7.0000000e+00   2.7433872e-16
   1.6000000e+01   8.0000000e+00   1.7677670e-01
   1.6000000e+01   9.0000000e+00   1.1973991e-16
   1.6000000e+01   1.0000000e+01   4.1356332e-16
   1.6000000e+01   1.1000000e+01   2.4616117e-16
   1.6000000e+01   1.2000000e+01   1.2500000e-01
   1.6000000e+01   1.3000000e+01   1.9962515e-16
   1.6000000e+01   1.4000000e+01   1.6897311e-16
   1.6000000e+01   1.5000000e+01   3.6211496e-16
   1.6000000e+01   1.6000000e+01   1.0000000e+00
   1.6000000e+01   1.7000000e+01   4.5617043e-16
   1.6000000e+01   1.8000000e+01   2.8177378e-16
   1.6000000e+01   1.9000000e+01   3.2023625e-16
   1.6000000e+01   2.0000000e+01   1.2500000e-01
   1.6000000e+01   2.1000000e+01   3.0979874e-16
   1.6000000e+01   2.2000000e+01   4.4343821e-16
   1.6000000e+01   2.3000000e+01   6.1704116e-16
   1.6000000e+01   2.4000000e+01   1.7677670e-01
   1.6000000e+01   2.5000000e+01   6.2883786e-16
   1.6000000e+01   2.6000000e+01   4.4169752e-16
   1.6000000e+01   2.7000000e+01   2.3467225e-16
   1.6000000e+01   2.8000000e+01   1.2500000e-01
   1.6000000e+01   2.9000000e+01   3.7192123e-16
   1.6000000e+01   3.0000000e+01   2.4365301e-16
   1.6000000e+01   3.1000000e+01   1.0315407e-16
   1.6000000e+01   3.2000000e+01   9.9731514e-17
   1.6000000e+01   3.3000000e+01   5.4438403e-16
   1.6000000e+01   3.4000000e+01   2.7971576e-16
   1.6000000e+01   3.5000000e+01   4.9983221e-16
   1.6000000e+01   3.6000000e+01   1.2500000e-01
   1.6000000e+01   3.7000000e+01   1.0179712e-15
   1.6000000e+01   3.8000000e+01   8.8820552e-16
   1.6000000e+01   3.9000000e+01   1.1234776e-15
   1.6000000e+01   4.0000000e+01   1.7677670e-01
   1.6000000e+01   4.1000000e+01   7.4766833e-16
   1.6000000e+01   4.2000000e+01   3.3256056e-16
   1.6000000e+01   4.3000000e+01   7.8180525e-16
   1.6000000e+01   4.4000000e+01   1.2500000e-01
   1.6000000e+01   4.5000000e+01   6.6653632e-16
   1.6000000e+01   4.6000000e+01   2.3633021e-16
   1.6000000e+01   4.7000000e+01   8.7797747e-16
   1.6000000e+01   4.8000000e+01   1.4083615e-16
   1.6000000e+01   4.9000000e+01   1.5307460e-15
   1.6000000e+01   5.0000000e+01   5.6033448e-16
   1.6000000e+01   5.1000000e+01   1.3261382e-15
   1.6000000e+01   5.2000000e+01   1.2500000e-01
   1.6000000e+01   5.3000000e+01   1.2135659e-15
   1.6000000e+01   5.4000000e+01   5.3117675e-16
   1.6000000e+01   5.5000000e+01   9.2680676e-16
   1.6000000e+01   5.6000000e+01   1.7677670e-01
   1.6000000e+01   5.7000000e+01   1.2290935e-15
   1.6000000e+01   5.8000000e+01   5.1032723e-16
   1.6000000e+01   5.9000000e+01   3.1686613e-16
   1.6000000e+01   6.0000000e+01   1.2500000e-01
   1.6000000e+01   6.1000000e+01   1.7531953e-15
   1.6000000e+01   6.2000000e+01   5.2928116e-16
   1.6000000e+01   6.3000000e+01   1.4050109e-15
   1.6000000e+01   6.4000000e+01   9.4264625e-16
   1.7000000e+01   1.0000000e+00   1.5274435e-16
   1.7000000e+01   2.0000000e+00   3.1821657e-17
   1.7000000e+01   3.0000000e+00   2.2657906e-16
   1.7000000e+01   4.0000000e+00   1.2576446e-16
   1.7000000e+01   5.0000000e+00   1.4152622e-16
   1.7000000e+01   6.0000000e+00   1.2156996e-16
   1.7000000e+01   7.0000000e+00   1.1188630e-16
   1.7000000e+01   8.0000000e+00   1.3171339e-16
   1.7000000e+01   9.0000000e+00   1.3793506e-16
   1.7000000e+01   1.0000000e+01   8.7306756e-17
   1.7000000e+01   1.1000000e+01   2.7755576e-17
   1.7000000e+01   1.2000000e+01   4.9147658e-16
   1.7000000e+01   1.3000000e+01   1.7677670e-01
   1.7000000e+01   1.4000000e+01   1.8723767e-16
   1.7000000e+01   1.5000000e+01   1.9882080e-16
   1.7000000e+01   1.6000000e+01   4.5617043e-16
   1.7000000e+01   1.7000000e+01   1.0000000e+00
   1.7000000e+01   1.8000000e+01   5.3089412e-16
   1.7000000e+01   1.9000000e+01   2.9184628e-16
   1.7000000e+01   2.0000000e+01   4.7858408e-16
   1.7000000e+01   2.1000000e+01   1.7677670e-01
   1.7000000e+01   2.2000000e+01   3.2766075e-16
   1.7000000e+01   2.3000000e+01   4.8474271e-16
   1.7000000e+01   2.4000000e+01   5.6761586e-16
   1.7000000e+01   2.5000000e+01   3.3741375e-16
   1.7000000e+01   2.6000000e+01   4.6997322e-16
   1.7000000e+01   2.7000000e+01   4.9461222e-16
   1.7000000e+01   2.8000000e+01   3.7686643e-16
   1.7000000e+01   2.9000000e+01   1.8041124e-16
   1.7000000e+01   3.0000000e+01   3.5432762e-16
   1.7000000e+01   3.1000000e+01   3.8956807e-16
   1.7000000e+01   3.2000000e+01   7.7009072e-16
   1.7000000e+01   3.3000000e+01   3.9349651e-16
   1.7000000e+01   3.4000000e+01   3.0295643e-16
   1.7000000e+01   3.5000000e+01   5.9533122e-16
   1.7000000e+01   3.6000000e+01   9.9472817e-16
   1.7000000e+01   3.7000000e+01   7.0370785e-16
   1.7000000e+01   3.8000000e+01   1.6312243e-15
   1.7000000e+01   3.9000000e+01   1.1154205e-15
   1.7000000e+01   4.0000000e+01   3.9933790e-16
   1.7000000e+01   4.1000000e+01   5.4749286e-16
   1.7000000e+01   4.2000000e+01   3.8164804e-16
   1.7000000e+01   4.3000000e+01   6.6512112e-16
   1.7000000e+01   4.4000000e+01   3.5161116e-16
   1.7000000e+01   4.5000000e+01   1.7677670e-01
   1.7000000e+01   4.6000000e+01   1.1426894e-15
   1.7000000e+01   4.7000000e+01   9.0205621e-16
   1.7000000e+01   4.8000000e+01   1.4810455e-15
   1.7000000e+01   4.9000000e+01   1.4988214e-15
   1.7000000e+01   5.0000000e+01   1.2357966e-15
   1.7000000e+01   5.1000000e+01   1.3497353e-15
   1.7000000e+01   5.2000000e+01   1.8255049e-15
   1.7000000e+01   5.3000000e+01   1.7677670e-01
   1.7000000e+01   5.4000000e+01   1.3937661e-15
   1.7000000e+01   5.5000000e+01   7.2367707e-16
   1.7000000e+01   5.6000000e+01   1.0372638e-15
   1.7000000e+01   5.7000000e+01   7.5903668e-16
   1.7000000e+01   5.8000000e+01   1.3470508e-15
   1.7000000e+01   5.9000000e+01   7.8536049e-16
   1.7000000e+01   6.0000000e+01   3.1449848e-16
   1.7000000e+01   6.1000000e+01   1.1123893e-16
   1.7000000e+01   6.2000000e+01   1.6567517e-16
   1.7000000e+01   6.3000000e+01   5.9045869e-16
   1.7000000e+01   6.4000000e+01   1.5163398e-15
   1.8000000e+01   1.0000000e+00   3.2622143e-16
   1.8000000e+01   2.0000000e+00   1.5113265e-16
   1.8000000e+01   3.0000000e+00   4.3213856e-16
   1.8000000e+01   4.0000000e+00   2.1183524e-16
   1.8000000e+01   5.0000000e+00   2.0892618e-16
   1.8000000e+01   6.0000000e+00   1.2500000e-01
   1.8000000e+01   7.0000000e+00   6.7743117e-17
   1.8000000e+01   8.0000000e+00   2.9439234e-16
   1.8000000e+01   9.0000000e+00   3.0730199e-16
   1.8000000e+01   1.0000000e+01   1.7677670e-01
   1.8000000e+01   1.1000000e+01   2.5067805e-16
   1.8000000e+01   1.2000000e+01   2.7971576e-16
   1.8000000e+01   1.3000000e+01   1.3705413e-16
   1.8000000e+01   1.4000000e+01   1.2500000e-01
   1.8000000e+01   1.5000000e+01   4.1400058e-16
   1.8000000e+01   1.6000000e+01   2.8177378e-16
   1.8000000e+01   1.7000000e+01   5.3089412e-16
   1.8000000e+01   1.8000000e+01   1.0000000e+00
   1.8000000e+01   1.9000000e+01   2.1878329e-16
   1.8000000e+01   2.0000000e+01   7.4366849e-16
   1.8000000e+01   2.1000000e+01   2.3429045e-16
   1.8000000e+01   2.2000000e+01   1.2500000e-01
   1.8000000e+01   2.3000000e+01   4.0099513e-16
   1.8000000e+01   2.4000000e+01   6.6244636e-16
   1.8000000e+01   2.5000000e+01   1.2193761e-16
   1.8000000e+01   2.6000000e+01   1.7677670e-01
   1.8000000e+01   2.7000000e+01   2.3404306e-16
   1.8000000e+01   2.8000000e+01   2.5476232e-16
   1.8000000e+01   2.9000000e+01   7.5849532e-16
   1.8000000e+01   3.0000000e+01   1.2500000e-01
   1.8000000e+01   3.1000000e+01   2.5476822e-16
   1.8000000e+01   3.2000000e+01   2.8313748e-16
   1.8000000e+01   3.3000000e+01   2.6031981e-16
   1.8000000e+01   3.4000000e+01   3.4367670e-17
   1.8000000e+01   3.5000000e+01   1.6155529e-16
   1.8000000e+01   3.6000000e+01   7.2434209e-16
   1.8000000e+01   3.7000000e+01   1.2122345e-15
   1.8000000e+01   3.8000000e+01   1.2500000e-01
   1.8000000e+01   3.9000000e+01   5.6122594e-16
   1.8000000e+01   4.0000000e+01   5.5968965e-16
   1.8000000e+01   4.1000000e+01   6.8450285e-16
   1.8000000e+01   4.2000000e+01   1.7677670e-01
   1.8000000e+01   4.3000000e+01   4.4405702e-16
   1.8000000e+01   4.4000000e+01   5.5857018e-16
   1.8000000e+01   4.5000000e+01   3.2403827e-16
   1.8000000e+01   4.6000000e+01   1.2500000e-01
   1.8000000e+01   4.7000000e+01   1.4004156e-15
   1.8000000e+01   4.8000000e+01   1.4218173e-15
   1.8000000e+01   4.9000000e+01   1.5200979e-15
   1.8000000e+01   5.0000000e+01   2.8740971e-17
   1.8000000e+01   5.1000000e+01   1.5801131e-15
   1.8000000e+01   5.2000000e+01   1.0277999e-15
   1.8000000e+01   5.3000000e+01   1.2435393e-15
   1.8000000e+01   5.4000000e+01   1.2500000e-01
   1.8000000e+01   5.5000000e+01   2.5014929e-16
   1.8000000e+01   5.6000000e+01   7.2990436e-16
   1.8000000e+01   5.7000000e+01   6.0728021e-16
   1.8000000e+01   5.8000000e+01   1.7677670e-01
   1.8000000e+01   5.9000000e+01   8.7785792e-16
   1.8000000e+01   6.0000000e+01   1.1172266e-15
   1.8000000e+01   6.1000000e+01   1.1114759e-16
   1.8000000e+01   6.2000000e+01   1.2500000e-01
   1.8000000e+01   6.3000000e+01   1.2476862e-15
   1.8000000e+01   6.4000000e+01   1.9563867e-15
   1.9000000e+01   1.0000000e+00   3.3313918e-16
   1.9000000e+01   2.0000000e+00   8.4401918e-17
   1.9000000e+01   3.0000000e+00   2.7452787e-16
   1.9000000e+01   4.0000000e+00   2.5662917e-16
   1.9000000e+01   5.0000000e+00   2.9796874e-16
   1.9000000e+01   6.0000000e+00   1.5212249e-16
   1.9000000e+01   7.0000000e+00   1.2500000e-01
   1.9000000e+01   8.0000000e+00   2.3661654e-16
   1.9000000e+01   9.0000000e+00   2.2591402e-16
   1.9000000e+01   1.0000000e+01   2.3473636e-16
   1.9000000e+01   1.1000000e+01   3.1968370e-16
   1.9000000e+01   1.2000000e+01   1.6568653e-16
   1.9000000e+01   1.3000000e+01   2.0630815e-16
   1.9000000e+01   1.4000000e+01   1.6435532e-16
   1.9000000e+01   1.5000000e+01   1.2500000e-01
   1.9000000e+01   1.6000000e+01   3.2023625e-16
   1.9000000e+01   1.7000000e+01   2.9184628e-16
   1.9000000e+01   1.8000000e+01   2.1878329e-16
   1.9000000e+01   1.9000000e+01   1.0000000e+00
   1.9000000e+01   2.0000000e+01   2.1264696e-16
   1.9000000e+01   2.1000000e+01   3.6495218e-16
   1.9000000e+01   2.2000000e+01   2.5981502e-16
   1.9000000e+01   2.3000000e+01   1.2500000e-01
   1.9000000e+01   2.4000000e+01   5.8063374e-16
   1.9000000e+01   2.5000000e+01   3.8789596e-16
   1.9000000e+01   2.6000000e+01   4.9205715e-16
   1.9000000e+01   2.7000000e+01   1.4484941e-16
   1.9000000e+01   2.8000000e+01   4.7556187e-16
   1.9000000e+01   2.9000000e+01   7.3132123e-16
   1.9000000e+01   3.0000000e+01   7.1863262e-16
   1.9000000e+01   3.1000000e+01   1.2500000e-01
   1.9000000e+01   3.2000000e+01   8.5072226e-17
   1.9000000e+01   3.3000000e+01   1.7165875e-16
   1.9000000e+01   3.4000000e+01   6.8452868e-16
   1.9000000e+01   3.5000000e+01   2.8735997e-16
   1.9000000e+01   3.6000000e+01   9.4685158e-16
   1.9000000e+01   3.7000000e+01   1.3172938e-15
   1.9000000e+01   3.8000000e+01   6.2118604e-16
   1.9000000e+01   3.9000000e+01   1.2500000e-01
   1.9000000e+01   4.0000000e+01   2.4382740e-16
   1.9000000e+01   4.1000000e+01   6.5974250e-16
   1.9000000e+01   4.2000000e+01   1.9962515e-16
   1.9000000e+01   4.3000000e+01   5.7895340e-16
   1.9000000e+01   4.4000000e+01   4.1809085e-16
   1.9000000e+01   4.5000000e+01   2.5307945e-16
   1.9000000e+01   4.6000000e+01   7.8401489e-16
   1.9000000e+01   4.7000000e+01   1.2500000e-01
   1.9000000e+01   4.8000000e+01   9.2574482e-16
   1.9000000e+01   4.9000000e+01   8.6413609e-16
   1.9000000e+01   5.0000000e+01   9.0357115e-16
   1.9000000e+01   5.1000000e+01   1.5829544e-15
   1.9000000e+01   5.2000000e+01   1.0995058e-15
   1.9000000e+01   5.3000000e+01   1.3869632e-15
   1.9000000e+01   5.4000000e+01   3.6697910e-16
   1.9000000e+01   5.5000000e+01   1.2500000e-01
   1.9000000e+01   5.6000000e+01   2.1063322e-16
   1.9000000e+01   5.7000000e+01   1.4727016e-15
   1.9000000e+01   5.8000000e+01   1.3558740e-15
   1.9000000e+01   5.9000000e+01   1.4419385e-15
   1.9000000e+01   6.0000000e+01   7.6688954e-16
   1.9000000e+01   6.1000000e+01   1.6348128e-15
   1.9000000e+01   6.2000000e+01   1.9525081e-15
   1.9000000e+01   6.3000000e+01   1.2500000e-01
   1.9000000e+01   6.4000000e+01   1.1328455e-15
   2.0000000e+01   1.0000000e+00   1.0414483e-16
   2.0000000e+01   2.0000000e+00   1.2794688e-16
   2.0000000e+01   3.0000000e+00   1.9280029e-16
   2.0000000e+01   4.0000000e+00   9.0886929e-17
   2.0000000e+01   5.0000000e+00   4.8230304e-17
   2.0000000e+01   6.0000000e+00   1.1443917e-16
   2.0000000e+01   7.0000000e+00   1.8427508e-16
   2.0000000e+01   8.0000000e+00   1.2500000e-01
   2.0000000e+01   9.0000000e+00   2.0212506e-16
   2.0000000e+01   1.0000000e+01   1.6493563e-16
   2.0000000e+01   1.1000000e+01   1.4823768e-16
   2.0000000e+01   1.2000000e+01   1.7677670e-01
   2.0000000e+01   1.3000000e+01   8.6501669e-17
   2.0000000e+01   1.4000000e+01   7.1524481e-17
   2.0000000e+01   1.5000000e+01   3.5785058e-16
   2.0000000e+01   1.6000000e+01   1.2500000e-01
   2.0000000e+01   1.7000000e+01   4.7858408e-16
   2.0000000e+01   1.8000000e+01   7.4366849e-16
   2.0000000e+01   1.9000000e+01   2.1264696e-16
   2.0000000e+01   2.0000000e+01   1.0000000e+00
   2.0000000e+01   2.1000000e+01   6.5607244e-16
   2.0000000e+01   2.2000000e+01   7.2861690e-16
   2.0000000e+01   2.3000000e+01   3.0774845e-16
   2.0000000e+01   2.4000000e+01   1.2500000e-01
   2.0000000e+01   2.5000000e+01   3.9582497e-16
   2.0000000e+01   2.6000000e+01   5.0824734e-16
   2.0000000e+01   2.7000000e+01   3.0064565e-16
   2.0000000e+01   2.8000000e+01   1.7677670e-01
   2.0000000e+01   2.9000000e+01   1.6370864e-16
   2.0000000e+01   3.0000000e+01   1.6653345e-16
   2.0000000e+01   3.1000000e+01   6.7409187e-16
   2.0000000e+01   3.2000000e+01   1.2500000e-01
   2.0000000e+01   3.3000000e+01   1.0195467e-16
   2.0000000e+01   3.4000000e+01   4.3227694e-16
   2.0000000e+01   3.5000000e+01   7.2437533e-16
   2.0000000e+01   3.6000000e+01   2.5467962e-16
   2.0000000e+01   3.7000000e+01   4.9697406e-16
   2.0000000e+01   3.8000000e+01   9.2576391e-16
   2.0000000e+01   3.9000000e+01   5.9005147e-16
   2.0000000e+01   4.0000000e+01   1.2500000e-01
   2.0000000e+01   4.1000000e+01   9.5940599e-16
   2.0000000e+01   4.2000000e+01   5.3483525e-16
   2.0000000e+01   4.3000000e+01   1.7677377e-16
   2.0000000e+01   4.4000000e+01   1.7677670e-01
   2.0000000e+01   4.5000000e+01   5.4500763e-16
   2.0000000e+01   4.6000000e+01   3.7855148e-16
   2.0000000e+01   4.7000000e+01   8.8830589e-16
   2.0000000e+01   4.8000000e+01   1.2500000e-01
   2.0000000e+01   4.9000000e+01   1.0244368e-15
   2.0000000e+01   5.0000000e+01   5.1520995e-16
   2.0000000e+01   5.1000000e+01   1.4429156e-15
   2.0000000e+01   5.2000000e+01   2.0625891e-15
   2.0000000e+01   5.3000000e+01   6.3388657e-17
   2.0000000e+01   5.4000000e+01   1.5618061e-15
   2.0000000e+01   5.5000000e+01   1.1895072e-15
   2.0000000e+01   5.6000000e+01   1.2500000e-01
   2.0000000e+01   5.7000000e+01   1.7057568e-15
   2.0000000e+01   5.8000000e+01   7.5949197e-16
   2.0000000e+01   5.9000000e+01   8.6823300e-16
   2.0000000e+01   6.0000000e+01   1.7677670e-01
   2.0000000e+01   6.1000000e+01   6.4621302e-16
   2.0000000e+01   6.2000000e+01   1.2150992e-15
   2.0000000e+01   6.3000000e+01   6.4595160e-16
   2.0000000e+01   6.4000000e+01   1.2500000e-01
   2.1000000e+01   1.0000000e+00   1.6711069e-16
   2.1000000e+01   2.0000000e+00   3.0776679e-16
   2.1000000e+01   3.0000000e+00   2.6002342e-16
   2.1000000e+01   4.0000000e+00   2.8641987e-16
   2.1000000e+01   5.0000000e+00   2.9892789e-16
   2.1000000e+01   6.0000000e+00   2.2546734e-16
   2.1000000e+01   7.0000000e+00   2.9176378e-16
   2.1000000e+01   8.0000000e+00   1.6661475e-16
   2.1000000e+01   9.0000000e+00   6.3973441e-17
   2.1000000e+01   1.0000000e+01   2.9725209e-16
   2.1000000e+01   1.1000000e+01   2.0548969e-16
   2.1000000e+01   1.2000000e+01   1.1092061e-16
   2.1000000e+01   1.3000000e+01   1.2958570e-16
   2.1000000e+01   1.4000000e+01   3.2092150e-16
   2.1000000e+01   1.5000000e+01   2.4980018e-16
   2.1000000e+01   1.6000000e+01   3.0979874e-16
   2.1000000e+01   1.7000000e+01   1.7677670e-01
   2.1000000e+01   1.8000000e+01   2.3429045e-16
   2.1000000e+01   1.9000000e+01   3.6495218e-16
   2.1000000e+01   2.0000000e+01   6.5607244e-16
   2.1000000e+01   2.1000000e+01   1.0000000e+00
   2.1000000e+01   2.2000000e+01   2.2466176e-16
   2.1000000e+01   2.3000000e+01   6.8545947e-16
   2.1000000e+01   2.4000000e+01   4.6068096e-16
   2.1000000e+01   2.5000000e+01   1.7677670e-01
   2.1000000e+01   2.6000000e+01   1.5442937e-17
   2.1000000e+01   2.7000000e+01   4.1777674e-16
   2.1000000e+01   2.8000000e+01   2.5498075e-16
   2.1000000e+01   2.9000000e+01   4.6650840e-16
   2.1000000e+01   3.0000000e+01   2.7417413e-16
   2.1000000e+01   3.1000000e+01   2.8576114e-16
   2.1000000e+01   3.2000000e+01   1.4663288e-16
   2.1000000e+01   3.3000000e+01   1.6019681e-16
   2.1000000e+01   3.4000000e+01   6.6053113e-16
   2.1000000e+01   3.5000000e+01   7.6670853e-16
   2.1000000e+01   3.6000000e+01   6.6337354e-16
   2.1000000e+01   3.7000000e+01   5.8579033e-16
   2.1000000e+01   3.8000000e+01   9.4834058e-16
   2.1000000e+01   3.9000000e+01   3.3867560e-16
   2.1000000e+01   4.0000000e+01   5.0045870e-16
   2.1000000e+01   4.1000000e+01   6.5974250e-16
   2.1000000e+01   4.2000000e+01   2.5624778e-16
   2.1000000e+01   4.3000000e+01   1.1763625e-15
   2.1000000e+01   4.4000000e+01   1.0133295e-15
   2.1000000e+01   4.5000000e+01   1.1690144e-15
   2.1000000e+01   4.6000000e+01   8.6130593e-16
   2.1000000e+01   4.7000000e+01   6.9388939e-17
   2.1000000e+01   4.8000000e+01   1.3198299e-15
   2.1000000e+01   4.9000000e+01   1.7677670e-01
   2.1000000e+01   5.0000000e+01   9.9110417e-16
   2.1000000e+01   5.1000000e+01   1.5701231e-15
   2.1000000e+01   5.2000000e+01   9.7123642e-16
   2.1000000e+01   5.3000000e+01   1.1050529e-15
   2.1000000e+01   5.4000000e+01   1.1433489e-15
   2.1000000e+01   5.5000000e+01   1.3231335e-15
   2.1000000e+01   5.6000000e+01   1.2984637e-15
   2.1000000e+01   5.7000000e+01   1.7677670e-01
   2.1000000e+01   5.8000000e+01   1.5384367e-16
   2.1000000e+01   5.9000000e+01   3.5123760e-16
   2.1000000e+01   6.0000000e+01   1.1676873e-15
   2.1000000e+01   6.1000000e+01   5.9140588e-16
   2.1000000e+01   6.2000000e+01   4.8239195e-16
   2.1000000e+01   6.3000000e+01   4.5927930e-16
   2.1000000e+01   6.4000000e+01   6.8640106e-16
   2.2000000e+01   1.0000000e+00   2.3694380e-16
   2.2000000e+01   2.0000000e+00   1.2500000e-01
   2.2000000e+01   3.0000000e+00   1.1441616e-16
   2.2000000e+01   4.0000000e+00   5.7219585e-17
   2.2000000e+01   5.0000000e+00   3.9367618e-16
   2.2000000e+01   6.0000000e+00   1.0444418e-16
   2.2000000e+01   7.0000000e+00   4.0153977e-16
   2.2000000e+01   8.0000000e+00   2.5133743e-16
   2.2000000e+01   9.0000000e+00   3.5040126e-16
   2.2000000e+01   1.0000000e+01   1.2500000e-01
   2.2000000e+01   1.1000000e+01   6.4534569e-16
   2.2000000e+01   1.2000000e+01   3.2651533e-16
   2.2000000e+01   1.3000000e+01   3.3144569e-16
   2.2000000e+01   1.4000000e+01   1.7677670e-01
   2.2000000e+01   1.5000000e+01   5.3530345e-16
   2.2000000e+01   1.6000000e+01   4.4343821e-16
   2.2000000e+01   1.7000000e+01   3.2766075e-16
   2.2000000e+01   1.8000000e+01   1.2500000e-01
   2.2000000e+01   1.9000000e+01   2.5981502e-16
   2.2000000e+01   2.0000000e+01   7.2861690e-16
   2.2000000e+01   2.1000000e+01   2.2466176e-16
   2.2000000e+01   2.2000000e+01   1.0000000e+00
   2.2000000e+01   2.3000000e+01   6.0987559e-16
   2.2000000e+01   2.4000000e+01   2.7478808e-16
   2.2000000e+01   2.5000000e+01   1.9794289e-16
   2.2000000e+01   2.6000000e+01   1.2500000e-01
   2.2000000e+01   2.7000000e+01   7.9599805e-16
   2.2000000e+01   2.8000000e+01   9.2107119e-16
   2.2000000e+01   2.9000000e+01   6.7756998e-16
   2.2000000e+01   3.0000000e+01   1.7677670e-01
   2.2000000e+01   3.1000000e+01   5.0633128e-16
   2.2000000e+01   3.2000000e+01   5.7659662e-16
   2.2000000e+01   3.3000000e+01   4.5899174e-16
   2.2000000e+01   3.4000000e+01   1.2500000e-01
   2.2000000e+01   3.5000000e+01   3.8220745e-16
   2.2000000e+01   3.6000000e+01   4.8913050e-16
   2.2000000e+01   3.7000000e+01   8.7829188e-16
   2.2000000e+01   3.8000000e+01   4.3563411e-16
   2.2000000e+01   3.9000000e+01   2.3392732e-16
   2.2000000e+01   4.0000000e+01   1.5218182e-16
   2.2000000e+01   4.1000000e+01   1.0391055e-15
   2.2000000e+01   4.2000000e+01   1.2500000e-01
   2.2000000e+01   4.3000000e+01   7.1218480e-16
   2.2000000e+01   4.4000000e+01   8.7157037e-16
   2.2000000e+01   4.5000000e+01   1.0461404e-15
   2.2000000e+01   4.6000000e+01   1.7677670e-01
   2.2000000e+01   4.7000000e+01   9.3934916e-16
   2.2000000e+01   4.8000000e+01   1.3405002e-15
   2.2000000e+01   4.9000000e+01   1.7994997e-15
   2.2000000e+01   5.0000000e+01   1.2500000e-01
   2.2000000e+01   5.1000000e+01   1.3186683e-15
   2.2000000e+01   5.2000000e+01   1.1898129e-15
   2.2000000e+01   5.3000000e+01   1.1165375e-15
   2.2000000e+01   5.4000000e+01   8.3271244e-17
   2.2000000e+01   5.5000000e+01   1.4552410e-15
   2.2000000e+01   5.6000000e+01   1.6091653e-15
   2.2000000e+01   5.7000000e+01   8.9691243e-16
   2.2000000e+01   5.8000000e+01   1.2500000e-01
   2.2000000e+01   5.9000000e+01   4.5020168e-16
   2.2000000e+01   6.0000000e+01   4.1980308e-16
   2.2000000e+01   6.1000000e+01   1.0051252e-15
   2.2000000e+01   6.2000000e+01   1.7677670e-01
   2.2000000e+01   6.3000000e+01   6.1151525e-16
   2.2000000e+01   6.4000000e+01   9.3420939e-16
   2.3000000e+01   1.0000000e+00   5.3891580e-16
   2.3000000e+01   2.0000000e+00   3.9185172e-16
   2.3000000e+01   3.0000000e+00   1.2500000e-01
   2.3000000e+01   4.0000000e+00   7.7433595e-17
   2.3000000e+01   5.0000000e+00   5.7219585e-17
   2.3000000e+01   6.0000000e+00   2.2019716e-16
   2.3000000e+01   7.0000000e+00   4.3600352e-16
   2.3000000e+01   8.0000000e+00   6.7163432e-16
   2.3000000e+01   9.0000000e+00   3.5821095e-16
   2.3000000e+01   1.0000000e+01   1.5154773e-16
   2.3000000e+01   1.1000000e+01   1.2500000e-01
   2.3000000e+01   1.2000000e+01   1.4557731e-16
   2.3000000e+01   1.3000000e+01   3.7367087e-16
   2.3000000e+01   1.4000000e+01   2.6766648e-16
   2.3000000e+01   1.5000000e+01   3.3879998e-16
   2.3000000e+01   1.6000000e+01   6.1704116e-16
   2.3000000e+01   1.7000000e+01   4.8474271e-16
   2.3000000e+01   1.8000000e+01   4.0099513e-16
   2.3000000e+01   1.9000000e+01   1.2500000e-01
   2.3000000e+01   2.0000000e+01   3.0774845e-16
   2.3000000e+01   2.1000000e+01   6.8545947e-16
   2.3000000e+01   2.2000000e+01   6.0987559e-16
   2.3000000e+01   2.3000000e+01   1.0000000e+00
   2.3000000e+01   2.4000000e+01   1.1457386e-16
   2.3000000e+01   2.5000000e+01   3.8384064e-16
   2.3000000e+01   2.6000000e+01   5.0582585e-16
   2.3000000e+01   2.7000000e+01   1.2500000e-01
   2.3000000e+01   2.8000000e+01   3.5804814e-16
   2.3000000e+01   2.9000000e+01   4.7184479e-16
   2.3000000e+01   3.0000000e+01   7.0384575e-16
   2.3000000e+01   3.1000000e+01   2.9549934e-16
   2.3000000e+01   3.2000000e+01   6.3406279e-16
   2.3000000e+01   3.3000000e+01   5.7956382e-16
   2.3000000e+01   3.4000000e+01   6.4360345e-16
   2.3000000e+01   3.5000000e+01   1.2500000e-01
   2.3000000e+01   3.6000000e+01   6.3319189e-16
   2.3000000e+01   3.7000000e+01   7.1346711e-16
   2.3000000e+01   3.8000000e+01   1.7912647e-16
   2.3000000e+01   3.9000000e+01   4.5124239e-16
   2.3000000e+01   4.0000000e+01   7.5301836e-16
   2.3000000e+01   4.1000000e+01   1.3821512e-15
   2.3000000e+01   4.2000000e+01   6.8285391e-16
   2.3000000e+01   4.3000000e+01   1.2500000e-01
   2.3000000e+01   4.4000000e+01   5.4604124e-16
   2.3000000e+01   4.5000000e+01   9.4422514e-16
   2.3000000e+01   4.6000000e+01   1.2203286e-15
   2.3000000e+01   4.7000000e+01   6.3605713e-16
   2.3000000e+01   4.8000000e+01   1.1763376e-15
   2.3000000e+01   4.9000000e+01   1.2593710e-15
   2.3000000e+01   5.0000000e+01   1.1111882e-15
   2.3000000e+01   5.1000000e+01   1.2500000e-01
   2.3000000e+01   5.2000000e+01   1.2792148e-15
   2.3000000e+01   5.3000000e+01   1.3726563e-15
   2.3000000e+01   5.4000000e+01   1.1525798e-15
   2.3000000e+01   5.5000000e+01   1.7685525e-15
   2.3000000e+01   5.6000000e+01   1.2992178e-15
   2.3000000e+01   5.7000000e+01   1.4465555e-15
   2.3000000e+01   5.8000000e+01   1.0719251e-15
   2.3000000e+01   5.9000000e+01   1.2500000e-01
   2.3000000e+01   6.0000000e+01   4.1842810e-16
   2.3000000e+01   6.1000000e+01   2.5403650e-15
   2.3000000e+01   6.2000000e+01   7.3492620e-16
   2.3000000e+01   6.3000000e+01   7.7656926e-16
   2.3000000e+01   6.4000000e+01   1.0104202e-15
   2.4000000e+01   1.0000000e+00   1.7976164e-16
   2.4000000e+01   2.0000000e+00   3.7367087e-16
   2.4000000e+01   3.0000000e+00   9.4578231e-17
   2.4000000e+01   4.0000000e+00   1.2500000e-01
   2.4000000e+01   5.0000000e+00   4.8641906e-17
   2.4000000e+01   6.0000000e+00   1.5959456e-16
   2.4000000e+01   7.0000000e+00   2.3990040e-16
   2.4000000e+01   8.0000000e+00   2.5115178e-16
   2.4000000e+01   9.0000000e+00   1.2159162e-16
   2.4000000e+01   1.0000000e+01   3.5544480e-16
   2.4000000e+01   1.1000000e+01   2.0989616e-16
   2.4000000e+01   1.2000000e+01   1.2500000e-01
   2.4000000e+01   1.3000000e+01   5.8776735e-16
   2.4000000e+01   1.4000000e+01   1.9242142e-16
   2.4000000e+01   1.5000000e+01   3.1868079e-16
   2.4000000e+01   1.6000000e+01   1.7677670e-01
   2.4000000e+01   1.7000000e+01   5.6761586e-16
   2.4000000e+01   1.8000000e+01   6.6244636e-16
   2.4000000e+01   1.9000000e+01   5.8063374e-16
   2.4000000e+01   2.0000000e+01   1.2500000e-01
   2.4000000e+01   2.1000000e+01   4.6068096e-16
   2.4000000e+01   2.2000000e+01   2.7478808e-16
   2.4000000e+01   2.3000000e+01   1.1457386e-16
   2.4000000e+01   2.4000000e+01   1.0000000e+00
   2.4000000e+01   2.5000000e+01   6.3156622e-16
   2.4000000e+01   2.6000000e+01   6.5012104e-16
   2.4000000e+01   2.7000000e+01   8.8833299e-16
   2.4000000e+01   2.8000000e+01   1.2500000e-01
   2.4000000e+01   2.9000000e+01   9.0638596e-16
   2.4000000e+01   3.0000000e+01   6.4878658e-16
   2.4000000e+01   3.1000000e+01   3.6680378e-16
   2.4000000e+01   3.2000000e+01   1.7677670e-01
   2.4000000e+01   3.3000000e+01   6.9915221e-16
   2.4000000e+01   3.4000000e+01   3.5736988e-16
   2.4000000e+01   3.5000000e+01   2.2793138e-16
   2.4000000e+01   3.6000000e+01   1.2500000e-01
   2.4000000e+01   3.7000000e+01   2.6409563e-16
   2.4000000e+01   3.8000000e+01   5.3568980e-16
   2.4000000e+01   3.9000000e+01   1.8966883e-16
   2.4000000e+01   4.0000000e+01   9.4698783e-16
   2.4000000e+01   4.1000000e+01   1.2000303e-15
   2.4000000e+01   4.2000000e+01   1.0203950e-15
   2.4000000e+01   4.3000000e+01   2.3100662e-16
   2.4000000e+01   4.4000000e+01   1.2500000e-01
   2.4000000e+01   4.5000000e+01   6.6761504e-16
   2.4000000e+01   4.6000000e+01   6.5505511e-16
   2.4000000e+01   4.7000000e+01   8.6621476e-16
   2.4000000e+01   4.8000000e+01   1.7677670e-01
   2.4000000e+01   4.9000000e+01   2.7641092e-16
   2.4000000e+01   5.0000000e+01   1.9733957e-15
   2.4000000e+01   5.1000000e+01   2.7982466e-16
   2.4000000e+01   5.2000000e+01   1.2500000e-01
   2.4000000e+01   5.3000000e+01   2.2602056e-15
   2.4000000e+01   5.4000000e+01   7.6031566e-16
   2.4000000e+01   5.5000000e+01   1.4885224e-15
   2.4000000e+01   5.6000000e+01   2.0817638e-15
   2.4000000e+01   5.7000000e+01   2.0330593e-15
   2.4000000e+01   5.8000000e+01   1.9833709e-15
   2.4000000e+01   5.9000000e+01   1.1520566e-15
   2.4000000e+01   6.0000000e+01   1.2500000e-01
   2.4000000e+01   6.1000000e+01   1.4443729e-15
   2.4000000e+01   6.2000000e+01   1.5904491e-15
   2.4000000e+01   6.3000000e+01   7.0614326e-16
   2.4000000e+01   6.4000000e+01   1.7677670e-01
   2.5000000e+01   1.0000000e+00   2.5802663e-16
   2.5000000e+01   2.0000000e+00   2.4709917e-16
   2.5000000e+01   3.0000000e+00   1.3877788e-16
   2.5000000e+01   4.0000000e+00   4.7853299e-16
   2.5000000e+01   5.0000000e+00   4.2139143e-16
   2.5000000e+01   6.0000000e+00   7.0893386e-16
   2.5000000e+01   7.0000000e+00   4.5817722e-16
   2.5000000e+01   8.0000000e+00   4.9890720e-16
   2.5000000e+01   9.0000000e+00   3.3021886e-16
   2.5000000e+01   1.0000000e+01   4.4921049e-16
   2.5000000e+01   1.1000000e+01   3.1986720e-16
   2.5000000e+01   1.2000000e+01   7.7545244e-17
   2.5000000e+01   1.3000000e+01   1.1938124e-16
   2.5000000e+01   1.4000000e+01   1.9916106e-16
   2.5000000e+01   1.5000000e+01   3.4108387e-16
   2.5000000e+01   1.6000000e+01   6.2883786e-16
   2.5000000e+01   1.7000000e+01   3.3741375e-16
   2.5000000e+01   1.8000000e+01   1.2193761e-16
   2.5000000e+01   1.9000000e+01   3.8789596e-16
   2.5000000e+01   2.0000000e+01   3.9582497e-16
   2.5000000e+01   2.1000000e+01   1.7677670e-01
   2.5000000e+01   2.2000000e+01   1.9794289e-16
   2.5000000e+01   2.3000000e+01   3.8384064e-16
   2.5000000e+01   2.4000000e+01   6.3156622e-16
   2.5000000e+01   2.5000000e+01   1.0000000e+00
   2.5000000e+01   2.6000000e+01   4.9637423e-16
   2.5000000e+01   2.7000000e+01   9.8635468e-16
   2.5000000e+01   2.8000000e+01   3.7015316e-16
   2.5000000e+01   2.9000000e+01   1.7677670e-01
   2.5000000e+01   3.0000000e+01   6.0049502e-16
   2.5000000e+01   3.1000000e+01   7.3761454e-17
   2.5000000e+01   3.2000000e+01   6.0144204e-16
   2.5000000e+01   3.3000000e+01   7.2212696e-16
   2.5000000e+01   3.4000000e+01   9.3852909e-16
   2.5000000e+01   3.5000000e+01   4.8185360e-16
   2.5000000e+01   3.6000000e+01   7.1970121e-16
   2.5000000e+01   3.7000000e+01   3.9454187e-16
   2.5000000e+01   3.8000000e+01   9.6701187e-16
   2.5000000e+01   3.9000000e+01   7.1779831e-16
   2.5000000e+01   4.0000000e+01   1.4175920e-15
   2.5000000e+01   4.1000000e+01   1.0565595e-15
   2.5000000e+01   4.2000000e+01   5.8293227e-16
   2.5000000e+01   4.3000000e+01   8.6279782e-16
   2.5000000e+01   4.4000000e+01   2.1637677e-16
   2.5000000e+01   4.5000000e+01   2.1240724e-15
   2.5000000e+01   4.6000000e+01   1.5120603e-15
   2.5000000e+01   4.7000000e+01   3.6874199e-16
   2.5000000e+01   4.8000000e+01   8.3467289e-16
   2.5000000e+01   4.9000000e+01   1.1706518e-15
   2.5000000e+01   5.0000000e+01   1.0604529e-15
   2.5000000e+01   5.1000000e+01   2.3097242e-16
   2.5000000e+01   5.2000000e+01   1.6165026e-15
   2.5000000e+01   5.3000000e+01   1.7677670e-01
   2.5000000e+01   5.4000000e+01   2.2266884e-16
   2.5000000e+01   5.5000000e+01   2.0461267e-15
   2.5000000e+01   5.6000000e+01   1.8711462e-15
   2.5000000e+01   5.7000000e+01   1.1102315e-15
   2.5000000e+01   5.8000000e+01   1.9718259e-15
   2.5000000e+01   5.9000000e+01   1.5015132e-15
   2.5000000e+01   6.0000000e+01   2.2233128e-15
   2.5000000e+01   6.1000000e+01   1.7677670e-01
   2.5000000e+01   6.2000000e+01   4.5368326e-16
   2.5000000e+01   6.3000000e+01   1.0090605e-15
   2.5000000e+01   6.4000000e+01   3.4549425e-16
   2.6000000e+01   1.0000000e+00   2.5060001e-16
   2.6000000e+01   2.0000000e+00   1.7677670e-01
   2.6000000e+01   3.0000000e+00   3.0957038e-16
   2.6000000e+01   4.0000000e+00   8.8861199e-17
   2.6000000e+01   5.0000000e+00   4.1069464e-16
   2.6000000e+01   6.0000000e+00   1.2500000e-01
   2.6000000e+01   7.0000000e+00   5.8577428e-17
   2.6000000e+01   8.0000000e+00   8.3555347e-17
   2.6000000e+01   9.0000000e+00   1.1830827e-16
   2.6000000e+01   1.0000000e+01   5.0262172e-16
   2.6000000e+01   1.1000000e+01   5.8941363e-16
   2.6000000e+01   1.2000000e+01   3.5381555e-16
   2.6000000e+01   1.3000000e+01   2.5150798e-16
   2.6000000e+01   1.4000000e+01   1.2500000e-01
   2.6000000e+01   1.5000000e+01   6.6437701e-16
   2.6000000e+01   1.6000000e+01   4.4169752e-16
   2.6000000e+01   1.7000000e+01   4.6997322e-16
   2.6000000e+01   1.8000000e+01   1.7677670e-01
   2.6000000e+01   1.9000000e+01   4.9205715e-16
   2.6000000e+01   2.0000000e+01   5.0824734e-16
   2.6000000e+01   2.1000000e+01   1.5442937e-17
   2.6000000e+01   2.2000000e+01   1.2500000e-01
   2.6000000e+01   2.3000000e+01   5.0582585e-16
   2.6000000e+01   2.4000000e+01   6.5012104e-16
   2.6000000e+01   2.5000000e+01   4.9637423e-16
   2.6000000e+01   2.6000000e+01   1.0000000e+00
   2.6000000e+01   2.7000000e+01   2.8714390e-16
   2.6000000e+01   2.8000000e+01   5.0067137e-16
   2.6000000e+01   2.9000000e+01   7.8709912e-16
   2.6000000e+01   3.0000000e+01   1.2500000e-01
   2.6000000e+01   3.1000000e+01   1.7417565e-16
   2.6000000e+01   3.2000000e+01   1.3495212e-16
   2.6000000e+01   3.3000000e+01   2.0938120e-16
   2.6000000e+01   3.4000000e+01   1.7677670e-01
   2.6000000e+01   3.5000000e+01   5.0969662e-16
   2.6000000e+01   3.6000000e+01   4.3444348e-16
   2.6000000e+01   3.7000000e+01   7.7459822e-16
   2.6000000e+01   3.8000000e+01   1.2500000e-01
   2.6000000e+01   3.9000000e+01   1.1290005e-15
   2.6000000e+01   4.0000000e+01   9.2224661e-16
   2.6000000e+01   4.1000000e+01   1.2362437e-15
   2.6000000e+01   4.2000000e+01   9.8077406e-16
   2.6000000e+01   4.3000000e+01   2.4290001e-16
   2.6000000e+01   4.4000000e+01   1.1679830e-15
   2.6000000e+01   4.5000000e+01   1.7607411e-15
   2.6000000e+01   4.6000000e+01   1.2500000e-01
   2.6000000e+01   4.7000000e+01   1.1917563e-15
   2.6000000e+01   4.8000000e+01   1.4588354e-15
   2.6000000e+01   4.9000000e+01   9.8910580e-16
   2.6000000e+01   5.0000000e+01   1.7677670e-01
   2.6000000e+01   5.1000000e+01   8.9009953e-16
   2.6000000e+01   5.2000000e+01   4.9592465e-16
   2.6000000e+01   5.3000000e+01   3.7731133e-16
   2.6000000e+01   5.4000000e+01   1.2500000e-01
   2.6000000e+01   5.5000000e+01   7.9912217e-16
   2.6000000e+01   5.6000000e+01   2.8705978e-15
   2.6000000e+01   5.7000000e+01   1.0105594e-15
   2.6000000e+01   5.8000000e+01   3.1780164e-15
   2.6000000e+01   5.9000000e+01   2.3602813e-15
   2.6000000e+01   6.0000000e+01   1.8453284e-15
   2.6000000e+01   6.1000000e+01   1.4979264e-16
   2.6000000e+01   6.2000000e+01   1.2500000e-01
   2.6000000e+01   6.3000000e+01   1.7314678e-16
   2.6000000e+01   6.4000000e+01   4.5470938e-16
   2.7000000e+01   1.0000000e+00   1.7388818e-16
   2.7000000e+01   2.0000000e+00   3.5864018e-16
   2.7000000e+01   3.0000000e+00   4.1271930e-16
   2.7000000e+01   4.0000000e+00   9.0295023e-16
   2.7000000e+01   5.0000000e+00   7.7221503e-16
   2.7000000e+01   6.0000000e+00   8.2890608e-16
   2.7000000e+01   7.0000000e+00   1.2500000e-01
   2.7000000e+01   8.0000000e+00   1.1094774e-16
   2.7000000e+01   9.0000000e+00   5.3388916e-16
   2.7000000e+01   1.0000000e+01   5.6616070e-16
   2.7000000e+01   1.1000000e+01   1.0688276e-16
   2.7000000e+01   1.2000000e+01   5.4123998e-16
   2.7000000e+01   1.3000000e+01   3.2191158e-16
   2.7000000e+01   1.4000000e+01   1.2672389e-16
   2.7000000e+01   1.5000000e+01   1.2500000e-01
   2.7000000e+01   1.6000000e+01   2.3467225e-16
   2.7000000e+01   1.7000000e+01   4.9461222e-16
   2.7000000e+01   1.8000000e+01   2.3404306e-16
   2.7000000e+01   1.9000000e+01   1.4484941e-16
   2.7000000e+01   2.0000000e+01   3.0064565e-16
   2.7000000e+01   2.1000000e+01   4.1777674e-16
   2.7000000e+01   2.2000000e+01   7.9599805e-16
   2.7000000e+01   2.3000000e+01   1.2500000e-01
   2.7000000e+01   2.4000000e+01   8.8833299e-16
   2.7000000e+01   2.5000000e+01   9.8635468e-16
   2.7000000e+01   2.6000000e+01   2.8714390e-16
   2.7000000e+01   2.7000000e+01   1.0000000e+00
   2.7000000e+01   2.8000000e+01   9.0465497e-16
   2.7000000e+01   2.9000000e+01   7.7337545e-16
   2.7000000e+01   3.0000000e+01   7.4370996e-16
   2.7000000e+01   3.1000000e+01   1.2500000e-01
   2.7000000e+01   3.2000000e+01   4.3423563e-16
   2.7000000e+01   3.3000000e+01   2.1544120e-16
   2.7000000e+01   3.4000000e+01   3.5393992e-16
   2.7000000e+01   3.5000000e+01   9.3975432e-16
   2.7000000e+01   3.6000000e+01   2.1516516e-16
   2.7000000e+01   3.7000000e+01   1.0919061e-15
   2.7000000e+01   3.8000000e+01   1.0639983e-15
   2.7000000e+01   3.9000000e+01   1.2500000e-01
   2.7000000e+01   4.0000000e+01   6.8579414e-16
   2.7000000e+01   4.1000000e+01   8.6033890e-16
   2.7000000e+01   4.2000000e+01   1.3012753e-15
   2.7000000e+01   4.3000000e+01   6.0405067e-16
   2.7000000e+01   4.4000000e+01   8.8080958e-16
   2.7000000e+01   4.5000000e+01   1.1145730e-15
   2.7000000e+01   4.6000000e+01   1.3695543e-15
   2.7000000e+01   4.7000000e+01   1.2500000e-01
   2.7000000e+01   4.8000000e+01   1.2330288e-15
   2.7000000e+01   4.9000000e+01   1.1020615e-15
   2.7000000e+01   5.0000000e+01   1.9867912e-15
   2.7000000e+01   5.1000000e+01   1.1873431e-15
   2.7000000e+01   5.2000000e+01   5.7875650e-16
   2.7000000e+01   5.3000000e+01   2.0569110e-15
   2.7000000e+01   5.4000000e+01   1.2933957e-15
   2.7000000e+01   5.5000000e+01   1.2500000e-01
   2.7000000e+01   5.6000000e+01   1.5182473e-15
   2.7000000e+01   5.7000000e+01   1.6321158e-15
   2.7000000e+01   5.8000000e+01   1.5861189e-15
   2.7000000e+01   5.9000000e+01   2.9446932e-15
   2.7000000e+01   6.0000000e+01   2.4982212e-15
   2.7000000e+01   6.1000000e+01   1.9945458e-15
   2.7000000e+01   6.2000000e+01   1.2464036e-15
   2.7000000e+01   6.3000000e+01   1.2500000e-01
   2.7000000e+01   6.4000000e+01   8.3520270e-16
   2.8000000e+01   1.0000000e+00   4.6290877e-16
   2.8000000e+01   2.0000000e+00   7.8519954e-16
   2.8000000e+01   3.0000000e+00   3.0311532e-16
   2.8000000e+01   4.0000000e+00   1.7677670e-01
   2.8000000e+01   5.0000000e+00   8.6037038e-16
   2.8000000e+01   6.0000000e+00   1.0003144e-15
   2.8000000e+01   7.0000000e+00   8.9307096e-16
   2.8000000e+01   8.0000000e+00   1.2500000e-01
   2.8000000e+01   9.0000000e+00   6.1501085e-16
   2.8000000e+01   1.0000000e+01   4.0371007e-16
   2.8000000e+01   1.1000000e+01   8.3423112e-16
   2.8000000e+01   1.2000000e+01   5.3303243e-16
   2.8000000e+01   1.3000000e+01   2.6039638e-16
   2.8000000e+01   1.4000000e+01   3.7859918e-16
   2.8000000e+01   1.5000000e+01   5.9271023e-16
   2.8000000e+01   1.6000000e+01   1.2500000e-01
   2.8000000e+01   1.7000000e+01   3.7686643e-16
   2.8000000e+01   1.8000000e+01   2.5476232e-16
   2.8000000e+01   1.9000000e+01   4.7556187e-16
   2.8000000e+01   2.0000000e+01   1.7677670e-01
   2.8000000e+01   2.1000000e+01   2.5498075e-16
   2.8000000e+01   2.2000000e+01   9.2107119e-16
   2.8000000e+01   2.3000000e+01   3.5804814e-16
   2.8000000e+01   2.4000000e+01   1.2500000e-01
   2.8000000e+01   2.5000000e+01   3.7015316e-16
   2.8000000e+01   2.6000000e+01   5.0067137e-16
   2.8000000e+01   2.7000000e+01   9.0465497e-16
   2.8000000e+01   2.8000000e+01   1.0000000e+00
   2.8000000e+01   2.9000000e+01   6.7121078e-16
   2.8000000e+01   3.0000000e+01   1.2649215e-15
   2.8000000e+01   3.1000000e+01   6.7079370e-16
   2.8000000e+01   3.2000000e+01   1.2500000e-01
   2.8000000e+01   3.3000000e+01   6.3102280e-16
   2.8000000e+01   3.4000000e+01   2.3389837e-16
   2.8000000e+01   3.5000000e+01   4.8850334e-16
   2.8000000e+01   3.6000000e+01   1.7677670e-01
   2.8000000e+01   3.7000000e+01   5.2250752e-16
   2.8000000e+01   3.8000000e+01   1.8041124e-16
   2.8000000e+01   3.9000000e+01   5.9008972e-16
   2.8000000e+01   4.0000000e+01   1.2500000e-01
   2.8000000e+01   4.1000000e+01   1.0413233e-15
   2.8000000e+01   4.2000000e+01   9.7154427e-16
   2.8000000e+01   4.3000000e+01   8.8075107e-16
   2.8000000e+01   4.4000000e+01   5.2018569e-16
   2.8000000e+01   4.5000000e+01   5.3772021e-16
   2.8000000e+01   4.6000000e+01   2.0888837e-16
   2.8000000e+01   4.7000000e+01   5.4285621e-16
   2.8000000e+01   4.8000000e+01   1.2500000e-01
   2.8000000e+01   4.9000000e+01   9.8526338e-16
   2.8000000e+01   5.0000000e+01   2.9737674e-15
   2.8000000e+01   5.1000000e+01   4.4220310e-16
   2.8000000e+01   5.2000000e+01   1.7677670e-01
   2.8000000e+01   5.3000000e+01   7.0606922e-16
   2.8000000e+01   5.4000000e+01   1.3780301e-15
   2.8000000e+01   5.5000000e+01   6.1971464e-16
   2.8000000e+01   5.6000000e+01   1.2500000e-01
   2.8000000e+01   5.7000000e+01   9.4632187e-16
   2.8000000e+01   5.8000000e+01   1.3956667e-15
   2.8000000e+01   5.9000000e+01   2.5824542e-15
   2.8000000e+01   6.0000000e+01   3.7192521e-15
   2.8000000e+01   6.1000000e+01   2.6623561e-15
   2.8000000e+01   6.2000000e+01   1.6127518e-15
   2.8000000e+01   6.3000000e+01   4.1187172e-16
   2.8000000e+01   6.4000000e+01   1.2500000e-01
   2.9000000e+01   1.0000000e+00   1.7677670e-01
   2.9000000e+01   2.0000000e+00   3.2864885e-16
   2.9000000e+01   3.0000000e+00   3.0721752e-16
   2.9000000e+01   4.0000000e+00   4.0341646e-16
   2.9000000e+01   5.0000000e+00   4.6153100e-16
   2.9000000e+01   6.0000000e+00   1.0120655e-15
   2.9000000e+01   7.0000000e+00   1.0620135e-15
   2.9000000e+01   8.0000000e+00   8.5904769e-16
   2.9000000e+01   9.0000000e+00   4.0821696e-16
   2.9000000e+01   1.0000000e+01   4.2435978e-16
   2.9000000e+01   1.1000000e+01   5.3013331e-16
   2.9000000e+01   1.2000000e+01   3.0954122e-16
   2.9000000e+01   1.3000000e+01   2.9079911e-16
   2.9000000e+01   1.4000000e+01   4.7788168e-16
   2.9000000e+01   1.5000000e+01   6.1439586e-16
   2.9000000e+01   1.6000000e+01   3.7192123e-16
   2.9000000e+01   1.7000000e+01   1.8041124e-16
   2.9000000e+01   1.8000000e+01   7.5849532e-16
   2.9000000e+01   1.9000000e+01   7.3132123e-16
   2.9000000e+01   2.0000000e+01   1.6370864e-16
   2.9000000e+01   2.1000000e+01   4.6650840e-16
   2.9000000e+01   2.2000000e+01   6.7756998e-16
   2.9000000e+01   2.3000000e+01   4.7184479e-16
   2.9000000e+01   2.4000000e+01   9.0638596e-16
   2.9000000e+01   2.5000000e+01   1.7677670e-01
   2.9000000e+01   2.6000000e+01   7.8709912e-16
   2.9000000e+01   2.7000000e+01   7.7337545e-16
   2.9000000e+01   2.8000000e+01   6.7121078e-16
   2.9000000e+01   2.9000000e+01   1.0000000e+00
   2.9000000e+01   3.0000000e+01   1.5517051e-16
   2.9000000e+01   3.1000000e+01   6.4803474e-16
   2.9000000e+01   3.2000000e+01   6.6221975e-16
   2.9000000e+01   3.3000000e+01   1.7677670e-01
   2.9000000e+01   3.4000000e+01   6.8428410e-16
   2.9000000e+01   3.5000000e+01   4.5102810e-16
   2.9000000e+01   3.6000000e+01   5.5578873e-17
   2.9000000e+01   3.7000000e+01   1.9041702e-16
   2.9000000e+01   3.8000000e+01   3.0840168e-16
   2.9000000e+01   3.9000000e+01   6.2372899e-16
   2.9000000e+01   4.0000000e+01   4.8113174e-16
   2.9000000e+01   4.1000000e+01   2.4873781e-16
   2.9000000e+01   4.2000000e+01   5.9309407e-16
   2.9000000e+01   4.3000000e+01   9.0928638e-16
   2.9000000e+01   4.4000000e+01   1.0592358e-15
   2.9000000e+01   4.5000000e+01   3.6804153e-16
   2.9000000e+01   4.6000000e+01   1.3291814e-15
   2.9000000e+01   4.7000000e+01   3.6217105e-16
   2.9000000e+01   4.8000000e+01   9.2772843e-16
   2.9000000e+01   4.9000000e+01   9.6398195e-16
   2.9000000e+01   5.0000000e+01   8.8061653e-16
   2.9000000e+01   5.1000000e+01   1.5648244e-15
   2.9000000e+01   5.2000000e+01   2.8130481e-16
   2.9000000e+01   5.3000000e+01   4.5182804e-16
   2.9000000e+01   5.4000000e+01   1.8611540e-15
   2.9000000e+01   5.5000000e+01   1.4784241e-15
   2.9000000e+01   5.6000000e+01   5.8862238e-16
   2.9000000e+01   5.7000000e+01   1.7677670e-01
   2.9000000e+01   5.8000000e+01   3.2615223e-16
   2.9000000e+01   5.9000000e+01   1.8375529e-15
   2.9000000e+01   6.0000000e+01   1.3072784e-15
   2.9000000e+01   6.1000000e+01   2.9845922e-15
   2.9000000e+01   6.2000000e+01   3.1259439e-15
   2.9000000e+01   6.3000000e+01   1.8031113e-15
   2.9000000e+01   6.4000000e+01   2.0041419e-15
   3.0000000e+01   1.0000000e+00   3.1593406e-16
   3.0000000e+01   2.0000000e+00   1.2500000e-01
   3.0000000e+01   3.0000000e+00   3.4278351e-16
   3.0000000e+01   4.0000000e+00   3.9814077e-16
   3.0000000e+01   5.0000000e+00   6.3339028e-16
   3.0000000e+01   6.0000000e+00   1.7677670e-01
   3.0000000e+01   7.0000000e+00   6.6619932e-16
   3.0000000e+01   8.0000000e+00   7.1964058e-16
   3.0000000e+01   9.0000000e+00   3.5190631e-16
   3.0000000e+01   1.0000000e+01   1.2500000e-01
   3.0000000e+01   1.1000000e+01   9.1884726e-16
   3.0000000e+01   1.2000000e+01   8.1336890e-16
   3.0000000e+01   1.3000000e+01   8.4689424e-16
   3.0000000e+01   1.4000000e+01   5.8637759e-16
   3.0000000e+01   1.5000000e+01   2.7653065e-16
   3.0000000e+01   1.6000000e+01   2.4365301e-16
   3.0000000e+01   1.7000000e+01   3.5432762e-16
   3.0000000e+01   1.8000000e+01   1.2500000e-01
   3.0000000e+01   1.9000000e+01   7.1863262e-16
   3.0000000e+01   2.0000000e+01   1.6653345e-16
   3.0000000e+01   2.1000000e+01   2.7417413e-16
   3.0000000e+01   2.2000000e+01   1.7677670e-01
   3.0000000e+01   2.3000000e+01   7.0384575e-16
   3.0000000e+01   2.4000000e+01   6.4878658e-16
   3.0000000e+01   2.5000000e+01   6.0049502e-16
   3.0000000e+01   2.6000000e+01   1.2500000e-01
   3.0000000e+01   2.7000000e+01   7.4370996e-16
   3.0000000e+01   2.8000000e+01   1.2649215e-15
   3.0000000e+01   2.9000000e+01   1.5517051e-16
   3.0000000e+01   3.0000000e+01   1.0000000e+00
   3.0000000e+01   3.1000000e+01   4.6788197e-16
   3.0000000e+01   3.2000000e+01   9.4205548e-16
   3.0000000e+01   3.3000000e+01   5.9632618e-16
   3.0000000e+01   3.4000000e+01   1.2500000e-01
   3.0000000e+01   3.5000000e+01   2.6373788e-16
   3.0000000e+01   3.6000000e+01   4.6319391e-16
   3.0000000e+01   3.7000000e+01   9.5555554e-17
   3.0000000e+01   3.8000000e+01   1.7677670e-01
   3.0000000e+01   3.9000000e+01   4.0830541e-17
   3.0000000e+01   4.0000000e+01   7.0654161e-16
   3.0000000e+01   4.1000000e+01   2.2967405e-16
   3.0000000e+01   4.2000000e+01   1.2500000e-01
   3.0000000e+01   4.3000000e+01   5.7631798e-16
   3.0000000e+01   4.4000000e+01   1.4115576e-15
   3.0000000e+01   4.5000000e+01   9.2817473e-16
   3.0000000e+01   4.6000000e+01   5.0967965e-16
   3.0000000e+01   4.7000000e+01   1.2724244e-15
   3.0000000e+01   4.8000000e+01   1.9063182e-15
   3.0000000e+01   4.9000000e+01   3.0239096e-16
   3.0000000e+01   5.0000000e+01   1.2500000e-01
   3.0000000e+01   5.1000000e+01   9.8734343e-16
   3.0000000e+01   5.2000000e+01   2.3603895e-15
   3.0000000e+01   5.3000000e+01   1.4363398e-15
   3.0000000e+01   5.4000000e+01   1.7677670e-01
   3.0000000e+01   5.5000000e+01   3.3679222e-16
   3.0000000e+01   5.6000000e+01   1.4865801e-15
   3.0000000e+01   5.7000000e+01   8.1171806e-16
   3.0000000e+01   5.8000000e+01   1.2500000e-01
   3.0000000e+01   5.9000000e+01   6.6891812e-16
   3.0000000e+01   6.0000000e+01   1.9309865e-15
   3.0000000e+01   6.1000000e+01   1.9794755e-15
   3.0000000e+01   6.2000000e+01   3.3462907e-15
   3.0000000e+01   6.3000000e+01   2.8045119e-15
   3.0000000e+01   6.4000000e+01   1.5518941e-15
   3.1000000e+01   1.0000000e+00   3.6952460e-16
   3.1000000e+01   2.0000000e+00   1.7781762e-16
   3.1000000e+01   3.0000000e+00   1.2500000e-01
   3.1000000e+01   4.0000000e+00   1.2495429e-16
   3.1000000e+01   5.0000000e+00   4.5964608e-16
   3.1000000e+01   6.0000000e+00   7.5443770e-16
   3.1000000e+01   7.0000000e+00   1.4723705e-16
   3.1000000e+01   8.0000000e+00   1.4043762e-16
   3.1000000e+01   9.0000000e+00   5.5964664e-16
   3.1000000e+01   1.0000000e+01   3.9000137e-16
   3.1000000e+01   1.1000000e+01   1.2500000e-01
   3.1000000e+01   1.2000000e+01   1.9052366e-16
   3.1000000e+01   1.3000000e+01   2.8177378e-16
   3.1000000e+01   1.4000000e+01   1.3544458e-16
   3.1000000e+01   1.5000000e+01   1.9331273e-16
   3.1000000e+01   1.6000000e+01   1.0315407e-16
   3.1000000e+01   1.7000000e+01   3.8956807e-16
   3.1000000e+01   1.8000000e+01   2.5476822e-16
   3.1000000e+01   1.9000000e+01   1.2500000e-01
   3.1000000e+01   2.0000000e+01   6.7409187e-16
   3.1000000e+01   2.1000000e+01   2.8576114e-16
   3.1000000e+01   2.2000000e+01   5.0633128e-16
   3.1000000e+01   2.3000000e+01   2.9549934e-16
   3.1000000e+01   2.4000000e+01   3.6680378e-16
   3.1000000e+01   2.5000000e+01   7.3761454e-17
   3.1000000e+01   2.6000000e+01   1.7417565e-16
   3.1000000e+01   2.7000000e+01   1.2500000e-01
   3.1000000e+01   2.8000000e+01   6.7079370e-16
   3.1000000e+01   2.9000000e+01   6.4803474e-16
   3.1000000e+01   3.0000000e+01   4.6788197e-16
   3.1000000e+01   3.1000000e+01   1.0000000e+00
   3.1000000e+01   3.2000000e+01   6.4940434e-16
   3.1000000e+01   3.3000000e+01   1.1857187e-15
   3.1000000e+01   3.4000000e+01   2.7462651e-16
   3.1000000e+01   3.5000000e+01   1.2500000e-01
   3.1000000e+01   3.6000000e+01   7.3098580e-16
   3.1000000e+01   3.7000000e+01   3.7956764e-16
   3.1000000e+01   3.8000000e+01   5.6464117e-16
   3.1000000e+01   3.9000000e+01   4.4841847e-16
   3.1000000e+01   4.0000000e+01   5.4420158e-16
   3.1000000e+01   4.1000000e+01   3.3910184e-16
   3.1000000e+01   4.2000000e+01   4.3690243e-16
   3.1000000e+01   4.3000000e+01   1.2500000e-01
   3.1000000e+01   4.4000000e+01   9.4568884e-16
   3.1000000e+01   4.5000000e+01   6.2372899e-16
   3.1000000e+01   4.6000000e+01   5.8917809e-16
   3.1000000e+01   4.7000000e+01   8.2022341e-16
   3.1000000e+01   4.8000000e+01   1.4965668e-15
   3.1000000e+01   4.9000000e+01   1.7347374e-15
   3.1000000e+01   5.0000000e+01   1.2916018e-15
   3.1000000e+01   5.1000000e+01   1.2500000e-01
   3.1000000e+01   5.2000000e+01   4.6645195e-16
   3.1000000e+01   5.3000000e+01   1.6930901e-15
   3.1000000e+01   5.4000000e+01   1.8790927e-15
   3.1000000e+01   5.5000000e+01   7.7246440e-16
   3.1000000e+01   5.6000000e+01   1.2519038e-15
   3.1000000e+01   5.7000000e+01   1.3416491e-15
   3.1000000e+01   5.8000000e+01   3.6804153e-16
   3.1000000e+01   5.9000000e+01   1.2500000e-01
   3.1000000e+01   6.0000000e+01   1.4111999e-15
   3.1000000e+01   6.1000000e+01   2.1312686e-15
   3.1000000e+01   6.2000000e+01   2.1543947e-15
   3.1000000e+01   6.3000000e+01   3.2179122e-15
   3.1000000e+01   6.4000000e+01   1.5949318e-15
   3.2000000e+01   1.0000000e+00   5.5766773e-16
   3.2000000e+01   2.0000000e+00   5.6949680e-16
   3.2000000e+01   3.0000000e+00   4.0830541e-17
   3.2000000e+01   4.0000000e+00   1.2500000e-01
   3.2000000e+01   5.0000000e+00   3.6093089e-16
   3.2000000e+01   6.0000000e+00   1.6883058e-16
   3.2000000e+01   7.0000000e+00   4.4602470e-16
   3.2000000e+01   8.0000000e+00   1.7677670e-01
   3.2000000e+01   9.0000000e+00   3.6787796e-16
   3.2000000e+01   1.0000000e+01   3.6142247e-16
   3.2000000e+01   1.1000000e+01   4.9234145e-16
   3.2000000e+01   1.2000000e+01   1.2500000e-01
   3.2000000e+01   1.3000000e+01   2.0040749e-16
   3.2000000e+01   1.4000000e+01   3.7071167e-16
   3.2000000e+01   1.5000000e+01   2.5020492e-16
   3.2000000e+01   1.6000000e+01   9.9731514e-17
   3.2000000e+01   1.7000000e+01   7.7009072e-16
   3.2000000e+01   1.8000000e+01   2.8313748e-16
   3.2000000e+01   1.9000000e+01   8.5072226e-17
   3.2000000e+01   2.0000000e+01   1.2500000e-01
   3.2000000e+01   2.1000000e+01   1.4663288e-16
   3.2000000e+01   2.2000000e+01   5.7659662e-16
   3.2000000e+01   2.3000000e+01   6.3406279e-16
   3.2000000e+01   2.4000000e+01   1.7677670e-01
   3.2000000e+01   2.5000000e+01   6.0144204e-16
   3.2000000e+01   2.6000000e+01   1.3495212e-16
   3.2000000e+01   2.7000000e+01   4.3423563e-16
   3.2000000e+01   2.8000000e+01   1.2500000e-01
   3.2000000e+01   2.9000000e+01   6.6221975e-16
   3.2000000e+01   3.0000000e+01   9.4205548e-16
   3.2000000e+01   3.1000000e+01   6.4940434e-16
   3.2000000e+01   3.2000000e+01   1.0000000e+00
   3.2000000e+01   3.3000000e+01   5.0994748e-16
   3.2000000e+01   3.4000000e+01   1.0534557e-15
   3.2000000e+01   3.5000000e+01   3.7783536e-16
   3.2000000e+01   3.6000000e+01   1.2500000e-01
   3.2000000e+01   3.7000000e+01   5.8580574e-16
   3.2000000e+01   3.8000000e+01   2.1103822e-16
   3.2000000e+01   3.9000000e+01   2.1521760e-16
   3.2000000e+01   4.0000000e+01   1.7677670e-01
   3.2000000e+01   4.1000000e+01   5.7123327e-16
   3.2000000e+01   4.2000000e+01   2.6876460e-16
   3.2000000e+01   4.3000000e+01   5.7162758e-16
   3.2000000e+01   4.4000000e+01   1.2500000e-01
   3.2000000e+01   4.5000000e+01   1.2288728e-15
   3.2000000e+01   4.6000000e+01   7.2194514e-16
   3.2000000e+01   4.7000000e+01   4.9449813e-16
   3.2000000e+01   4.8000000e+01   1.6017562e-15
   3.2000000e+01   4.9000000e+01   8.6270190e-16
   3.2000000e+01   5.0000000e+01   7.1524481e-16
   3.2000000e+01   5.1000000e+01   9.9539614e-16
   3.2000000e+01   5.2000000e+01   1.2500000e-01
   3.2000000e+01   5.3000000e+01   1.9879933e-15
   3.2000000e+01   5.4000000e+01   9.0716584e-16
   3.2000000e+01   5.5000000e+01   1.0989076e-15
   3.2000000e+01   5.6000000e+01   1.7677670e-01
   3.2000000e+01   5.7000000e+01   1.3044454e-15
   3.2000000e+01   5.8000000e+01   7.0289488e-16
   3.2000000e+01   5.9000000e+01   7.5494161e-16
   3.2000000e+01   6.0000000e+01   1.2500000e-01
   3.2000000e+01   6.1000000e+01   1.7431289e-15
   3.2000000e+01   6.2000000e+01   2.0471501e-15
   3.2000000e+01   6.3000000e+01   2.5524159e-15
   3.2000000e+01   6.4000000e+01   3.5735409e-15
   3.3000000e+01   1.0000000e+00   1.9429677e-16
   3.3000000e+01   2.0000000e+00   9.3330098e-16
   3.3000000e+01   3.0000000e+00   3.6880727e-16
   3.3000000e+01   4.0000000e+00   6.1771564e-16
   3.3000000e+01   5.0000000e+00   1.7677670e-01
   3.3000000e+01   6.0000000e+00   5.8380726e-16
   3.3000000e+01   7.0000000e+00   3.8839215e-16
   3.3000000e+01   8.0000000e+00   5.4813213e-16
   3.3000000e+01   9.0000000e+00   3.7011455e-16
   3.3000000e+01   1.0000000e+01   3.4351248e-16
   3.3000000e+01   1.1000000e+01   9.0205621e-16
   3.3000000e+01   1.2000000e+01   5.7193349e-16
   3.3000000e+01   1.3000000e+01   6.1380782e-16
   3.3000000e+01   1.4000000e+01   1.1605381e-15
   3.3000000e+01   1.5000000e+01   6.3201097e-16
   3.3000000e+01   1.6000000e+01   5.4438403e-16
   3.3000000e+01   1.7000000e+01   3.9349651e-16
   3.3000000e+01   1.8000000e+01   2.6031981e-16
   3.3000000e+01   1.9000000e+01   1.7165875e-16
   3.3000000e+01   2.0000000e+01   1.0195467e-16
   3.3000000e+01   2.1000000e+01   1.6019681e-16
   3.3000000e+01   2.2000000e+01   4.5899174e-16
   3.3000000e+01   2.3000000e+01   5.7956382e-16
   3.3000000e+01   2.4000000e+01   6.9915221e-16
   3.3000000e+01   2.5000000e+01   7.2212696e-16
   3.3000000e+01   2.6000000e+01   2.0938120e-16
   3.3000000e+01   2.7000000e+01   2.1544120e-16
   3.3000000e+01   2.8000000e+01   6.3102280e-16
   3.3000000e+01   2.9000000e+01   1.7677670e-01
   3.3000000e+01   3.0000000e+01   5.9632618e-16
   3.3000000e+01   3.1000000e+01   1.1857187e-15
   3.3000000e+01   3.2000000e+01   5.0994748e-16
   3.3000000e+01   3.3000000e+01   1.0000000e+00
   3.3000000e+01   3.4000000e+01   2.2140672e-16
   3.3000000e+01   3.5000000e+01   8.2066906e-16
   3.3000000e+01   3.6000000e+01   5.3888020e-16
   3.3000000e+01   3.7000000e+01   1.7677670e-01
   3.3000000e+01   3.8000000e+01   4.1778574e-16
   3.3000000e+01   3.9000000e+01   2.1069572e-16
   3.3000000e+01   4.0000000e+01   4.7675317e-16
   3.3000000e+01   4.1000000e+01   5.4465069e-16
   3.3000000e+01   4.2000000e+01   6.0757746e-16
   3.3000000e+01   4.3000000e+01   1.3606072e-15
   3.3000000e+01   4.4000000e+01   5.6565021e-16
   3.3000000e+01   4.5000000e+01   1.3472895e-15
   3.3000000e+01   4.6000000e+01   3.6687351e-16
   3.3000000e+01   4.7000000e+01   1.3183898e-15
   3.3000000e+01   4.8000000e+01   1.3094431e-15
   3.3000000e+01   4.9000000e+01   1.1219196e-15
   3.3000000e+01   5.0000000e+01   7.6277056e-16
   3.3000000e+01   5.1000000e+01   8.2712663e-16
   3.3000000e+01   5.2000000e+01   1.2742489e-15
   3.3000000e+01   5.3000000e+01   6.1830178e-16
   3.3000000e+01   5.4000000e+01   8.8190900e-16
   3.3000000e+01   5.5000000e+01   1.3672439e-15
   3.3000000e+01   5.6000000e+01   6.1132453e-16
   3.3000000e+01   5.7000000e+01   1.7289418e-15
   3.3000000e+01   5.8000000e+01   1.0760335e-15
   3.3000000e+01   5.9000000e+01   2.0490308e-16
   3.3000000e+01   6.0000000e+01   2.2958887e-16
   3.3000000e+01   6.1000000e+01   1.7677670e-01
   3.3000000e+01   6.2000000e+01   1.9085674e-15
   3.3000000e+01   6.3000000e+01   1.4600231e-15
   3.3000000e+01   6.4000000e+01   1.1841496e-15
   3.4000000e+01   1.0000000e+00   4.8329564e-16
   3.4000000e+01   2.0000000e+00   3.3744385e-16
   3.4000000e+01   3.0000000e+00   5.7581454e-16
   3.4000000e+01   4.0000000e+00   1.2412671e-16
   3.4000000e+01   5.0000000e+00   2.6242674e-16
   3.4000000e+01   6.0000000e+00   1.2500000e-01
   3.4000000e+01   7.0000000e+00   2.4252185e-16
   3.4000000e+01   8.0000000e+00   5.1352503e-16
   3.4000000e+01   9.0000000e+00   7.2192691e-16
   3.4000000e+01   1.0000000e+01   1.7677670e-01
   3.4000000e+01   1.1000000e+01   6.7716015e-16
   3.4000000e+01   1.2000000e+01   2.8685424e-16
   3.4000000e+01   1.3000000e+01   4.7339997e-16
   3.4000000e+01   1.4000000e+01   1.2500000e-01
   3.4000000e+01   1.5000000e+01   5.9177276e-16
   3.4000000e+01   1.6000000e+01   2.7971576e-16
   3.4000000e+01   1.7000000e+01   3.0295643e-16
   3.4000000e+01   1.8000000e+01   3.4367670e-17
   3.4000000e+01   1.9000000e+01   6.8452868e-16
   3.4000000e+01   2.0000000e+01   4.3227694e-16
   3.4000000e+01   2.1000000e+01   6.6053113e-16
   3.4000000e+01   2.2000000e+01   1.2500000e-01
   3.4000000e+01   2.3000000e+01   6.4360345e-16
   3.4000000e+01   2.4000000e+01   3.5736988e-16
   3.4000000e+01   2.5000000e+01   9.3852909e-16
   3.4000000e+01   2.6000000e+01   1.7677670e-01
   3.4000000e+01   2.7000000e+01   3.5393992e-16
   3.4000000e+01   2.8000000e+01   2.3389837e-16
   3.4000000e+01   2.9000000e+01   6.8428410e-16
   3.4000000e+01   3.0000000e+01   1.2500000e-01
   3.4000000e+01   3.1000000e+01   2.7462651e-16
   3.4000000e+01   3.2000000e+01   1.0534557e-15
   3.4000000e+01   3.3000000e+01   2.2140672e-16
   3.4000000e+01   3.4000000e+01   1.0000000e+00
   3.4000000e+01   3.5000000e+01   9.7646597e-16
   3.4000000e+01   3.6000000e+01   4.3577138e-16
   3.4000000e+01   3.7000000e+01   6.1028807e-16
   3.4000000e+01   3.8000000e+01   1.2500000e-01
   3.4000000e+01   3.9000000e+01   4.0748835e-16
   3.4000000e+01   4.0000000e+01   9.8253366e-16
   3.4000000e+01   4.1000000e+01   4.4934110e-16
   3.4000000e+01   4.2000000e+01   1.7677670e-01
   3.4000000e+01   4.3000000e+01   8.3097781e-16
   3.4000000e+01   4.4000000e+01   3.1031677e-17
   3.4000000e+01   4.5000000e+01   1.1758869e-15
   3.4000000e+01   4.6000000e+01   1.2500000e-01
   3.4000000e+01   4.7000000e+01   2.7574056e-16
   3.4000000e+01   4.8000000e+01   6.8057781e-16
   3.4000000e+01   4.9000000e+01   5.1448006e-16
   3.4000000e+01   5.0000000e+01   9.1984275e-16
   3.4000000e+01   5.1000000e+01   5.6213205e-16
   3.4000000e+01   5.2000000e+01   6.5410808e-16
   3.4000000e+01   5.3000000e+01   6.6812757e-16
   3.4000000e+01   5.4000000e+01   1.2500000e-01
   3.4000000e+01   5.5000000e+01   3.3945883e-16
   3.4000000e+01   5.6000000e+01   1.6867543e-15
   3.4000000e+01   5.7000000e+01   1.3903787e-15
   3.4000000e+01   5.8000000e+01   1.7677670e-01
   3.4000000e+01   5.9000000e+01   6.7463238e-16
   3.4000000e+01   6.0000000e+01   3.6743392e-16
   3.4000000e+01   6.1000000e+01   5.4646612e-16
   3.4000000e+01   6.2000000e+01   1.2500000e-01
   3.4000000e+01   6.3000000e+01   1.7426608e-15
   3.4000000e+01   6.4000000e+01   1.0269563e-15
   3.5000000e+01   1.0000000e+00   2.7971576e-16
   3.5000000e+01   2.0000000e+00   2.4965859e-16
   3.5000000e+01   3.0000000e+00   7.9816133e-17
   3.5000000e+01   4.0000000e+00   4.6410013e-16
   3.5000000e+01   5.0000000e+00   2.1103822e-16
   3.5000000e+01   6.0000000e+00   2.7976954e-16
   3.5000000e+01   7.0000000e+00   1.2500000e-01
   3.5000000e+01   8.0000000e+00   4.5569522e-16
   3.5000000e+01   9.0000000e+00   6.4505594e-16
   3.5000000e+01   1.0000000e+01   6.0480494e-16
   3.5000000e+01   1.1000000e+01   1.3193310e-16
   3.5000000e+01   1.2000000e+01   3.5111977e-16
   3.5000000e+01   1.3000000e+01   4.7717195e-16
   3.5000000e+01   1.4000000e+01   9.7530961e-17
   3.5000000e+01   1.5000000e+01   1.2500000e-01
   3.5000000e+01   1.6000000e+01   4.9983221e-16
   3.5000000e+01   1.7000000e+01   5.9533122e-16
   3.5000000e+01   1.8000000e+01   1.6155529e-16
   3.5000000e+01   1.9000000e+01   2.8735997e-16
   3.5000000e+01   2.0000000e+01   7.2437533e-16
   3.5000000e+01   2.1000000e+01   7.6670853e-16
   3.5000000e+01   2.2000000e+01   3.8220745e-16
   3.5000000e+01   2.3000000e+01   1.2500000e-01
   3.5000000e+01   2.4000000e+01   2.2793138e-16
   3.5000000e+01   2.5000000e+01   4.8185360e-16
   3.5000000e+01   2.6000000e+01   5.0969662e-16
   3.5000000e+01   2.7000000e+01   9.3975432e-16
   3.5000000e+01   2.8000000e+01   4.8850334e-16
   3.5000000e+01   2.9000000e+01   4.5102810e-16
   3.5000000e+01   3.0000000e+01   2.6373788e-16
   3.5000000e+01   3.1000000e+01   1.2500000e-01
   3.5000000e+01   3.2000000e+01   3.7783536e-16
   3.5000000e+01   3.3000000e+01   8.2066906e-16
   3.5000000e+01   3.4000000e+01   9.7646597e-16
   3.5000000e+01   3.5000000e+01   1.0000000e+00
   3.5000000e+01   3.6000000e+01   6.8148033e-16
   3.5000000e+01   3.7000000e+01   3.8012221e-16
   3.5000000e+01   3.8000000e+01   1.1340134e-15
   3.5000000e+01   3.9000000e+01   1.2500000e-01
   3.5000000e+01   4.0000000e+01   7.0540030e-16
   3.5000000e+01   4.1000000e+01   1.2351085e-15
   3.5000000e+01   4.2000000e+01   5.4968704e-16
   3.5000000e+01   4.3000000e+01   5.7963196e-16
   3.5000000e+01   4.4000000e+01   1.6220592e-16
   3.5000000e+01   4.5000000e+01   3.4170090e-16
   3.5000000e+01   4.6000000e+01   8.8320810e-16
   3.5000000e+01   4.7000000e+01   1.2500000e-01
   3.5000000e+01   4.8000000e+01   6.2485332e-16
   3.5000000e+01   4.9000000e+01   7.6595457e-16
   3.5000000e+01   5.0000000e+01   8.5289184e-16
   3.5000000e+01   5.1000000e+01   9.9796856e-16
   3.5000000e+01   5.2000000e+01   2.8989741e-16
   3.5000000e+01   5.3000000e+01   2.2982828e-15
   3.5000000e+01   5.4000000e+01   1.7063422e-15
   3.5000000e+01   5.5000000e+01   1.2500000e-01
   3.5000000e+01   5.6000000e+01   4.4897512e-16
   3.5000000e+01   5.7000000e+01   1.0268860e-15
   3.5000000e+01   5.8000000e+01   1.5322745e-15
   3.5000000e+01   5.9000000e+01   8.4220825e-16
   3.5000000e+01   6.0000000e+01   2.0116529e-15
   3.5000000e+01   6.1000000e+01   2.2422937e-16
   3.5000000e+01   6.2000000e+01   9.9189328e-16
   3.5000000e+01   6.3000000e+01   1.2500000e-01
   3.5000000e+01   6.4000000e+01   2.0372841e-15
   3.6000000e+01   1.0000000e+00   1.2129306e-15
   3.6000000e+01   2.0000000e+00   4.4256872e-16
   3.6000000e+01   3.0000000e+00   4.8639199e-16
   3.6000000e+01   4.0000000e+00   1.9607172e-16
   3.6000000e+01   5.0000000e+00   6.0023500e-16
   3.6000000e+01   6.0000000e+00   7.7793016e-16
   3.6000000e+01   7.0000000e+00   2.9041209e-16
   3.6000000e+01   8.0000000e+00   1.2500000e-01
   3.6000000e+01   9.0000000e+00   6.2807591e-16
   3.6000000e+01   1.0000000e+01   3.1031677e-16
   3.6000000e+01   1.1000000e+01   2.8921670e-16
   3.6000000e+01   1.2000000e+01   1.7677670e-01
   3.6000000e+01   1.3000000e+01   5.0121577e-16
   3.6000000e+01   1.4000000e+01   1.4571016e-15
   3.6000000e+01   1.5000000e+01   7.6235373e-16
   3.6000000e+01   1.6000000e+01   1.2500000e-01
   3.6000000e+01   1.7000000e+01   9.9472817e-16
   3.6000000e+01   1.8000000e+01   7.2434209e-16
   3.6000000e+01   1.9000000e+01   9.4685158e-16
   3.6000000e+01   2.0000000e+01   2.5467962e-16
   3.6000000e+01   2.1000000e+01   6.6337354e-16
   3.6000000e+01   2.2000000e+01   4.8913050e-16
   3.6000000e+01   2.3000000e+01   6.3319189e-16
   3.6000000e+01   2.4000000e+01   1.2500000e-01
   3.6000000e+01   2.5000000e+01   7.1970121e-16
   3.6000000e+01   2.6000000e+01   4.3444348e-16
   3.6000000e+01   2.7000000e+01   2.1516516e-16
   3.6000000e+01   2.8000000e+01   1.7677670e-01
   3.6000000e+01   2.9000000e+01   5.5578873e-17
   3.6000000e+01   3.0000000e+01   4.6319391e-16
   3.6000000e+01   3.1000000e+01   7.3098580e-16
   3.6000000e+01   3.2000000e+01   1.2500000e-01
   3.6000000e+01   3.3000000e+01   5.3888020e-16
   3.6000000e+01   3.4000000e+01   4.3577138e-16
   3.6000000e+01   3.5000000e+01   6.8148033e-16
   3.6000000e+01   3.6000000e+01   1.0000000e+00
   3.6000000e+01   3.7000000e+01   3.1517591e-16
   3.6000000e+01   3.8000000e+01   2.7868105e-16
   3.6000000e+01   3.9000000e+01   1.2932666e-15
   3.6000000e+01   4.0000000e+01   1.2500000e-01
   3.6000000e+01   4.1000000e+01   6.3076046e-16
   3.6000000e+01   4.2000000e+01   9.3146736e-16
   3.6000000e+01   4.3000000e+01   5.4989503e-16
   3.6000000e+01   4.4000000e+01   1.7677670e-01
   3.6000000e+01   4.5000000e+01   5.5348282e-16
   3.6000000e+01   4.6000000e+01   8.1563739e-16
   3.6000000e+01   4.7000000e+01   1.2819653e-16
   3.6000000e+01   4.8000000e+01   1.2500000e-01
   3.6000000e+01   4.9000000e+01   5.1918465e-16
   3.6000000e+01   5.0000000e+01   8.9390622e-16
   3.6000000e+01   5.1000000e+01   1.8108428e-15
   3.6000000e+01   5.2000000e+01   1.0903403e-15
   3.6000000e+01   5.3000000e+01   7.1263836e-16
   3.6000000e+01   5.4000000e+01   2.0086540e-15
   3.6000000e+01   5.5000000e+01   7.1875771e-16
   3.6000000e+01   5.6000000e+01   1.2500000e-01
   3.6000000e+01   5.7000000e+01   9.9424818e-16
   3.6000000e+01   5.8000000e+01   1.1825471e-15
   3.6000000e+01   5.9000000e+01   6.4771947e-16
   3.6000000e+01   6.0000000e+01   1.7677670e-01
   3.6000000e+01   6.1000000e+01   1.1700916e-15
   3.6000000e+01   6.2000000e+01   9.2825700e-16
   3.6000000e+01   6.3000000e+01   7.5212667e-16
   3.6000000e+01   6.4000000e+01   1.2500000e-01
   3.7000000e+01   1.0000000e+00   1.7677670e-01
   3.7000000e+01   2.0000000e+00   7.9308742e-16
   3.7000000e+01   3.0000000e+00   1.6158090e-16
   3.7000000e+01   4.0000000e+00   1.9796000e-16
   3.7000000e+01   5.0000000e+00   2.6790107e-17
   3.7000000e+01   6.0000000e+00   5.5849273e-16
   3.7000000e+01   7.0000000e+00   5.3998685e-16
   3.7000000e+01   8.0000000e+00   9.0118258e-16
   3.7000000e+01   9.0000000e+00   1.7677670e-01
   3.7000000e+01   1.0000000e+01   6.0578931e-16
   3.7000000e+01   1.1000000e+01   1.7347235e-16
   3.7000000e+01   1.2000000e+01   1.0184264e-15
   3.7000000e+01   1.3000000e+01   3.6133191e-16
   3.7000000e+01   1.4000000e+01   1.0317055e-15
   3.7000000e+01   1.5000000e+01   1.3098345e-15
   3.7000000e+01   1.6000000e+01   1.0179712e-15
   3.7000000e+01   1.7000000e+01   7.0370785e-16
   3.7000000e+01   1.8000000e+01   1.2122345e-15
   3.7000000e+01   1.9000000e+01   1.3172938e-15
   3.7000000e+01   2.0000000e+01   4.9697406e-16
   3.7000000e+01   2.1000000e+01   5.8579033e-16
   3.7000000e+01   2.2000000e+01   8.7829188e-16
   3.7000000e+01   2.3000000e+01   7.1346711e-16
   3.7000000e+01   2.4000000e+01   2.6409563e-16
   3.7000000e+01   2.5000000e+01   3.9454187e-16
   3.7000000e+01   2.6000000e+01   7.7459822e-16
   3.7000000e+01   2.7000000e+01   1.0919061e-15
   3.7000000e+01   2.8000000e+01   5.2250752e-16
   3.7000000e+01   2.9000000e+01   1.9041702e-16
   3.7000000e+01   3.0000000e+01   9.5555554e-17
   3.7000000e+01   3.1000000e+01   3.7956764e-16
   3.7000000e+01   3.2000000e+01   5.8580574e-16
   3.7000000e+01   3.3000000e+01   1.7677670e-01
   3.7000000e+01   3.4000000e+01   6.1028807e-16
   3.7000000e+01   3.5000000e+01   3.8012221e-16
   3.7000000e+01   3.6000000e+01   3.1517591e-16
   3.7000000e+01   3.7000000e+01   1.0000000e+00
   3.7000000e+01   3.8000000e+01   1.1072218e-15
   3.7000000e+01   3.9000000e+01   1.0010422e-15
   3.7000000e+01   4.0000000e+01   8.1368748e-16
   3.7000000e+01   4.1000000e+01   1.7677670e-01
   3.7000000e+01   4.2000000e+01   5.4809919e-16
   3.7000000e+01   4.3000000e+01   5.6627496e-16
   3.7000000e+01   4.4000000e+01   2.5657786e-16
   3.7000000e+01   4.5000000e+01   2.2411023e-16
   3.7000000e+01   4.6000000e+01   9.6953042e-16
   3.7000000e+01   4.7000000e+01   5.4123372e-16
   3.7000000e+01   4.8000000e+01   1.6126347e-15
   3.7000000e+01   4.9000000e+01   1.0150964e-15
   3.7000000e+01   5.0000000e+01   4.6930362e-16
   3.7000000e+01   5.1000000e+01   2.4825342e-16
   3.7000000e+01   5.2000000e+01   1.5456982e-15
   3.7000000e+01   5.3000000e+01   5.7041153e-16
   3.7000000e+01   5.4000000e+01   8.4012660e-16
   3.7000000e+01   5.5000000e+01   4.5612343e-16
   3.7000000e+01   5.6000000e+01   1.3177086e-15
   3.7000000e+01   5.7000000e+01   1.6347687e-15
   3.7000000e+01   5.8000000e+01   1.1596325e-15
   3.7000000e+01   5.9000000e+01   1.1455902e-15
   3.7000000e+01   6.0000000e+01   8.1729320e-16
   3.7000000e+01   6.1000000e+01   5.0729911e-16
   3.7000000e+01   6.2000000e+01   1.0675574e-15
   3.7000000e+01   6.3000000e+01   1.2594475e-15
   3.7000000e+01   6.4000000e+01   9.9301556e-16
   3.8000000e+01   1.0000000e+00   7.4687300e-16
   3.8000000e+01   2.0000000e+00   1.2500000e-01
   3.8000000e+01   3.0000000e+00   4.3910868e-16
   3.8000000e+01   4.0000000e+00   9.9349841e-17
   3.8000000e+01   5.0000000e+00   5.5996111e-16
   3.8000000e+01   6.0000000e+00   1.9429677e-16
   3.8000000e+01   7.0000000e+00   6.5360412e-16
   3.8000000e+01   8.0000000e+00   7.0763111e-16
   3.8000000e+01   9.0000000e+00   8.7645949e-16
   3.8000000e+01   1.0000000e+01   1.2500000e-01
   3.8000000e+01   1.1000000e+01   2.9006864e-16
   3.8000000e+01   1.2000000e+01   1.6939999e-16
   3.8000000e+01   1.3000000e+01   7.7952275e-16
   3.8000000e+01   1.4000000e+01   1.7677670e-01
   3.8000000e+01   1.5000000e+01   1.1504058e-15
   3.8000000e+01   1.6000000e+01   8.8820552e-16
   3.8000000e+01   1.7000000e+01   1.6312243e-15
   3.8000000e+01   1.8000000e+01   1.2500000e-01
   3.8000000e+01   1.9000000e+01   6.2118604e-16
   3.8000000e+01   2.0000000e+01   9.2576391e-16
   3.8000000e+01   2.1000000e+01   9.4834058e-16
   3.8000000e+01   2.2000000e+01   4.3563411e-16
   3.8000000e+01   2.3000000e+01   1.7912647e-16
   3.8000000e+01   2.4000000e+01   5.3568980e-16
   3.8000000e+01   2.5000000e+01   9.6701187e-16
   3.8000000e+01   2.6000000e+01   1.2500000e-01
   3.8000000e+01   2.7000000e+01   1.0639983e-15
   3.8000000e+01   2.8000000e+01   1.8041124e-16
   3.8000000e+01   2.9000000e+01   3.0840168e-16
   3.8000000e+01   3.0000000e+01   1.7677670e-01
   3.8000000e+01   3.1000000e+01   5.6464117e-16
   3.8000000e+01   3.2000000e+01   2.1103822e-16
   3.8000000e+01   3.3000000e+01   4.1778574e-16
   3.8000000e+01   3.4000000e+01   1.2500000e-01
   3.8000000e+01   3.5000000e+01   1.1340134e-15
   3.8000000e+01   3.6000000e+01   2.7868105e-16
   3.8000000e+01   3.7000000e+01   1.1072218e-15
   3.8000000e+01   3.8000000e+01   1.0000000e+00
   3.8000000e+01   3.9000000e+01   6.5435301e-16
   3.8000000e+01   4.0000000e+01   5.4310976e-16
   3.8000000e+01   4.1000000e+01   4.7098062e-16
   3.8000000e+01   4.2000000e+01   1.2500000e-01
   3.8000000e+01   4.3000000e+01   7.3102954e-16
   3.8000000e+01   4.4000000e+01   9.5651715e-16
   3.8000000e+01   4.5000000e+01   4.1983623e-16
   3.8000000e+01   4.6000000e+01   1.7677670e-01
   3.8000000e+01   4.7000000e+01   7.8012667e-16
   3.8000000e+01   4.8000000e+01   9.3146736e-16
   3.8000000e+01   4.9000000e+01   4.5556973e-16
   3.8000000e+01   5.0000000e+01   1.2500000e-01
   3.8000000e+01   5.1000000e+01   7.7962505e-16
   3.8000000e+01   5.2000000e+01   5.9419787e-16
   3.8000000e+01   5.3000000e+01   1.7258537e-15
   3.8000000e+01   5.4000000e+01   1.4238952e-15
   3.8000000e+01   5.5000000e+01   8.2379322e-16
   3.8000000e+01   5.6000000e+01   6.7774205e-16
   3.8000000e+01   5.7000000e+01   1.1070587e-15
   3.8000000e+01   5.8000000e+01   1.2500000e-01
   3.8000000e+01   5.9000000e+01   2.0734113e-15
   3.8000000e+01   6.0000000e+01   1.0980128e-15
   3.8000000e+01   6.1000000e+01   1.3922093e-15
   3.8000000e+01   6.2000000e+01   1.7677670e-01
   3.8000000e+01   6.3000000e+01   1.0571072e-15
   3.8000000e+01   6.4000000e+01   3.4722214e-16
   3.9000000e+01   1.0000000e+00   4.0815798e-16
   3.9000000e+01   2.0000000e+00   3.0049422e-16
   3.9000000e+01   3.0000000e+00   1.2500000e-01
   3.9000000e+01   4.0000000e+00   5.0215376e-16
   3.9000000e+01   5.0000000e+00   3.6130588e-16
   3.9000000e+01   6.0000000e+00   6.7274457e-16
   3.9000000e+01   7.0000000e+00   3.9121476e-16
   3.9000000e+01   8.0000000e+00   6.1083208e-16
   3.9000000e+01   9.0000000e+00   5.4407300e-16
   3.9000000e+01   1.0000000e+01   1.8480302e-16
   3.9000000e+01   1.1000000e+01   1.2500000e-01
   3.9000000e+01   1.2000000e+01   5.2935294e-16
   3.9000000e+01   1.3000000e+01   7.0271505e-16
   3.9000000e+01   1.4000000e+01   5.0398494e-16
   3.9000000e+01   1.5000000e+01   4.9430869e-16
   3.9000000e+01   1.6000000e+01   1.1234776e-15
   3.9000000e+01   1.7000000e+01   1.1154205e-15
   3.9000000e+01   1.8000000e+01   5.6122594e-16
   3.9000000e+01   1.9000000e+01   1.2500000e-01
   3.9000000e+01   2.0000000e+01   5.9005147e-16
   3.9000000e+01   2.1000000e+01   3.3867560e-16
   3.9000000e+01   2.2000000e+01   2.3392732e-16
   3.9000000e+01   2.3000000e+01   4.5124239e-16
   3.9000000e+01   2.4000000e+01   1.8966883e-16
   3.9000000e+01   2.5000000e+01   7.1779831e-16
   3.9000000e+01   2.6000000e+01   1.1290005e-15
   3.9000000e+01   2.7000000e+01   1.2500000e-01
   3.9000000e+01   2.8000000e+01   5.9008972e-16
   3.9000000e+01   2.9000000e+01   6.2372899e-16
   3.9000000e+01   3.0000000e+01   4.0830541e-17
   3.9000000e+01   3.1000000e+01   4.4841847e-16
   3.9000000e+01   3.2000000e+01   2.1521760e-16
   3.9000000e+01   3.3000000e+01   2.1069572e-16
   3.9000000e+01   3.4000000e+01   4.0748835e-16
   3.9000000e+01   3.5000000e+01   1.2500000e-01
   3.9000000e+01   3.6000000e+01   1.2932666e-15
   3.9000000e+01   3.7000000e+01   1.0010422e-15
   3.9000000e+01   3.8000000e+01   6.5435301e-16
   3.9000000e+01   3.9000000e+01   1.0000000e+00
   3.9000000e+01   4.0000000e+01   9.7839019e-17
   3.9000000e+01   4.1000000e+01   6.3204906e-16
   3.9000000e+01   4.2000000e+01   1.2960538e-15
   3.9000000e+01   4.3000000e+01   1.2500000e-01
   3.9000000e+01   4.4000000e+01   3.8415901e-16
   3.9000000e+01   4.5000000e+01   2.5589376e-16
   3.9000000e+01   4.6000000e+01   5.7853613e-16
   3.9000000e+01   4.7000000e+01   9.3722319e-16
   3.9000000e+01   4.8000000e+01   1.2872069e-16
   3.9000000e+01   4.9000000e+01   6.8227360e-16
   3.9000000e+01   5.0000000e+01   2.1190698e-15
   3.9000000e+01   5.1000000e+01   1.2500000e-01
   3.9000000e+01   5.2000000e+01   1.3108318e-15
   3.9000000e+01   5.3000000e+01   1.2576063e-15
   3.9000000e+01   5.4000000e+01   1.3151733e-15
   3.9000000e+01   5.5000000e+01   1.7320369e-15
   3.9000000e+01   5.6000000e+01   2.0158211e-15
   3.9000000e+01   5.7000000e+01   1.0442574e-15
   3.9000000e+01   5.8000000e+01   8.3023601e-16
   3.9000000e+01   5.9000000e+01   1.2500000e-01
   3.9000000e+01   6.0000000e+01   1.2806501e-15
   3.9000000e+01   6.1000000e+01   2.0612720e-15
   3.9000000e+01   6.2000000e+01   1.0509196e-15
   3.9000000e+01   6.3000000e+01   8.1402904e-16
   3.9000000e+01   6.4000000e+01   4.8434601e-16
   4.0000000e+01   1.0000000e+00   7.3292888e-16
   4.0000000e+01   2.0000000e+00   6.3341878e-16
   4.0000000e+01   3.0000000e+00   2.1250540e-16
   4.0000000e+01   4.0000000e+00   1.2500000e-01
   4.0000000e+01   5.0000000e+00   1.1589696e-15
   4.0000000e+01   6.0000000e+00   7.8138847e-16
   4.0000000e+01   7.0000000e+00   1.2608111e-16
   4.0000000e+01   8.0000000e+00   5.5619466e-17
   4.0000000e+01   9.0000000e+00   5.8630125e-16
   4.0000000e+01   1.0000000e+01   6.4572737e-16
   4.0000000e+01   1.1000000e+01   4.7784784e-16
   4.0000000e+01   1.2000000e+01   1.2500000e-01
   4.0000000e+01   1.3000000e+01   1.0533847e-15
   4.0000000e+01   1.4000000e+01   3.8182836e-16
   4.0000000e+01   1.5000000e+01   4.5381672e-16
   4.0000000e+01   1.6000000e+01   1.7677670e-01
   4.0000000e+01   1.7000000e+01   3.9933790e-16
   4.0000000e+01   1.8000000e+01   5.5968965e-16
   4.0000000e+01   1.9000000e+01   2.4382740e-16
   4.0000000e+01   2.0000000e+01   1.2500000e-01
   4.0000000e+01   2.1000000e+01   5.0045870e-16
   4.0000000e+01   2.2000000e+01   1.5218182e-16
   4.0000000e+01   2.3000000e+01   7.5301836e-16
   4.0000000e+01   2.4000000e+01   9.4698783e-16
   4.0000000e+01   2.5000000e+01   1.4175920e-15
   4.0000000e+01   2.6000000e+01   9.2224661e-16
   4.0000000e+01   2.7000000e+01   6.8579414e-16
   4.0000000e+01   2.8000000e+01   1.2500000e-01
   4.0000000e+01   2.9000000e+01   4.8113174e-16
   4.0000000e+01   3.0000000e+01   7.0654161e-16
   4.0000000e+01   3.1000000e+01   5.4420158e-16
   4.0000000e+01   3.2000000e+01   1.7677670e-01
   4.0000000e+01   3.3000000e+01   4.7675317e-16
   4.0000000e+01   3.4000000e+01   9.8253366e-16
   4.0000000e+01   3.5000000e+01   7.0540030e-16
   4.0000000e+01   3.6000000e+01   1.2500000e-01
   4.0000000e+01   3.7000000e+01   8.1368748e-16
   4.0000000e+01   3.8000000e+01   5.4310976e-16
   4.0000000e+01   3.9000000e+01   9.7839019e-17
   4.0000000e+01   4.0000000e+01   1.0000000e+00
   4.0000000e+01   4.1000000e+01   6.7361906e-16
   4.0000000e+01   4.2000000e+01   1.2238643e-15
   4.0000000e+01   4.3000000e+01   1.0895890e-15
   4.0000000e+01   4.4000000e+01   1.2500000e-01
   4.0000000e+01   4.5000000e+01   1.3321558e-16
   4.0000000e+01   4.6000000e+01   8.8367434e-16
   4.0000000e+01   4.7000000e+01   7.1468134e-16
   4.0000000e+01   4.8000000e+01   1.7677670e-01
   4.0000000e+01   4.9000000e+01   6.3549447e-16
   4.0000000e+01   5.0000000e+01   6.6822665e-16
   4.0000000e+01   5.1000000e+01   1.1638463e-15
   4.0000000e+01   5.2000000e+01   1.2500000e-01
   4.0000000e+01   5.3000000e+01   1.1672543e-15
   4.0000000e+01   5.4000000e+01   2.4823014e-15
   4.0000000e+01   5.5000000e+01   1.2153481e-15
   4.0000000e+01   5.6000000e+01   9.9923837e-16
   4.0000000e+01   5.7000000e+01   2.3245699e-15
   4.0000000e+01   5.8000000e+01   1.1204595e-15
   4.0000000e+01   5.9000000e+01   1.1278988e-15
   4.0000000e+01   6.0000000e+01   1.2500000e-01
   4.0000000e+01   6.1000000e+01   1.5000374e-15
   4.0000000e+01   6.2000000e+01   6.9513727e-16
   4.0000000e+01   6.3000000e+01   1.4052430e-15
   4.0000000e+01   6.4000000e+01   1.7677670e-01
   4.1000000e+01   1.0000000e+00   5.6484698e-16
   4.1000000e+01   2.0000000e+00   5.3866237e-16
   4.1000000e+01   3.0000000e+00   5.6393189e-16
   4.1000000e+01   4.0000000e+00   3.4548990e-16
   4.1000000e+01   5.0000000e+00   1.7677670e-01
   4.1000000e+01   6.0000000e+00   2.4112812e-16
   4.1000000e+01   7.0000000e+00   6.8188535e-16
   4.1000000e+01   8.0000000e+00   6.6880396e-16
   4.1000000e+01   9.0000000e+00   3.8869517e-16
   4.1000000e+01   1.0000000e+01   4.1474042e-16
   4.1000000e+01   1.1000000e+01   7.5106916e-16
   4.1000000e+01   1.2000000e+01   3.3364577e-16
   4.1000000e+01   1.3000000e+01   1.7677670e-01
   4.1000000e+01   1.4000000e+01   6.4380973e-16
   4.1000000e+01   1.5000000e+01   4.0371007e-16
   4.1000000e+01   1.6000000e+01   7.4766833e-16
   4.1000000e+01   1.7000000e+01   5.4749286e-16
   4.1000000e+01   1.8000000e+01   6.8450285e-16
   4.1000000e+01   1.9000000e+01   6.5974250e-16
   4.1000000e+01   2.0000000e+01   9.5940599e-16
   4.1000000e+01   2.1000000e+01   6.5974250e-16
   4.1000000e+01   2.2000000e+01   1.0391055e-15
   4.1000000e+01   2.3000000e+01   1.3821512e-15
   4.1000000e+01   2.4000000e+01   1.2000303e-15
   4.1000000e+01   2.5000000e+01   1.0565595e-15
   4.1000000e+01   2.6000000e+01   1.2362437e-15
   4.1000000e+01   2.7000000e+01   8.6033890e-16
   4.1000000e+01   2.8000000e+01   1.0413233e-15
   4.1000000e+01   2.9000000e+01   2.4873781e-16
   4.1000000e+01   3.0000000e+01   2.2967405e-16
   4.1000000e+01   3.1000000e+01   3.3910184e-16
   4.1000000e+01   3.2000000e+01   5.7123327e-16
   4.1000000e+01   3.3000000e+01   5.4465069e-16
   4.1000000e+01   3.4000000e+01   4.4934110e-16
   4.1000000e+01   3.5000000e+01   1.2351085e-15
   4.1000000e+01   3.6000000e+01   6.3076046e-16
   4.1000000e+01   3.7000000e+01   1.7677670e-01
   4.1000000e+01   3.8000000e+01   4.7098062e-16
   4.1000000e+01   3.9000000e+01   6.3204906e-16
   4.1000000e+01   4.0000000e+01   6.7361906e-16
   4.1000000e+01   4.1000000e+01   1.0000000e+00
   4.1000000e+01   4.2000000e+01   1.1394087e-15
   4.1000000e+01   4.3000000e+01   7.0861702e-16
   4.1000000e+01   4.4000000e+01   3.9105608e-16
   4.1000000e+01   4.5000000e+01   1.7677670e-01
   4.1000000e+01   4.6000000e+01   6.6167650e-16
   4.1000000e+01   4.7000000e+01   1.4966954e-16
   4.1000000e+01   4.8000000e+01   4.7692672e-16
   4.1000000e+01   4.9000000e+01   9.2308033e-16
   4.1000000e+01   5.0000000e+01   7.8083467e-16
   4.1000000e+01   5.1000000e+01   7.3289963e-16
   4.1000000e+01   5.2000000e+01   1.1345294e-15
   4.1000000e+01   5.3000000e+01   1.1040476e-15
   4.1000000e+01   5.4000000e+01   1.1255241e-15
   4.1000000e+01   5.5000000e+01   6.9097762e-16
   4.1000000e+01   5.6000000e+01   8.4745636e-16
   4.1000000e+01   5.7000000e+01   1.5308345e-15
   4.1000000e+01   5.8000000e+01   3.7934262e-16
   4.1000000e+01   5.9000000e+01   1.3600409e-15
   4.1000000e+01   6.0000000e+01   1.4833177e-15
   4.1000000e+01   6.1000000e+01   5.1572369e-16
   4.1000000e+01   6.2000000e+01   7.5754254e-16
   4.1000000e+01   6.3000000e+01   1.3961496e-15
   4.1000000e+01   6.4000000e+01   1.4282372e-15
   4.2000000e+01   1.0000000e+00   5.1579152e-16
   4.2000000e+01   2.0000000e+00   1.7677670e-01
   4.2000000e+01   3.0000000e+00   2.8077077e-16
   4.2000000e+01   4.0000000e+00   3.1225023e-16
   4.2000000e+01   5.0000000e+00   1.6133161e-16
   4.2000000e+01   6.0000000e+00   1.2500000e-01
   4.2000000e+01   7.0000000e+00   3.8621077e-16
   4.2000000e+01   8.0000000e+00   1.8253380e-16
   4.2000000e+01   9.0000000e+00   1.0001775e-15
   4.2000000e+01   1.0000000e+01   8.8818520e-16
   4.2000000e+01   1.1000000e+01   4.1474042e-16
   4.2000000e+01   1.2000000e+01   5.5964664e-16
   4.2000000e+01   1.3000000e+01   8.1064873e-16
   4.2000000e+01   1.4000000e+01   1.2500000e-01
   4.2000000e+01   1.5000000e+01   7.3666795e-16
   4.2000000e+01   1.6000000e+01   3.3256056e-16
   4.2000000e+01   1.7000000e+01   3.8164804e-16
   4.2000000e+01   1.8000000e+01   1.7677670e-01
   4.2000000e+01   1.9000000e+01   1.9962515e-16
   4.2000000e+01   2.0000000e+01   5.3483525e-16
   4.2000000e+01   2.1000000e+01   2.5624778e-16
   4.2000000e+01   2.2000000e+01   1.2500000e-01
   4.2000000e+01   2.3000000e+01   6.8285391e-16
   4.2000000e+01   2.4000000e+01   1.0203950e-15
   4.2000000e+01   2.5000000e+01   5.8293227e-16
   4.2000000e+01   2.6000000e+01   9.8077406e-16
   4.2000000e+01   2.7000000e+01   1.3012753e-15
   4.2000000e+01   2.8000000e+01   9.7154427e-16
   4.2000000e+01   2.9000000e+01   5.9309407e-16
   4.2000000e+01   3.0000000e+01   1.2500000e-01
   4.2000000e+01   3.1000000e+01   4.3690243e-16
   4.2000000e+01   3.2000000e+01   2.6876460e-16
   4.2000000e+01   3.3000000e+01   6.0757746e-16
   4.2000000e+01   3.4000000e+01   1.7677670e-01
   4.2000000e+01   3.5000000e+01   5.4968704e-16
   4.2000000e+01   3.6000000e+01   9.3146736e-16
   4.2000000e+01   3.7000000e+01   5.4809919e-16
   4.2000000e+01   3.8000000e+01   1.2500000e-01
   4.2000000e+01   3.9000000e+01   1.2960538e-15
   4.2000000e+01   4.0000000e+01   1.2238643e-15
   4.2000000e+01   4.1000000e+01   1.1394087e-15
   4.2000000e+01   4.2000000e+01   1.0000000e+00
   4.2000000e+01   4.3000000e+01   5.1909843e-16
   4.2000000e+01   4.4000000e+01   7.6582884e-16
   4.2000000e+01   4.5000000e+01   1.6754944e-15
   4.2000000e+01   4.6000000e+01   1.2500000e-01
   4.2000000e+01   4.7000000e+01   1.0273990e-15
   4.2000000e+01   4.8000000e+01   6.9427959e-16
   4.2000000e+01   4.9000000e+01   7.4718721e-16
   4.2000000e+01   5.0000000e+01   1.7677670e-01
   4.2000000e+01   5.1000000e+01   6.5735549e-16
   4.2000000e+01   5.2000000e+01   6.4740289e-16
   4.2000000e+01   5.3000000e+01   1.4272550e-15
   4.2000000e+01   5.4000000e+01   1.2500000e-01
   4.2000000e+01   5.5000000e+01   1.1027439e-16
   4.2000000e+01   5.6000000e+01   1.1065959e-15
   4.2000000e+01   5.7000000e+01   1.5377763e-15
   4.2000000e+01   5.8000000e+01   1.0949311e-15
   4.2000000e+01   5.9000000e+01   2.6857559e-16
   4.2000000e+01   6.0000000e+01   1.0473823e-15
   4.2000000e+01   6.1000000e+01   9.6141288e-16
   4.2000000e+01   6.2000000e+01   1.2500000e-01
   4.2000000e+01   6.3000000e+01   1.8051181e-15
   4.2000000e+01   6.4000000e+01   3.5767289e-16
   4.3000000e+01   1.0000000e+00   1.1692191e-15
   4.3000000e+01   2.0000000e+00   4.7169568e-16
   4.3000000e+01   3.0000000e+00   3.8627992e-16
   4.3000000e+01   4.0000000e+00   1.8388273e-16
   4.3000000e+01   5.0000000e+00   8.3477518e-16
   4.3000000e+01   6.0000000e+00   6.5616130e-16
   4.3000000e+01   7.0000000e+00   1.2500000e-01
   4.3000000e+01   8.0000000e+00   4.1924358e-16
   4.3000000e+01   9.0000000e+00   3.7751664e-16
   4.3000000e+01   1.0000000e+01   3.1298661e-16
   4.3000000e+01   1.1000000e+01   1.0236339e-16
   4.3000000e+01   1.2000000e+01   4.3976181e-16
   4.3000000e+01   1.3000000e+01   4.9980511e-16
   4.3000000e+01   1.4000000e+01   5.6750253e-16
   4.3000000e+01   1.5000000e+01   1.2500000e-01
   4.3000000e+01   1.6000000e+01   7.8180525e-16
   4.3000000e+01   1.7000000e+01   6.6512112e-16
   4.3000000e+01   1.8000000e+01   4.4405702e-16
   4.3000000e+01   1.9000000e+01   5.7895340e-16
   4.3000000e+01   2.0000000e+01   1.7677377e-16
   4.3000000e+01   2.1000000e+01   1.1763625e-15
   4.3000000e+01   2.2000000e+01   7.1218480e-16
   4.3000000e+01   2.3000000e+01   1.2500000e-01
   4.3000000e+01   2.4000000e+01   2.3100662e-16
   4.3000000e+01   2.5000000e+01   8.6279782e-16
   4.3000000e+01   2.6000000e+01   2.4290001e-16
   4.3000000e+01   2.7000000e+01   6.0405067e-16
   4.3000000e+01   2.8000000e+01   8.8075107e-16
   4.3000000e+01   2.9000000e+01   9.0928638e-16
   4.3000000e+01   3.0000000e+01   5.7631798e-16
   4.3000000e+01   3.1000000e+01   1.2500000e-01
   4.3000000e+01   3.2000000e+01   5.7162758e-16
   4.3000000e+01   3.3000000e+01   1.3606072e-15
   4.3000000e+01   3.4000000e+01   8.3097781e-16
   4.3000000e+01   3.5000000e+01   5.7963196e-16
   4.3000000e+01   3.6000000e+01   5.4989503e-16
   4.3000000e+01   3.7000000e+01   5.6627496e-16
   4.3000000e+01   3.8000000e+01   7.3102954e-16
   4.3000000e+01   3.9000000e+01   1.2500000e-01
   4.3000000e+01   4.0000000e+01   1.0895890e-15
   4.3000000e+01   4.1000000e+01   7.0861702e-16
   4.3000000e+01   4.2000000e+01   5.1909843e-16
   4.3000000e+01   4.3000000e+01   1.0000000e+00
   4.3000000e+01   4.4000000e+01   5.2882185e-16
   4.3000000e+01   4.5000000e+01   6.6877584e-16
   4.3000000e+01   4.6000000e+01   5.3726741e-16
   4.3000000e+01   4.7000000e+01   1.2500000e-01
   4.3000000e+01   4.8000000e+01   7.4631223e-16
   4.3000000e+01   4.9000000e+01   1.0828232e-15
   4.3000000e+01   5.0000000e+01   2.4556296e-16
   4.3000000e+01   5.1000000e+01   6.3269684e-16
   4.3000000e+01   5.2000000e+01   3.4016729e-16
   4.3000000e+01   5.3000000e+01   1.5071303e-15
   4.3000000e+01   5.4000000e+01   1.1257757e-15
   4.3000000e+01   5.5000000e+01   1.2500000e-01
   4.3000000e+01   5.6000000e+01   9.6199802e-16
   4.3000000e+01   5.7000000e+01   1.0892958e-15
   4.3000000e+01   5.8000000e+01   1.0334414e-15
   4.3000000e+01   5.9000000e+01   8.0311936e-16
   4.3000000e+01   6.0000000e+01   2.3844129e-15
   4.3000000e+01   6.1000000e+01   8.0192272e-16
   4.3000000e+01   6.2000000e+01   7.3512681e-16
   4.3000000e+01   6.3000000e+01   1.2500000e-01
   4.3000000e+01   6.4000000e+01   1.3005791e-15
   4.4000000e+01   1.0000000e+00   7.3870761e-16
   4.4000000e+01   2.0000000e+00   6.1455257e-16
   4.4000000e+01   3.0000000e+00   7.2660534e-16
   4.4000000e+01   4.0000000e+00   1.7677670e-01
   4.4000000e+01   5.0000000e+00   4.3542941e-16
   4.4000000e+01   6.0000000e+00   8.6268620e-16
   4.4000000e+01   7.0000000e+00   2.8920499e-16
   4.4000000e+01   8.0000000e+00   1.2500000e-01
   4.4000000e+01   9.0000000e+00   3.0818816e-16
   4.4000000e+01   1.0000000e+01   4.6131904e-16
   4.4000000e+01   1.1000000e+01   7.1258135e-16
   4.4000000e+01   1.2000000e+01   1.1657371e-15
   4.4000000e+01   1.3000000e+01   3.2669269e-16
   4.4000000e+01   1.4000000e+01   3.9600359e-16
   4.4000000e+01   1.5000000e+01   7.5464309e-16
   4.4000000e+01   1.6000000e+01   1.2500000e-01
   4.4000000e+01   1.7000000e+01   3.5161116e-16
   4.4000000e+01   1.8000000e+01   5.5857018e-16
   4.4000000e+01   1.9000000e+01   4.1809085e-16
   4.4000000e+01   2.0000000e+01   1.7677670e-01
   4.4000000e+01   2.1000000e+01   1.0133295e-15
   4.4000000e+01   2.2000000e+01   8.7157037e-16
   4.4000000e+01   2.3000000e+01   5.4604124e-16
   4.4000000e+01   2.4000000e+01   1.2500000e-01
   4.4000000e+01   2.5000000e+01   2.1637677e-16
   4.4000000e+01   2.6000000e+01   1.1679830e-15
   4.4000000e+01   2.7000000e+01   8.8080958e-16
   4.4000000e+01   2.8000000e+01   5.2018569e-16
   4.4000000e+01   2.9000000e+01   1.0592358e-15
   4.4000000e+01   3.0000000e+01   1.4115576e-15
   4.4000000e+01   3.1000000e+01   9.4568884e-16
   4.4000000e+01   3.2000000e+01   1.2500000e-01
   4.4000000e+01   3.3000000e+01   5.6565021e-16
   4.4000000e+01   3.4000000e+01   3.1031677e-17
   4.4000000e+01   3.5000000e+01   1.6220592e-16
   4.4000000e+01   3.6000000e+01   1.7677670e-01
   4.4000000e+01   3.7000000e+01   2.5657786e-16
   4.4000000e+01   3.8000000e+01   9.5651715e-16
   4.4000000e+01   3.9000000e+01   3.8415901e-16
   4.4000000e+01   4.0000000e+01   1.2500000e-01
   4.4000000e+01   4.1000000e+01   3.9105608e-16
   4.4000000e+01   4.2000000e+01   7.6582884e-16
   4.4000000e+01   4.3000000e+01   5.2882185e-16
   4.4000000e+01   4.4000000e+01   1.0000000e+00
   4.4000000e+01   4.5000000e+01   7.0815930e-16
   4.4000000e+01   4.6000000e+01   7.3581727e-16
   4.4000000e+01   4.7000000e+01   1.6374177e-15
   4.4000000e+01   4.8000000e+01   1.2500000e-01
   4.4000000e+01   4.9000000e+01   4.3822974e-16
   4.4000000e+01   5.0000000e+01   8.5649677e-16
   4.4000000e+01   5.1000000e+01   5.0478441e-16
   4.4000000e+01   5.2000000e+01   1.7677670e-01
   4.4000000e+01   5.3000000e+01   3.8229799e-16
   4.4000000e+01   5.4000000e+01   1.4657500e-15
   4.4000000e+01   5.5000000e+01   4.3976010e-16
   4.4000000e+01   5.6000000e+01   1.2500000e-01
   4.4000000e+01   5.7000000e+01   2.0728617e-15
   4.4000000e+01   5.8000000e+01   5.6852370e-16
   4.4000000e+01   5.9000000e+01   1.6845025e-15
   4.4000000e+01   6.0000000e+01   1.9473415e-15
   4.4000000e+01   6.1000000e+01   6.3861212e-16
   4.4000000e+01   6.2000000e+01   8.0386420e-16
   4.4000000e+01   6.3000000e+01   1.5029337e-15
   4.4000000e+01   6.4000000e+01   1.2500000e-01
   4.5000000e+01   1.0000000e+00   1.3985788e-15
   4.5000000e+01   2.0000000e+00   1.2664126e-15
   4.5000000e+01   3.0000000e+00   1.9279639e-16
   4.5000000e+01   4.0000000e+00   1.0329157e-15
   4.5000000e+01   5.0000000e+00   1.3820434e-15
   4.5000000e+01   6.0000000e+00   5.3281291e-16
   4.5000000e+01   7.0000000e+00   6.0591286e-16
   4.5000000e+01   8.0000000e+00   2.5222486e-16
   4.5000000e+01   9.0000000e+00   1.7677670e-01
   4.5000000e+01   1.0000000e+01   6.4206449e-16
   4.5000000e+01   1.1000000e+01   4.4486103e-16
   4.5000000e+01   1.2000000e+01   4.1133527e-16
   4.5000000e+01   1.3000000e+01   3.3664811e-16
   4.5000000e+01   1.4000000e+01   2.4206231e-16
   4.5000000e+01   1.5000000e+01   7.5837381e-16
   4.5000000e+01   1.6000000e+01   6.6653632e-16
   4.5000000e+01   1.7000000e+01   1.7677670e-01
   4.5000000e+01   1.8000000e+01   3.2403827e-16
   4.5000000e+01   1.9000000e+01   2.5307945e-16
   4.5000000e+01   2.0000000e+01   5.4500763e-16
   4.5000000e+01   2.1000000e+01   1.1690144e-15
   4.5000000e+01   2.2000000e+01   1.0461404e-15
   4.5000000e+01   2.3000000e+01   9.4422514e-16
   4.5000000e+01   2.4000000e+01   6.6761504e-16
   4.5000000e+01   2.5000000e+01   2.1240724e-15
   4.5000000e+01   2.6000000e+01   1.7607411e-15
   4.5000000e+01   2.7000000e+01   1.1145730e-15
   4.5000000e+01   2.8000000e+01   5.3772021e-16
   4.5000000e+01   2.9000000e+01   3.6804153e-16
   4.5000000e+01   3.0000000e+01   9.2817473e-16
   4.5000000e+01   3.1000000e+01   6.2372899e-16
   4.5000000e+01   3.2000000e+01   1.2288728e-15
   4.5000000e+01   3.3000000e+01   1.3472895e-15
   4.5000000e+01   3.4000000e+01   1.1758869e-15
   4.5000000e+01   3.5000000e+01   3.4170090e-16
   4.5000000e+01   3.6000000e+01   5.5348282e-16
   4.5000000e+01   3.7000000e+01   2.2411023e-16
   4.5000000e+01   3.8000000e+01   4.1983623e-16
   4.5000000e+01   3.9000000e+01   2.5589376e-16
   4.5000000e+01   4.0000000e+01   1.3321558e-16
   4.5000000e+01   4.1000000e+01   1.7677670e-01
   4.5000000e+01   4.2000000e+01   1.6754944e-15
   4.5000000e+01   4.3000000e+01   6.6877584e-16
   4.5000000e+01   4.4000000e+01   7.0815930e-16
   4.5000000e+01   4.5000000e+01   1.0000000e+00
   4.5000000e+01   4.6000000e+01   1.6146959e-15
   4.5000000e+01   4.7000000e+01   5.1456706e-16
   4.5000000e+01   4.8000000e+01   6.6131085e-16
   4.5000000e+01   4.9000000e+01   1.7677670e-01
   4.5000000e+01   5.0000000e+01   8.2375258e-16
   4.5000000e+01   5.1000000e+01   1.8658788e-15
   4.5000000e+01   5.2000000e+01   1.0047988e-15
   4.5000000e+01   5.3000000e+01   7.9076804e-16
   4.5000000e+01   5.4000000e+01   1.2239999e-15
   4.5000000e+01   5.5000000e+01   3.4331751e-16
   4.5000000e+01   5.6000000e+01   8.3188989e-16
   4.5000000e+01   5.7000000e+01   6.1062266e-16
   4.5000000e+01   5.8000000e+01   9.5851478e-16
   4.5000000e+01   5.9000000e+01   2.0206364e-16
   4.5000000e+01   6.0000000e+01   8.7675686e-16
   4.5000000e+01   6.1000000e+01   1.2237011e-15
   4.5000000e+01   6.2000000e+01   1.5705912e-15
   4.5000000e+01   6.3000000e+01   7.1803304e-16
   4.5000000e+01   6.4000000e+01   8.1656338e-16
   4.6000000e+01   1.0000000e+00   1.0388213e-15
   4.6000000e+01   2.0000000e+00   1.2500000e-01
   4.6000000e+01   3.0000000e+00   1.6148552e-15
   4.6000000e+01   4.0000000e+00   6.2063354e-16
   4.6000000e+01   5.0000000e+00   1.2205555e-15
   4.6000000e+01   6.0000000e+00   1.7677670e-01
   4.6000000e+01   7.0000000e+00   6.4687394e-16
   4.6000000e+01   8.0000000e+00   5.2958809e-17
   4.6000000e+01   9.0000000e+00   7.7464921e-16
   4.6000000e+01   1.0000000e+01   1.2500000e-01
   4.6000000e+01   1.1000000e+01   6.9116541e-16
   4.6000000e+01   1.2000000e+01   7.0575749e-16
   4.6000000e+01   1.3000000e+01   1.0948084e-15
   4.6000000e+01   1.4000000e+01   5.4470593e-16
   4.6000000e+01   1.5000000e+01   5.6777423e-17
   4.6000000e+01   1.6000000e+01   2.3633021e-16
   4.6000000e+01   1.7000000e+01   1.1426894e-15
   4.6000000e+01   1.8000000e+01   1.2500000e-01
   4.6000000e+01   1.9000000e+01   7.8401489e-16
   4.6000000e+01   2.0000000e+01   3.7855148e-16
   4.6000000e+01   2.1000000e+01   8.6130593e-16
   4.6000000e+01   2.2000000e+01   1.7677670e-01
   4.6000000e+01   2.3000000e+01   1.2203286e-15
   4.6000000e+01   2.4000000e+01   6.5505511e-16
   4.6000000e+01   2.5000000e+01   1.5120603e-15
   4.6000000e+01   2.6000000e+01   1.2500000e-01
   4.6000000e+01   2.7000000e+01   1.3695543e-15
   4.6000000e+01   2.8000000e+01   2.0888837e-16
   4.6000000e+01   2.9000000e+01   1.3291814e-15
   4.6000000e+01   3.0000000e+01   5.0967965e-16
   4.6000000e+01   3.1000000e+01   5.8917809e-16
   4.6000000e+01   3.2000000e+01   7.2194514e-16
   4.6000000e+01   3.3000000e+01   3.6687351e-16
   4.6000000e+01   3.4000000e+01   1.2500000e-01
   4.6000000e+01   3.5000000e+01   8.8320810e-16
   4.6000000e+01   3.6000000e+01   8.1563739e-16
   4.6000000e+01   3.7000000e+01   9.6953042e-16
   4.6000000e+01   3.8000000e+01   1.7677670e-01
   4.6000000e+01   3.9000000e+01   5.7853613e-16
   4.6000000e+01   4.0000000e+01   8.8367434e-16
   4.6000000e+01   4.1000000e+01   6.6167650e-16
   4.6000000e+01   4.2000000e+01   1.2500000e-01
   4.6000000e+01   4.3000000e+01   5.3726741e-16
   4.6000000e+01   4.4000000e+01   7.3581727e-16
   4.6000000e+01   4.5000000e+01   1.6146959e-15
   4.6000000e+01   4.6000000e+01   1.0000000e+00
   4.6000000e+01   4.7000000e+01   1.4867425e-15
   4.6000000e+01   4.8000000e+01   1.0772060e-15
   4.6000000e+01   4.9000000e+01   1.0944198e-15
   4.6000000e+01   5.0000000e+01   1.2500000e-01
   4.6000000e+01   5.1000000e+01   7.9602310e-16
   4.6000000e+01   5.2000000e+01   7.4991436e-16
   4.6000000e+01   5.3000000e+01   1.3563081e-15
   4.6000000e+01   5.4000000e+01   1.7677670e-01
   4.6000000e+01   5.5000000e+01   5.6733945e-16
   4.6000000e+01   5.6000000e+01   1.7251491e-15
   4.6000000e+01   5.7000000e+01   1.4865057e-15
   4.6000000e+01   5.8000000e+01   1.2500000e-01
   4.6000000e+01   5.9000000e+01   1.8415836e-15
   4.6000000e+01   6.0000000e+01   6.2757683e-16
   4.6000000e+01   6.1000000e+01   1.5473772e-15
   4.6000000e+01   6.2000000e+01   5.3668038e-16
   4.6000000e+01   6.3000000e+01   2.0106205e-15
   4.6000000e+01   6.4000000e+01   6.1537466e-16
   4.7000000e+01   1.0000000e+00   5.0003385e-16
   4.7000000e+01   2.0000000e+00   5.8545440e-16
   4.7000000e+01   3.0000000e+00   1.2500000e-01
   4.7000000e+01   4.0000000e+00   1.1619569e-15
   4.7000000e+01   5.0000000e+00   8.4301136e-16
   4.7000000e+01   6.0000000e+00   8.2351418e-16
   4.7000000e+01   7.0000000e+00   7.8020960e-16
   4.7000000e+01   8.0000000e+00   7.1642714e-16
   4.7000000e+01   9.0000000e+00   5.4027656e-16
   4.7000000e+01   1.0000000e+01   7.3647644e-16
   4.7000000e+01   1.1000000e+01   1.2500000e-01
   4.7000000e+01   1.2000000e+01   1.2133706e-15
   4.7000000e+01   1.3000000e+01   1.1097513e-15
   4.7000000e+01   1.4000000e+01   1.0211799e-15
   4.7000000e+01   1.5000000e+01   5.9674551e-16
   4.7000000e+01   1.6000000e+01   8.7797747e-16
   4.7000000e+01   1.7000000e+01   9.0205621e-16
   4.7000000e+01   1.8000000e+01   1.4004156e-15
   4.7000000e+01   1.9000000e+01   1.2500000e-01
   4.7000000e+01   2.0000000e+01   8.8830589e-16
   4.7000000e+01   2.1000000e+01   6.9388939e-17
   4.7000000e+01   2.2000000e+01   9.3934916e-16
   4.7000000e+01   2.3000000e+01   6.3605713e-16
   4.7000000e+01   2.4000000e+01   8.6621476e-16
   4.7000000e+01   2.5000000e+01   3.6874199e-16
   4.7000000e+01   2.6000000e+01   1.1917563e-15
   4.7000000e+01   2.7000000e+01   1.2500000e-01
   4.7000000e+01   2.8000000e+01   5.4285621e-16
   4.7000000e+01   2.9000000e+01   3.6217105e-16
   4.7000000e+01   3.0000000e+01   1.2724244e-15
   4.7000000e+01   3.1000000e+01   8.2022341e-16
   4.7000000e+01   3.2000000e+01   4.9449813e-16
   4.7000000e+01   3.3000000e+01   1.3183898e-15
   4.7000000e+01   3.4000000e+01   2.7574056e-16
   4.7000000e+01   3.5000000e+01   1.2500000e-01
   4.7000000e+01   3.6000000e+01   1.2819653e-16
   4.7000000e+01   3.7000000e+01   5.4123372e-16
   4.7000000e+01   3.8000000e+01   7.8012667e-16
   4.7000000e+01   3.9000000e+01   9.3722319e-16
   4.7000000e+01   4.0000000e+01   7.1468134e-16
   4.7000000e+01   4.1000000e+01   1.4966954e-16
   4.7000000e+01   4.2000000e+01   1.0273990e-15
   4.7000000e+01   4.3000000e+01   1.2500000e-01
   4.7000000e+01   4.4000000e+01   1.6374177e-15
   4.7000000e+01   4.5000000e+01   5.1456706e-16
   4.7000000e+01   4.6000000e+01   1.4867425e-15
   4.7000000e+01   4.7000000e+01   1.0000000e+00
   4.7000000e+01   4.8000000e+01   1.2922170e-15
   4.7000000e+01   4.9000000e+01   9.7037895e-16
   4.7000000e+01   5.0000000e+01   2.9531725e-16
   4.7000000e+01   5.1000000e+01   1.2500000e-01
   4.7000000e+01   5.2000000e+01   1.5362093e-15
   4.7000000e+01   5.3000000e+01   9.9771185e-16
   4.7000000e+01   5.4000000e+01   5.1872366e-16
   4.7000000e+01   5.5000000e+01   8.6470876e-16
   4.7000000e+01   5.6000000e+01   5.3958057e-16
   4.7000000e+01   5.7000000e+01   4.2003240e-16
   4.7000000e+01   5.8000000e+01   9.0759076e-16
   4.7000000e+01   5.9000000e+01   1.2500000e-01
   4.7000000e+01   6.0000000e+01   1.2945931e-15
   4.7000000e+01   6.1000000e+01   9.9874284e-16
   4.7000000e+01   6.2000000e+01   1.8078309e-15
   4.7000000e+01   6.3000000e+01   1.0133109e-15
   4.7000000e+01   6.4000000e+01   2.6471590e-16
   4.8000000e+01   1.0000000e+00   6.3786068e-16
   4.8000000e+01   2.0000000e+00   6.4625842e-16
   4.8000000e+01   3.0000000e+00   1.1650841e-15
   4.8000000e+01   4.0000000e+00   1.2500000e-01
   4.8000000e+01   5.0000000e+00   3.6264124e-16
   4.8000000e+01   6.0000000e+00   2.5219801e-16
   4.8000000e+01   7.0000000e+00   2.3990040e-17
   4.8000000e+01   8.0000000e+00   1.7677670e-01
   4.8000000e+01   9.0000000e+00   4.6039182e-16
   4.8000000e+01   1.0000000e+01   1.2204615e-15
   4.8000000e+01   1.1000000e+01   8.0154972e-16
   4.8000000e+01   1.2000000e+01   1.2500000e-01
   4.8000000e+01   1.3000000e+01   6.3545185e-16
   4.8000000e+01   1.4000000e+01   9.8688539e-16
   4.8000000e+01   1.5000000e+01   3.1798480e-16
   4.8000000e+01   1.6000000e+01   1.4083615e-16
   4.8000000e+01   1.7000000e+01   1.4810455e-15
   4.8000000e+01   1.8000000e+01   1.4218173e-15
   4.8000000e+01   1.9000000e+01   9.2574482e-16
   4.8000000e+01   2.0000000e+01   1.2500000e-01
   4.8000000e+01   2.1000000e+01   1.3198299e-15
   4.8000000e+01   2.2000000e+01   1.3405002e-15
   4.8000000e+01   2.3000000e+01   1.1763376e-15
   4.8000000e+01   2.4000000e+01   1.7677670e-01
   4.8000000e+01   2.5000000e+01   8.3467289e-16
   4.8000000e+01   2.6000000e+01   1.4588354e-15
   4.8000000e+01   2.7000000e+01   1.2330288e-15
   4.8000000e+01   2.8000000e+01   1.2500000e-01
   4.8000000e+01   2.9000000e+01   9.2772843e-16
   4.8000000e+01   3.0000000e+01   1.9063182e-15
   4.8000000e+01   3.1000000e+01   1.4965668e-15
   4.8000000e+01   3.2000000e+01   1.6017562e-15
   4.8000000e+01   3.3000000e+01   1.3094431e-15
   4.8000000e+01   3.4000000e+01   6.8057781e-16
   4.8000000e+01   3.5000000e+01   6.2485332e-16
   4.8000000e+01   3.6000000e+01   1.2500000e-01
   4.8000000e+01   3.7000000e+01   1.6126347e-15
   4.8000000e+01   3.8000000e+01   9.3146736e-16
   4.8000000e+01   3.9000000e+01   1.2872069e-16
   4.8000000e+01   4.0000000e+01   1.7677670e-01
   4.8000000e+01   4.1000000e+01   4.7692672e-16
   4.8000000e+01   4.2000000e+01   6.9427959e-16
   4.8000000e+01   4.3000000e+01   7.4631223e-16
   4.8000000e+01   4.4000000e+01   1.2500000e-01
   4.8000000e+01   4.5000000e+01   6.6131085e-16
   4.8000000e+01   4.6000000e+01   1.0772060e-15
   4.8000000e+01   4.7000000e+01   1.2922170e-15
   4.8000000e+01   4.8000000e+01   1.0000000e+00
   4.8000000e+01   4.9000000e+01   5.1543332e-16
   4.8000000e+01   5.0000000e+01   7.9118606e-16
   4.8000000e+01   5.1000000e+01   1.2715162e-15
   4.8000000e+01   5.2000000e+01   1.2500000e-01
   4.8000000e+01   5.3000000e+01   1.0833362e-15
   4.8000000e+01   5.4000000e+01   5.7219585e-16
   4.8000000e+01   5.5000000e+01   2.8589274e-16
   4.8000000e+01   5.6000000e+01   1.7677670e-01
   4.8000000e+01   5.7000000e+01   2.0100827e-15
   4.8000000e+01   5.8000000e+01   8.8176525e-16
   4.8000000e+01   5.9000000e+01   6.6384515e-16
   4.8000000e+01   6.0000000e+01   1.2500000e-01
   4.8000000e+01   6.1000000e+01   1.2150850e-15
   4.8000000e+01   6.2000000e+01   9.7700513e-16
   4.8000000e+01   6.3000000e+01   1.5084857e-15
   4.8000000e+01   6.4000000e+01   2.3462496e-15
   4.9000000e+01   1.0000000e+00   8.5850455e-16
   4.9000000e+01   2.0000000e+00   9.1632201e-16
   4.9000000e+01   3.0000000e+00   1.2033130e-15
   4.9000000e+01   4.0000000e+00   1.0579712e-15
   4.9000000e+01   5.0000000e+00   6.4736570e-16
   4.9000000e+01   6.0000000e+00   8.4156485e-16
   4.9000000e+01   7.0000000e+00   7.1542150e-16
   4.9000000e+01   8.0000000e+00   7.5552585e-16
   4.9000000e+01   9.0000000e+00   8.3493784e-16
   4.9000000e+01   1.0000000e+01   3.6627321e-16
   4.9000000e+01   1.1000000e+01   5.1643507e-16
   4.9000000e+01   1.2000000e+01   1.0182151e-15
   4.9000000e+01   1.3000000e+01   1.7677670e-01
   4.9000000e+01   1.4000000e+01   3.6253334e-16
   4.9000000e+01   1.5000000e+01   5.6966586e-16
   4.9000000e+01   1.6000000e+01   1.5307460e-15
   4.9000000e+01   1.7000000e+01   1.4988214e-15
   4.9000000e+01   1.8000000e+01   1.5200979e-15
   4.9000000e+01   1.9000000e+01   8.6413609e-16
   4.9000000e+01   2.0000000e+01   1.0244368e-15
   4.9000000e+01   2.1000000e+01   1.7677670e-01
   4.9000000e+01   2.2000000e+01   1.7994997e-15
   4.9000000e+01   2.3000000e+01   1.2593710e-15
   4.9000000e+01   2.4000000e+01   2.7641092e-16
   4.9000000e+01   2.5000000e+01   1.1706518e-15
   4.9000000e+01   2.6000000e+01   9.8910580e-16
   4.9000000e+01   2.7000000e+01   1.1020615e-15
   4.9000000e+01   2.8000000e+01   9.8526338e-16
   4.9000000e+01   2.9000000e+01   9.6398195e-16
   4.9000000e+01   3.0000000e+01   3.0239096e-16
   4.9000000e+01   3.1000000e+01   1.7347374e-15
   4.9000000e+01   3.2000000e+01   8.6270190e-16
   4.9000000e+01   3.3000000e+01   1.1219196e-15
   4.9000000e+01   3.4000000e+01   5.1448006e-16
   4.9000000e+01   3.5000000e+01   7.6595457e-16
   4.9000000e+01   3.6000000e+01   5.1918465e-16
   4.9000000e+01   3.7000000e+01   1.0150964e-15
   4.9000000e+01   3.8000000e+01   4.5556973e-16
   4.9000000e+01   3.9000000e+01   6.8227360e-16
   4.9000000e+01   4.0000000e+01   6.3549447e-16
   4.9000000e+01   4.1000000e+01   9.2308033e-16
   4.9000000e+01   4.2000000e+01   7.4718721e-16
   4.9000000e+01   4.3000000e+01   1.0828232e-15
   4.9000000e+01   4.4000000e+01   4.3822974e-16
   4.9000000e+01   4.5000000e+01   1.7677670e-01
   4.9000000e+01   4.6000000e+01   1.0944198e-15
   4.9000000e+01   4.7000000e+01   9.7037895e-16
   4.9000000e+01   4.8000000e+01   5.1543332e-16
   4.9000000e+01   4.9000000e+01   1.0000000e+00
   4.9000000e+01   5.0000000e+01   1.0702826e-15
   4.9000000e+01   5.1000000e+01   7.2762500e-16
   4.9000000e+01   5.2000000e+01   7.5900298e-16
   4.9000000e+01   5.3000000e+01   1.7677670e-01
   4.9000000e+01   5.4000000e+01   1.4503704e-15
   4.9000000e+01   5.5000000e+01   3.8888771e-16
   4.9000000e+01   5.6000000e+01   9.2120718e-16
   4.9000000e+01   5.7000000e+01   1.5838085e-15
   4.9000000e+01   5.8000000e+01   5.5843616e-16
   4.9000000e+01   5.9000000e+01   1.0591762e-15
   4.9000000e+01   6.0000000e+01   7.4966602e-16
   4.9000000e+01   6.1000000e+01   1.2801648e-15
   4.9000000e+01   6.2000000e+01   6.3432851e-16
   4.9000000e+01   6.3000000e+01   7.0065651e-16
   4.9000000e+01   6.4000000e+01   1.4065294e-15
   5.0000000e+01   1.0000000e+00   8.7704341e-16
   5.0000000e+01   2.0000000e+00   8.3759035e-16
   5.0000000e+01   3.0000000e+00   1.0794640e-15
   5.0000000e+01   4.0000000e+00   4.6526823e-16
   5.0000000e+01   5.0000000e+00   1.1343543e-15
   5.0000000e+01   6.0000000e+00   1.2500000e-01
   5.0000000e+01   7.0000000e+00   6.5352872e-16
   5.0000000e+01   8.0000000e+00   4.8323804e-16
   5.0000000e+01   9.0000000e+00   5.9899100e-16
   5.0000000e+01   1.0000000e+01   1.7677670e-01
   5.0000000e+01   1.1000000e+01   1.2342774e-16
   5.0000000e+01   1.2000000e+01   2.5589376e-16
   5.0000000e+01   1.3000000e+01   7.6315314e-16
   5.0000000e+01   1.4000000e+01   1.2500000e-01
   5.0000000e+01   1.5000000e+01   1.2271559e-16
   5.0000000e+01   1.6000000e+01   5.6033448e-16
   5.0000000e+01   1.7000000e+01   1.2357966e-15
   5.0000000e+01   1.8000000e+01   2.8740971e-17
   5.0000000e+01   1.9000000e+01   9.0357115e-16
   5.0000000e+01   2.0000000e+01   5.1520995e-16
   5.0000000e+01   2.1000000e+01   9.9110417e-16
   5.0000000e+01   2.2000000e+01   1.2500000e-01
   5.0000000e+01   2.3000000e+01   1.1111882e-15
   5.0000000e+01   2.4000000e+01   1.9733957e-15
   5.0000000e+01   2.5000000e+01   1.0604529e-15
   5.0000000e+01   2.6000000e+01   1.7677670e-01
   5.0000000e+01   2.7000000e+01   1.9867912e-15
   5.0000000e+01   2.8000000e+01   2.9737674e-15
   5.0000000e+01   2.9000000e+01   8.8061653e-16
   5.0000000e+01   3.0000000e+01   1.2500000e-01
   5.0000000e+01   3.1000000e+01   1.2916018e-15
   5.0000000e+01   3.2000000e+01   7.1524481e-16
   5.0000000e+01   3.3000000e+01   7.6277056e-16
   5.0000000e+01   3.4000000e+01   9.1984275e-16
   5.0000000e+01   3.5000000e+01   8.5289184e-16
   5.0000000e+01   3.6000000e+01   8.9390622e-16
   5.0000000e+01   3.7000000e+01   4.6930362e-16
   5.0000000e+01   3.8000000e+01   1.2500000e-01
   5.0000000e+01   3.9000000e+01   2.1190698e-15
   5.0000000e+01   4.0000000e+01   6.6822665e-16
   5.0000000e+01   4.1000000e+01   7.8083467e-16
   5.0000000e+01   4.2000000e+01   1.7677670e-01
   5.0000000e+01   4.3000000e+01   2.4556296e-16
   5.0000000e+01   4.4000000e+01   8.5649677e-16
   5.0000000e+01   4.5000000e+01   8.2375258e-16
   5.0000000e+01   4.6000000e+01   1.2500000e-01
   5.0000000e+01   4.7000000e+01   2.9531725e-16
   5.0000000e+01   4.8000000e+01   7.9118606e-16
   5.0000000e+01   4.9000000e+01   1.0702826e-15
   5.0000000e+01   5.0000000e+01   1.0000000e+00
   5.0000000e+01   5.1000000e+01   1.2636755e-15
   5.0000000e+01   5.2000000e+01   1.7763162e-15
   5.0000000e+01   5.3000000e+01   1.3139961e-15
   5.0000000e+01   5.4000000e+01   1.2500000e-01
   5.0000000e+01   5.5000000e+01   1.1649969e-15
   5.0000000e+01   5.6000000e+01   1.3375517e-15
   5.0000000e+01   5.7000000e+01   8.4028732e-16
   5.0000000e+01   5.8000000e+01   1.7677670e-01
   5.0000000e+01   5.9000000e+01   1.4756220e-15
   5.0000000e+01   6.0000000e+01   1.1766081e-15
   5.0000000e+01   6.1000000e+01   9.5180572e-16
   5.0000000e+01   6.2000000e+01   1.2500000e-01
   5.0000000e+01   6.3000000e+01   9.4082844e-16
   5.0000000e+01   6.4000000e+01   2.6779906e-15
   5.1000000e+01   1.0000000e+00   1.7264325e-15
   5.1000000e+01   2.0000000e+00   1.6785106e-15
   5.1000000e+01   3.0000000e+00   1.0307473e-15
   5.1000000e+01   4.0000000e+00   1.1757344e-15
   5.1000000e+01   5.0000000e+00   1.1532976e-15
   5.1000000e+01   6.0000000e+00   1.8860108e-15
   5.1000000e+01   7.0000000e+00   1.2500000e-01
   5.1000000e+01   8.0000000e+00   8.6917134e-16
   5.1000000e+01   9.0000000e+00   8.8715461e-16
   5.1000000e+01   1.0000000e+01   1.4002144e-15
   5.1000000e+01   1.1000000e+01   1.2669326e-15
   5.1000000e+01   1.2000000e+01   6.6723969e-16
   5.1000000e+01   1.3000000e+01   8.3053227e-16
   5.1000000e+01   1.4000000e+01   1.1972612e-15
   5.1000000e+01   1.5000000e+01   1.2500000e-01
   5.1000000e+01   1.6000000e+01   1.3261382e-15
   5.1000000e+01   1.7000000e+01   1.3497353e-15
   5.1000000e+01   1.8000000e+01   1.5801131e-15
   5.1000000e+01   1.9000000e+01   1.5829544e-15
   5.1000000e+01   2.0000000e+01   1.4429156e-15
   5.1000000e+01   2.1000000e+01   1.5701231e-15
   5.1000000e+01   2.2000000e+01   1.3186683e-15
   5.1000000e+01   2.3000000e+01   1.2500000e-01
   5.1000000e+01   2.4000000e+01   2.7982466e-16
   5.1000000e+01   2.5000000e+01   2.3097242e-16
   5.1000000e+01   2.6000000e+01   8.9009953e-16
   5.1000000e+01   2.7000000e+01   1.1873431e-15
   5.1000000e+01   2.8000000e+01   4.4220310e-16
   5.1000000e+01   2.9000000e+01   1.5648244e-15
   5.1000000e+01   3.0000000e+01   9.8734343e-16
   5.1000000e+01   3.1000000e+01   1.2500000e-01
   5.1000000e+01   3.2000000e+01   9.9539614e-16
   5.1000000e+01   3.3000000e+01   8.2712663e-16
   5.1000000e+01   3.4000000e+01   5.6213205e-16
   5.1000000e+01   3.5000000e+01   9.9796856e-16
   5.1000000e+01   3.6000000e+01   1.8108428e-15
   5.1000000e+01   3.7000000e+01   2.4825342e-16
   5.1000000e+01   3.8000000e+01   7.7962505e-16
   5.1000000e+01   3.9000000e+01   1.2500000e-01
   5.1000000e+01   4.0000000e+01   1.1638463e-15
   5.1000000e+01   4.1000000e+01   7.3289963e-16
   5.1000000e+01   4.2000000e+01   6.5735549e-16
   5.1000000e+01   4.3000000e+01   6.3269684e-16
   5.1000000e+01   4.4000000e+01   5.0478441e-16
   5.1000000e+01   4.5000000e+01   1.8658788e-15
   5.1000000e+01   4.6000000e+01   7.9602310e-16
   5.1000000e+01   4.7000000e+01   1.2500000e-01
   5.1000000e+01   4.8000000e+01   1.2715162e-15
   5.1000000e+01   4.9000000e+01   7.2762500e-16
   5.1000000e+01   5.0000000e+01   1.2636755e-15
   5.1000000e+01   5.1000000e+01   1.0000000e+00
   5.1000000e+01   5.2000000e+01   1.4988736e-15
   5.1000000e+01   5.3000000e+01   1.2917017e-15
   5.1000000e+01   5.4000000e+01   2.4055962e-16
   5.1000000e+01   5.5000000e+01   1.2500000e-01
   5.1000000e+01   5.6000000e+01   7.5875663e-16
   5.1000000e+01   5.7000000e+01   4.2599384e-16
   5.1000000e+01   5.8000000e+01   1.5450715e-15
   5.1000000e+01   5.9000000e+01   4.8597110e-16
   5.1000000e+01   6.0000000e+01   9.0458968e-16
   5.1000000e+01   6.1000000e+01   6.2063354e-17
   5.1000000e+01   6.2000000e+01   9.1045471e-16
   5.1000000e+01   6.3000000e+01   1.2500000e-01
   5.1000000e+01   6.4000000e+01   1.7147777e-15
   5.2000000e+01   1.0000000e+00   7.9836726e-16
   5.2000000e+01   2.0000000e+00   1.6711069e-16
   5.2000000e+01   3.0000000e+00   1.2562144e-15
   5.2000000e+01   4.0000000e+00   1.1366265e-15
   5.2000000e+01   5.0000000e+00   6.4223027e-16
   5.2000000e+01   6.0000000e+00   6.3221092e-16
   5.2000000e+01   7.0000000e+00   4.2557773e-16
   5.2000000e+01   8.0000000e+00   1.2500000e-01
   5.2000000e+01   9.0000000e+00   5.2996299e-16
   5.2000000e+01   1.0000000e+01   1.0007415e-16
   5.2000000e+01   1.1000000e+01   5.8827143e-16
   5.2000000e+01   1.2000000e+01   1.7677670e-01
   5.2000000e+01   1.3000000e+01   1.1132682e-16
   5.2000000e+01   1.4000000e+01   1.1017119e-15
   5.2000000e+01   1.5000000e+01   1.6815290e-15
   5.2000000e+01   1.6000000e+01   1.2500000e-01
   5.2000000e+01   1.7000000e+01   1.8255049e-15
   5.2000000e+01   1.8000000e+01   1.0277999e-15
   5.2000000e+01   1.9000000e+01   1.0995058e-15
   5.2000000e+01   2.0000000e+01   2.0625891e-15
   5.2000000e+01   2.1000000e+01   9.7123642e-16
   5.2000000e+01   2.2000000e+01   1.1898129e-15
   5.2000000e+01   2.3000000e+01   1.2792148e-15
   5.2000000e+01   2.4000000e+01   1.2500000e-01
   5.2000000e+01   2.5000000e+01   1.6165026e-15
   5.2000000e+01   2.6000000e+01   4.9592465e-16
   5.2000000e+01   2.7000000e+01   5.7875650e-16
   5.2000000e+01   2.8000000e+01   1.7677670e-01
   5.2000000e+01   2.9000000e+01   2.8130481e-16
   5.2000000e+01   3.0000000e+01   2.3603895e-15
   5.2000000e+01   3.1000000e+01   4.6645195e-16
   5.2000000e+01   3.2000000e+01   1.2500000e-01
   5.2000000e+01   3.3000000e+01   1.2742489e-15
   5.2000000e+01   3.4000000e+01   6.5410808e-16
   5.2000000e+01   3.5000000e+01   2.8989741e-16
   5.2000000e+01   3.6000000e+01   1.0903403e-15
   5.2000000e+01   3.7000000e+01   1.5456982e-15
   5.2000000e+01   3.8000000e+01   5.9419787e-16
   5.2000000e+01   3.9000000e+01   1.3108318e-15
   5.2000000e+01   4.0000000e+01   1.2500000e-01
   5.2000000e+01   4.1000000e+01   1.1345294e-15
   5.2000000e+01   4.2000000e+01   6.4740289e-16
   5.2000000e+01   4.3000000e+01   3.4016729e-16
   5.2000000e+01   4.4000000e+01   1.7677670e-01
   5.2000000e+01   4.5000000e+01   1.0047988e-15
   5.2000000e+01   4.6000000e+01   7.4991436e-16
   5.2000000e+01   4.7000000e+01   1.5362093e-15
   5.2000000e+01   4.8000000e+01   1.2500000e-01
   5.2000000e+01   4.9000000e+01   7.5900298e-16
   5.2000000e+01   5.0000000e+01   1.7763162e-15
   5.2000000e+01   5.1000000e+01   1.4988736e-15
   5.2000000e+01   5.2000000e+01   1.0000000e+00
   5.2000000e+01   5.3000000e+01   1.3617869e-15
   5.2000000e+01   5.4000000e+01   1.8000646e-15
   5.2000000e+01   5.5000000e+01   1.1053368e-15
   5.2000000e+01   5.6000000e+01   1.2500000e-01
   5.2000000e+01   5.7000000e+01   1.2804389e-15
   5.2000000e+01   5.8000000e+01   1.8249819e-15
   5.2000000e+01   5.9000000e+01   3.6783195e-16
   5.2000000e+01   6.0000000e+01   1.7677670e-01
   5.2000000e+01   6.1000000e+01   7.4343578e-16
   5.2000000e+01   6.2000000e+01   1.0027182e-15
   5.2000000e+01   6.3000000e+01   7.8231076e-16
   5.2000000e+01   6.4000000e+01   1.2500000e-01
   5.3000000e+01   1.0000000e+00   3.3879998e-16
   5.3000000e+01   2.0000000e+00   5.3878875e-16
   5.3000000e+01   3.0000000e+00   1.7000290e-16
   5.3000000e+01   4.0000000e+00   2.1979816e-15
   5.3000000e+01   5.0000000e+00   7.2941048e-16
   5.3000000e+01   6.0000000e+00   2.1567155e-16
   5.3000000e+01   7.0000000e+00   1.5537081e-15
   5.3000000e+01   8.0000000e+00   9.8078058e-16
   5.3000000e+01   9.0000000e+00   9.6965922e-16
   5.3000000e+01   1.0000000e+01   1.6366776e-15
   5.3000000e+01   1.1000000e+01   3.3687597e-16
   5.3000000e+01   1.2000000e+01   5.4423683e-16
   5.3000000e+01   1.3000000e+01   1.2218476e-15
   5.3000000e+01   1.4000000e+01   1.0859539e-15
   5.3000000e+01   1.5000000e+01   1.2494827e-15
   5.3000000e+01   1.6000000e+01   1.2135659e-15
   5.3000000e+01   1.7000000e+01   1.7677670e-01
   5.3000000e+01   1.8000000e+01   1.2435393e-15
   5.3000000e+01   1.9000000e+01   1.3869632e-15
   5.3000000e+01   2.0000000e+01   6.3388657e-17
   5.3000000e+01   2.1000000e+01   1.1050529e-15
   5.3000000e+01   2.2000000e+01   1.1165375e-15
   5.3000000e+01   2.3000000e+01   1.3726563e-15
   5.3000000e+01   2.4000000e+01   2.2602056e-15
   5.3000000e+01   2.5000000e+01   1.7677670e-01
   5.3000000e+01   2.6000000e+01   3.7731133e-16
   5.3000000e+01   2.7000000e+01   2.0569110e-15
   5.3000000e+01   2.8000000e+01   7.0606922e-16
   5.3000000e+01   2.9000000e+01   4.5182804e-16
   5.3000000e+01   3.0000000e+01   1.4363398e-15
   5.3000000e+01   3.1000000e+01   1.6930901e-15
   5.3000000e+01   3.2000000e+01   1.9879933e-15
   5.3000000e+01   3.3000000e+01   6.1830178e-16
   5.3000000e+01   3.4000000e+01   6.6812757e-16
   5.3000000e+01   3.5000000e+01   2.2982828e-15
   5.3000000e+01   3.6000000e+01   7.1263836e-16
   5.3000000e+01   3.7000000e+01   5.7041153e-16
   5.3000000e+01   3.8000000e+01   1.7258537e-15
   5.3000000e+01   3.9000000e+01   1.2576063e-15
   5.3000000e+01   4.0000000e+01   1.1672543e-15
   5.3000000e+01   4.1000000e+01   1.1040476e-15
   5.3000000e+01   4.2000000e+01   1.4272550e-15
   5.3000000e+01   4.3000000e+01   1.5071303e-15
   5.3000000e+01   4.4000000e+01   3.8229799e-16
   5.3000000e+01   4.5000000e+01   7.9076804e-16
   5.3000000e+01   4.6000000e+01   1.3563081e-15
   5.3000000e+01   4.7000000e+01   9.9771185e-16
   5.3000000e+01   4.8000000e+01   1.0833362e-15
   5.3000000e+01   4.9000000e+01   1.7677670e-01
   5.3000000e+01   5.0000000e+01   1.3139961e-15
   5.3000000e+01   5.1000000e+01   1.2917017e-15
   5.3000000e+01   5.2000000e+01   1.3617869e-15
   5.3000000e+01   5.3000000e+01   1.0000000e+00
   5.3000000e+01   5.4000000e+01   9.7687152e-16
   5.3000000e+01   5.5000000e+01   1.8960583e-15
   5.3000000e+01   5.6000000e+01   1.3380561e-15
   5.3000000e+01   5.7000000e+01   1.7677670e-01
   5.3000000e+01   5.8000000e+01   1.4889587e-15
   5.3000000e+01   5.9000000e+01   1.5363814e-16
   5.3000000e+01   6.0000000e+01   7.2623251e-16
   5.3000000e+01   6.1000000e+01   1.6099582e-15
   5.3000000e+01   6.2000000e+01   1.3122401e-15
   5.3000000e+01   6.3000000e+01   1.6730075e-15
   5.3000000e+01   6.4000000e+01   2.6289202e-15
   5.4000000e+01   1.0000000e+00   1.3090561e-15
   5.4000000e+01   2.0000000e+00   1.2500000e-01
   5.4000000e+01   3.0000000e+00   3.5391122e-16
   5.4000000e+01   4.0000000e+00   3.4633701e-16
   5.4000000e+01   5.0000000e+00   5.3411809e-16
   5.4000000e+01   6.0000000e+00   1.0844797e-15
   5.4000000e+01   7.0000000e+00   7.6209958e-16
   5.4000000e+01   8.0000000e+00   7.6065597e-16
   5.4000000e+01   9.0000000e+00   9.9095765e-16
   5.4000000e+01   1.0000000e+01   1.2500000e-01
   5.4000000e+01   1.1000000e+01   5.9196597e-16
   5.4000000e+01   1.2000000e+01   1.5146510e-15
   5.4000000e+01   1.3000000e+01   1.5790658e-15
   5.4000000e+01   1.4000000e+01   1.7677670e-01
   5.4000000e+01   1.5000000e+01   7.2222020e-16
   5.4000000e+01   1.6000000e+01   5.3117675e-16
   5.4000000e+01   1.7000000e+01   1.3937661e-15
   5.4000000e+01   1.8000000e+01   1.2500000e-01
   5.4000000e+01   1.9000000e+01   3.6697910e-16
   5.4000000e+01   2.0000000e+01   1.5618061e-15
   5.4000000e+01   2.1000000e+01   1.1433489e-15
   5.4000000e+01   2.2000000e+01   8.3271244e-17
   5.4000000e+01   2.3000000e+01   1.1525798e-15
   5.4000000e+01   2.4000000e+01   7.6031566e-16
   5.4000000e+01   2.5000000e+01   2.2266884e-16
   5.4000000e+01   2.6000000e+01   1.2500000e-01
   5.4000000e+01   2.7000000e+01   1.2933957e-15
   5.4000000e+01   2.8000000e+01   1.3780301e-15
   5.4000000e+01   2.9000000e+01   1.8611540e-15
   5.4000000e+01   3.0000000e+01   1.7677670e-01
   5.4000000e+01   3.1000000e+01   1.8790927e-15
   5.4000000e+01   3.2000000e+01   9.0716584e-16
   5.4000000e+01   3.3000000e+01   8.8190900e-16
   5.4000000e+01   3.4000000e+01   1.2500000e-01
   5.4000000e+01   3.5000000e+01   1.7063422e-15
   5.4000000e+01   3.6000000e+01   2.0086540e-15
   5.4000000e+01   3.7000000e+01   8.4012660e-16
   5.4000000e+01   3.8000000e+01   1.4238952e-15
   5.4000000e+01   3.9000000e+01   1.3151733e-15
   5.4000000e+01   4.0000000e+01   2.4823014e-15
   5.4000000e+01   4.1000000e+01   1.1255241e-15
   5.4000000e+01   4.2000000e+01   1.2500000e-01
   5.4000000e+01   4.3000000e+01   1.1257757e-15
   5.4000000e+01   4.4000000e+01   1.4657500e-15
   5.4000000e+01   4.5000000e+01   1.2239999e-15
   5.4000000e+01   4.6000000e+01   1.7677670e-01
   5.4000000e+01   4.7000000e+01   5.1872366e-16
   5.4000000e+01   4.8000000e+01   5.7219585e-16
   5.4000000e+01   4.9000000e+01   1.4503704e-15
   5.4000000e+01   5.0000000e+01   1.2500000e-01
   5.4000000e+01   5.1000000e+01   2.4055962e-16
   5.4000000e+01   5.2000000e+01   1.8000646e-15
   5.4000000e+01   5.3000000e+01   9.7687152e-16
   5.4000000e+01   5.4000000e+01   1.0000000e+00
   5.4000000e+01   5.5000000e+01   5.4539469e-16
   5.4000000e+01   5.6000000e+01   5.4540986e-16
   5.4000000e+01   5.7000000e+01   8.0221583e-16
   5.4000000e+01   5.8000000e+01   1.2500000e-01
   5.4000000e+01   5.9000000e+01   1.5205514e-15
   5.4000000e+01   6.0000000e+01   2.4476991e-15
   5.4000000e+01   6.1000000e+01   7.3516365e-16
   5.4000000e+01   6.2000000e+01   1.7677670e-01
   5.4000000e+01   6.3000000e+01   1.6658991e-15
   5.4000000e+01   6.4000000e+01   3.6108926e-16
   5.5000000e+01   1.0000000e+00   7.2377686e-16
   5.5000000e+01   2.0000000e+00   9.3449000e-16
   5.5000000e+01   3.0000000e+00   1.2500000e-01
   5.5000000e+01   4.0000000e+00   7.4947282e-16
   5.5000000e+01   5.0000000e+00   1.1741349e-15
   5.5000000e+01   6.0000000e+00   1.5168828e-15
   5.5000000e+01   7.0000000e+00   1.3823308e-15
   5.5000000e+01   8.0000000e+00   7.5155180e-16
   5.5000000e+01   9.0000000e+00   4.8899513e-16
   5.5000000e+01   1.0000000e+01   1.2470095e-15
   5.5000000e+01   1.1000000e+01   1.2500000e-01
   5.5000000e+01   1.2000000e+01   1.4376379e-15
   5.5000000e+01   1.3000000e+01   1.1990441e-15
   5.5000000e+01   1.4000000e+01   1.2769085e-15
   5.5000000e+01   1.5000000e+01   9.7343533e-16
   5.5000000e+01   1.6000000e+01   9.2680676e-16
   5.5000000e+01   1.7000000e+01   7.2367707e-16
   5.5000000e+01   1.8000000e+01   2.5014929e-16
   5.5000000e+01   1.9000000e+01   1.2500000e-01
   5.5000000e+01   2.0000000e+01   1.1895072e-15
   5.5000000e+01   2.1000000e+01   1.3231335e-15
   5.5000000e+01   2.2000000e+01   1.4552410e-15
   5.5000000e+01   2.3000000e+01   1.7685525e-15
   5.5000000e+01   2.4000000e+01   1.4885224e-15
   5.5000000e+01   2.5000000e+01   2.0461267e-15
   5.5000000e+01   2.6000000e+01   7.9912217e-16
   5.5000000e+01   2.7000000e+01   1.2500000e-01
   5.5000000e+01   2.8000000e+01   6.1971464e-16
   5.5000000e+01   2.9000000e+01   1.4784241e-15
   5.5000000e+01   3.0000000e+01   3.3679222e-16
   5.5000000e+01   3.1000000e+01   7.7246440e-16
   5.5000000e+01   3.2000000e+01   1.0989076e-15
   5.5000000e+01   3.3000000e+01   1.3672439e-15
   5.5000000e+01   3.4000000e+01   3.3945883e-16
   5.5000000e+01   3.5000000e+01   1.2500000e-01
   5.5000000e+01   3.6000000e+01   7.1875771e-16
   5.5000000e+01   3.7000000e+01   4.5612343e-16
   5.5000000e+01   3.8000000e+01   8.2379322e-16
   5.5000000e+01   3.9000000e+01   1.7320369e-15
   5.5000000e+01   4.0000000e+01   1.2153481e-15
   5.5000000e+01   4.1000000e+01   6.9097762e-16
   5.5000000e+01   4.2000000e+01   1.1027439e-16
   5.5000000e+01   4.3000000e+01   1.2500000e-01
   5.5000000e+01   4.4000000e+01   4.3976010e-16
   5.5000000e+01   4.5000000e+01   3.4331751e-16
   5.5000000e+01   4.6000000e+01   5.6733945e-16
   5.5000000e+01   4.7000000e+01   8.6470876e-16
   5.5000000e+01   4.8000000e+01   2.8589274e-16
   5.5000000e+01   4.9000000e+01   3.8888771e-16
   5.5000000e+01   5.0000000e+01   1.1649969e-15
   5.5000000e+01   5.1000000e+01   1.2500000e-01
   5.5000000e+01   5.2000000e+01   1.1053368e-15
   5.5000000e+01   5.3000000e+01   1.8960583e-15
   5.5000000e+01   5.4000000e+01   5.4539469e-16
   5.5000000e+01   5.5000000e+01   1.0000000e+00
   5.5000000e+01   5.6000000e+01   2.3814291e-15
   5.5000000e+01   5.7000000e+01   2.1863573e-15
   5.5000000e+01   5.8000000e+01   8.6939678e-16
   5.5000000e+01   5.9000000e+01   1.2500000e-01
   5.5000000e+01   6.0000000e+01   8.0492151e-16
   5.5000000e+01   6.1000000e+01   3.2877472e-16
   5.5000000e+01   6.2000000e+01   5.5814509e-16
   5.5000000e+01   6.3000000e+01   3.5583509e-16
   5.5000000e+01   6.4000000e+01   1.2742846e-15
   5.6000000e+01   1.0000000e+00   2.5857565e-16
   5.6000000e+01   2.0000000e+00   9.7597584e-16
   5.6000000e+01   3.0000000e+00   1.0915467e-15
   5.6000000e+01   4.0000000e+00   1.2500000e-01
   5.6000000e+01   5.0000000e+00   2.8017932e-16
   5.6000000e+01   6.0000000e+00   2.2215300e-16
   5.6000000e+01   7.0000000e+00   1.1682516e-15
   5.6000000e+01   8.0000000e+00   2.7066690e-16
   5.6000000e+01   9.0000000e+00   1.0463453e-15
   5.6000000e+01   1.0000000e+01   1.4918622e-15
   5.6000000e+01   1.1000000e+01   5.5411654e-16
   5.6000000e+01   1.2000000e+01   1.2500000e-01
   5.6000000e+01   1.3000000e+01   7.6389952e-16
   5.6000000e+01   1.4000000e+01   8.4235428e-16
   5.6000000e+01   1.5000000e+01   6.2300789e-16
   5.6000000e+01   1.6000000e+01   1.7677670e-01
   5.6000000e+01   1.7000000e+01   1.0372638e-15
   5.6000000e+01   1.8000000e+01   7.2990436e-16
   5.6000000e+01   1.9000000e+01   2.1063322e-16
   5.6000000e+01   2.0000000e+01   1.2500000e-01
   5.6000000e+01   2.1000000e+01   1.2984637e-15
   5.6000000e+01   2.2000000e+01   1.6091653e-15
   5.6000000e+01   2.3000000e+01   1.2992178e-15
   5.6000000e+01   2.4000000e+01   2.0817638e-15
   5.6000000e+01   2.5000000e+01   1.8711462e-15
   5.6000000e+01   2.6000000e+01   2.8705978e-15
   5.6000000e+01   2.7000000e+01   1.5182473e-15
   5.6000000e+01   2.8000000e+01   1.2500000e-01
   5.6000000e+01   2.9000000e+01   5.8862238e-16
   5.6000000e+01   3.0000000e+01   1.4865801e-15
   5.6000000e+01   3.1000000e+01   1.2519038e-15
   5.6000000e+01   3.2000000e+01   1.7677670e-01
   5.6000000e+01   3.3000000e+01   6.1132453e-16
   5.6000000e+01   3.4000000e+01   1.6867543e-15
   5.6000000e+01   3.5000000e+01   4.4897512e-16
   5.6000000e+01   3.6000000e+01   1.2500000e-01
   5.6000000e+01   3.7000000e+01   1.3177086e-15
   5.6000000e+01   3.8000000e+01   6.7774205e-16
   5.6000000e+01   3.9000000e+01   2.0158211e-15
   5.6000000e+01   4.0000000e+01   9.9923837e-16
   5.6000000e+01   4.1000000e+01   8.4745636e-16
   5.6000000e+01   4.2000000e+01   1.1065959e-15
   5.6000000e+01   4.3000000e+01   9.6199802e-16
   5.6000000e+01   4.4000000e+01   1.2500000e-01
   5.6000000e+01   4.5000000e+01   8.3188989e-16
   5.6000000e+01   4.6000000e+01   1.7251491e-15
   5.6000000e+01   4.7000000e+01   5.3958057e-16
   5.6000000e+01   4.8000000e+01   1.7677670e-01
   5.6000000e+01   4.9000000e+01   9.2120718e-16
   5.6000000e+01   5.0000000e+01   1.3375517e-15
   5.6000000e+01   5.1000000e+01   7.5875663e-16
   5.6000000e+01   5.2000000e+01   1.2500000e-01
   5.6000000e+01   5.3000000e+01   1.3380561e-15
   5.6000000e+01   5.4000000e+01   5.4540986e-16
   5.6000000e+01   5.5000000e+01   2.3814291e-15
   5.6000000e+01   5.6000000e+01   1.0000000e+00
   5.6000000e+01   5.7000000e+01   1.1075856e-15
   5.6000000e+01   5.8000000e+01   1.7826881e-15
   5.6000000e+01   5.9000000e+01   4.3826493e-16
   5.6000000e+01   6.0000000e+01   1.2500000e-01
   5.6000000e+01   6.1000000e+01   2.3103256e-15
   5.6000000e+01   6.2000000e+01   7.2058501e-16
   5.6000000e+01   6.3000000e+01   6.0235759e-16
   5.6000000e+01   6.4000000e+01   1.7677670e-01
   5.7000000e+01   1.0000000e+00   7.1820328e-16
   5.7000000e+01   2.0000000e+00   1.5214734e-15
   5.7000000e+01   3.0000000e+00   1.1078841e-15
   5.7000000e+01   4.0000000e+00   1.1927892e-15
   5.7000000e+01   5.0000000e+00   9.0205621e-16
   5.7000000e+01   6.0000000e+00   1.0780612e-15
   5.7000000e+01   7.0000000e+00   1.1019140e-15
   5.7000000e+01   8.0000000e+00   3.3233653e-16
   5.7000000e+01   9.0000000e+00   9.4355922e-16
   5.7000000e+01   1.0000000e+01   1.9216904e-15
   5.7000000e+01   1.1000000e+01   1.4595448e-15
   5.7000000e+01   1.2000000e+01   1.4213219e-15
   5.7000000e+01   1.3000000e+01   1.0019917e-15
   5.7000000e+01   1.4000000e+01   1.0539541e-15
   5.7000000e+01   1.5000000e+01   1.0836455e-15
   5.7000000e+01   1.6000000e+01   1.2290935e-15
   5.7000000e+01   1.7000000e+01   7.5903668e-16
   5.7000000e+01   1.8000000e+01   6.0728021e-16
   5.7000000e+01   1.9000000e+01   1.4727016e-15
   5.7000000e+01   2.0000000e+01   1.7057568e-15
   5.7000000e+01   2.1000000e+01   1.7677670e-01
   5.7000000e+01   2.2000000e+01   8.9691243e-16
   5.7000000e+01   2.3000000e+01   1.4465555e-15
   5.7000000e+01   2.4000000e+01   2.0330593e-15
   5.7000000e+01   2.5000000e+01   1.1102315e-15
   5.7000000e+01   2.6000000e+01   1.0105594e-15
   5.7000000e+01   2.7000000e+01   1.6321158e-15
   5.7000000e+01   2.8000000e+01   9.4632187e-16
   5.7000000e+01   2.9000000e+01   1.7677670e-01
   5.7000000e+01   3.0000000e+01   8.1171806e-16
   5.7000000e+01   3.1000000e+01   1.3416491e-15
   5.7000000e+01   3.2000000e+01   1.3044454e-15
   5.7000000e+01   3.3000000e+01   1.7289418e-15
   5.7000000e+01   3.4000000e+01   1.3903787e-15
   5.7000000e+01   3.5000000e+01   1.0268860e-15
   5.7000000e+01   3.6000000e+01   9.9424818e-16
   5.7000000e+01   3.7000000e+01   1.6347687e-15
   5.7000000e+01   3.8000000e+01   1.1070587e-15
   5.7000000e+01   3.9000000e+01   1.0442574e-15
   5.7000000e+01   4.0000000e+01   2.3245699e-15
   5.7000000e+01   4.1000000e+01   1.5308345e-15
   5.7000000e+01   4.2000000e+01   1.5377763e-15
   5.7000000e+01   4.3000000e+01   1.0892958e-15
   5.7000000e+01   4.4000000e+01   2.0728617e-15
   5.7000000e+01   4.5000000e+01   6.1062266e-16
   5.7000000e+01   4.6000000e+01   1.4865057e-15
   5.7000000e+01   4.7000000e+01   4.2003240e-16
   5.7000000e+01   4.8000000e+01   2.0100827e-15
   5.7000000e+01   4.9000000e+01   1.5838085e-15
   5.7000000e+01   5.0000000e+01   8.4028732e-16
   5.7000000e+01   5.1000000e+01   4.2599384e-16
   5.7000000e+01   5.2000000e+01   1.2804389e-15
   5.7000000e+01   5.3000000e+01   1.7677670e-01
   5.7000000e+01   5.4000000e+01   8.0221583e-16
   5.7000000e+01   5.5000000e+01   2.1863573e-15
   5.7000000e+01   5.6000000e+01   1.1075856e-15
   5.7000000e+01   5.7000000e+01   1.0000000e+00
   5.7000000e+01   5.8000000e+01   1.8017876e-15
   5.7000000e+01   5.9000000e+01   1.4035489e-15
   5.7000000e+01   6.0000000e+01   1.3234988e-15
   5.7000000e+01   6.1000000e+01   1.7677670e-01
   5.7000000e+01   6.2000000e+01   1.2478309e-15
   5.7000000e+01   6.3000000e+01   5.5241615e-16
   5.7000000e+01   6.4000000e+01   7.2506669e-16
   5.8000000e+01   1.0000000e+00   9.3238159e-16
   5.8000000e+01   2.0000000e+00   1.7677670e-01
   5.8000000e+01   3.0000000e+00   8.6032666e-16
   5.8000000e+01   4.0000000e+00   6.9388939e-17
   5.8000000e+01   5.0000000e+00   1.9862949e-15
   5.8000000e+01   6.0000000e+00   1.2500000e-01
   5.8000000e+01   7.0000000e+00   3.2985415e-16
   5.8000000e+01   8.0000000e+00   1.1180505e-15
   5.8000000e+01   9.0000000e+00   1.1822064e-15
   5.8000000e+01   1.0000000e+01   6.9902307e-16
   5.8000000e+01   1.1000000e+01   2.3513343e-16
   5.8000000e+01   1.2000000e+01   1.4839502e-15
   5.8000000e+01   1.3000000e+01   8.3780724e-16
   5.8000000e+01   1.4000000e+01   1.2500000e-01
   5.8000000e+01   1.5000000e+01   7.5523503e-16
   5.8000000e+01   1.6000000e+01   5.1032723e-16
   5.8000000e+01   1.7000000e+01   1.3470508e-15
   5.8000000e+01   1.8000000e+01   1.7677670e-01
   5.8000000e+01   1.9000000e+01   1.3558740e-15
   5.8000000e+01   2.0000000e+01   7.5949197e-16
   5.8000000e+01   2.1000000e+01   1.5384367e-16
   5.8000000e+01   2.2000000e+01   1.2500000e-01
   5.8000000e+01   2.3000000e+01   1.0719251e-15
   5.8000000e+01   2.4000000e+01   1.9833709e-15
   5.8000000e+01   2.5000000e+01   1.9718259e-15
   5.8000000e+01   2.6000000e+01   3.1780164e-15
   5.8000000e+01   2.7000000e+01   1.5861189e-15
   5.8000000e+01   2.8000000e+01   1.3956667e-15
   5.8000000e+01   2.9000000e+01   3.2615223e-16
   5.8000000e+01   3.0000000e+01   1.2500000e-01
   5.8000000e+01   3.1000000e+01   3.6804153e-16
   5.8000000e+01   3.2000000e+01   7.0289488e-16
   5.8000000e+01   3.3000000e+01   1.0760335e-15
   5.8000000e+01   3.4000000e+01   1.7677670e-01
   5.8000000e+01   3.5000000e+01   1.5322745e-15
   5.8000000e+01   3.6000000e+01   1.1825471e-15
   5.8000000e+01   3.7000000e+01   1.1596325e-15
   5.8000000e+01   3.8000000e+01   1.2500000e-01
   5.8000000e+01   3.9000000e+01   8.3023601e-16
   5.8000000e+01   4.0000000e+01   1.1204595e-15
   5.8000000e+01   4.1000000e+01   3.7934262e-16
   5.8000000e+01   4.2000000e+01   1.0949311e-15
   5.8000000e+01   4.3000000e+01   1.0334414e-15
   5.8000000e+01   4.4000000e+01   5.6852370e-16
   5.8000000e+01   4.5000000e+01   9.5851478e-16
   5.8000000e+01   4.6000000e+01   1.2500000e-01
   5.8000000e+01   4.7000000e+01   9.0759076e-16
   5.8000000e+01   4.8000000e+01   8.8176525e-16
   5.8000000e+01   4.9000000e+01   5.5843616e-16
   5.8000000e+01   5.0000000e+01   1.7677670e-01
   5.8000000e+01   5.1000000e+01   1.5450715e-15
   5.8000000e+01   5.2000000e+01   1.8249819e-15
   5.8000000e+01   5.3000000e+01   1.4889587e-15
   5.8000000e+01   5.4000000e+01   1.2500000e-01
   5.8000000e+01   5.5000000e+01   8.6939678e-16
   5.8000000e+01   5.6000000e+01   1.7826881e-15
   5.8000000e+01   5.7000000e+01   1.8017876e-15
   5.8000000e+01   5.8000000e+01   1.0000000e+00
   5.8000000e+01   5.9000000e+01   1.6732532e-15
   5.8000000e+01   6.0000000e+01   2.5307945e-15
   5.8000000e+01   6.1000000e+01   5.6715178e-16
   5.8000000e+01   6.2000000e+01   1.2500000e-01
   5.8000000e+01   6.3000000e+01   1.7621239e-15
   5.8000000e+01   6.4000000e+01   1.9087666e-15
   5.9000000e+01   1.0000000e+00   1.0814884e-15
   5.9000000e+01   2.0000000e+00   7.0516563e-16
   5.9000000e+01   3.0000000e+00   3.5442740e-16
   5.9000000e+01   4.0000000e+00   7.3506899e-16
   5.9000000e+01   5.0000000e+00   7.4682616e-16
   5.9000000e+01   6.0000000e+00   5.5863550e-16
   5.9000000e+01   7.0000000e+00   1.2500000e-01
   5.9000000e+01   8.0000000e+00   9.3227024e-16
   5.9000000e+01   9.0000000e+00   1.3601825e-15
   5.9000000e+01   1.0000000e+01   1.7707774e-15
   5.9000000e+01   1.1000000e+01   2.9327218e-16
   5.9000000e+01   1.2000000e+01   1.2841343e-15
   5.9000000e+01   1.3000000e+01   1.5212012e-15
   5.9000000e+01   1.4000000e+01   6.7992364e-16
   5.9000000e+01   1.5000000e+01   1.2500000e-01
   5.9000000e+01   1.6000000e+01   3.1686613e-16
   5.9000000e+01   1.7000000e+01   7.8536049e-16
   5.9000000e+01   1.8000000e+01   8.7785792e-16
   5.9000000e+01   1.9000000e+01   1.4419385e-15
   5.9000000e+01   2.0000000e+01   8.6823300e-16
   5.9000000e+01   2.1000000e+01   3.5123760e-16
   5.9000000e+01   2.2000000e+01   4.5020168e-16
   5.9000000e+01   2.3000000e+01   1.2500000e-01
   5.9000000e+01   2.4000000e+01   1.1520566e-15
   5.9000000e+01   2.5000000e+01   1.5015132e-15
   5.9000000e+01   2.6000000e+01   2.3602813e-15
   5.9000000e+01   2.7000000e+01   2.9446932e-15
   5.9000000e+01   2.8000000e+01   2.5824542e-15
   5.9000000e+01   2.9000000e+01   1.8375529e-15
   5.9000000e+01   3.0000000e+01   6.6891812e-16
   5.9000000e+01   3.1000000e+01   1.2500000e-01
   5.9000000e+01   3.2000000e+01   7.5494161e-16
   5.9000000e+01   3.3000000e+01   2.0490308e-16
   5.9000000e+01   3.4000000e+01   6.7463238e-16
   5.9000000e+01   3.5000000e+01   8.4220825e-16
   5.9000000e+01   3.6000000e+01   6.4771947e-16
   5.9000000e+01   3.7000000e+01   1.1455902e-15
   5.9000000e+01   3.8000000e+01   2.0734113e-15
   5.9000000e+01   3.9000000e+01   1.2500000e-01
   5.9000000e+01   4.0000000e+01   1.1278988e-15
   5.9000000e+01   4.1000000e+01   1.3600409e-15
   5.9000000e+01   4.2000000e+01   2.6857559e-16
   5.9000000e+01   4.3000000e+01   8.0311936e-16
   5.9000000e+01   4.4000000e+01   1.6845025e-15
   5.9000000e+01   4.5000000e+01   2.0206364e-16
   5.9000000e+01   4.6000000e+01   1.8415836e-15
   5.9000000e+01   4.7000000e+01   1.2500000e-01
   5.9000000e+01   4.8000000e+01   6.6384515e-16
   5.9000000e+01   4.9000000e+01   1.0591762e-15
   5.9000000e+01   5.0000000e+01   1.4756220e-15
   5.9000000e+01   5.1000000e+01   4.8597110e-16
   5.9000000e+01   5.2000000e+01   3.6783195e-16
   5.9000000e+01   5.3000000e+01   1.5363814e-16
   5.9000000e+01   5.4000000e+01   1.5205514e-15
   5.9000000e+01   5.5000000e+01   1.2500000e-01
   5.9000000e+01   5.6000000e+01   4.3826493e-16
   5.9000000e+01   5.7000000e+01   1.4035489e-15
   5.9000000e+01   5.8000000e+01   1.6732532e-15
   5.9000000e+01   5.9000000e+01   1.0000000e+00
   5.9000000e+01   6.0000000e+01   2.1064145e-15
   5.9000000e+01   6.1000000e+01   1.7307255e-15
   5.9000000e+01   6.2000000e+01   1.5301532e-15
   5.9000000e+01   6.3000000e+01   1.2500000e-01
   5.9000000e+01   6.4000000e+01   1.2719915e-15
   6.0000000e+01   1.0000000e+00   4.4600361e-16
   6.0000000e+01   2.0000000e+00   1.4955892e-15
   6.0000000e+01   3.0000000e+00   6.1398246e-16
   6.0000000e+01   4.0000000e+00   1.7677670e-01
   6.0000000e+01   5.0000000e+00   6.2787944e-16
   6.0000000e+01   6.0000000e+00   6.9142170e-16
   6.0000000e+01   7.0000000e+00   4.4774772e-16
   6.0000000e+01   8.0000000e+00   1.2500000e-01
   6.0000000e+01   9.0000000e+00   1.0854331e-15
   6.0000000e+01   1.0000000e+01   1.1919608e-15
   6.0000000e+01   1.1000000e+01   9.4551381e-16
   6.0000000e+01   1.2000000e+01   1.5657482e-15
   6.0000000e+01   1.3000000e+01   1.2641326e-15
   6.0000000e+01   1.4000000e+01   1.3409177e-15
   6.0000000e+01   1.5000000e+01   1.0311031e-16
   6.0000000e+01   1.6000000e+01   1.2500000e-01
   6.0000000e+01   1.7000000e+01   3.1449848e-16
   6.0000000e+01   1.8000000e+01   1.1172266e-15
   6.0000000e+01   1.9000000e+01   7.6688954e-16
   6.0000000e+01   2.0000000e+01   1.7677670e-01
   6.0000000e+01   2.1000000e+01   1.1676873e-15
   6.0000000e+01   2.2000000e+01   4.1980308e-16
   6.0000000e+01   2.3000000e+01   4.1842810e-16
   6.0000000e+01   2.4000000e+01   1.2500000e-01
   6.0000000e+01   2.5000000e+01   2.2233128e-15
   6.0000000e+01   2.6000000e+01   1.8453284e-15
   6.0000000e+01   2.7000000e+01   2.4982212e-15
   6.0000000e+01   2.8000000e+01   3.7192521e-15
   6.0000000e+01   2.9000000e+01   1.3072784e-15
   6.0000000e+01   3.0000000e+01   1.9309865e-15
   6.0000000e+01   3.1000000e+01   1.4111999e-15
   6.0000000e+01   3.2000000e+01   1.2500000e-01
   6.0000000e+01   3.3000000e+01   2.2958887e-16
   6.0000000e+01   3.4000000e+01   3.6743392e-16
   6.0000000e+01   3.5000000e+01   2.0116529e-15
   6.0000000e+01   3.6000000e+01   1.7677670e-01
   6.0000000e+01   3.7000000e+01   8.1729320e-16
   6.0000000e+01   3.8000000e+01   1.0980128e-15
   6.0000000e+01   3.9000000e+01   1.2806501e-15
   6.0000000e+01   4.0000000e+01   1.2500000e-01
   6.0000000e+01   4.1000000e+01   1.4833177e-15
   6.0000000e+01   4.2000000e+01   1.0473823e-15
   6.0000000e+01   4.3000000e+01   2.3844129e-15
   6.0000000e+01   4.4000000e+01   1.9473415e-15
   6.0000000e+01   4.5000000e+01   8.7675686e-16
   6.0000000e+01   4.6000000e+01   6.2757683e-16
   6.0000000e+01   4.7000000e+01   1.2945931e-15
   6.0000000e+01   4.8000000e+01   1.2500000e-01
   6.0000000e+01   4.9000000e+01   7.4966602e-16
   6.0000000e+01   5.0000000e+01   1.1766081e-15
   6.0000000e+01   5.1000000e+01   9.0458968e-16
   6.0000000e+01   5.2000000e+01   1.7677670e-01
   6.0000000e+01   5.3000000e+01   7.2623251e-16
   6.0000000e+01   5.4000000e+01   2.4476991e-15
   6.0000000e+01   5.5000000e+01   8.0492151e-16
   6.0000000e+01   5.6000000e+01   1.2500000e-01
   6.0000000e+01   5.7000000e+01   1.3234988e-15
   6.0000000e+01   5.8000000e+01   2.5307945e-15
   6.0000000e+01   5.9000000e+01   2.1064145e-15
   6.0000000e+01   6.0000000e+01   1.0000000e+00
   6.0000000e+01   6.1000000e+01   3.2424437e-15
   6.0000000e+01   6.2000000e+01   1.2839485e-15
   6.0000000e+01   6.3000000e+01   1.2887667e-15
   6.0000000e+01   6.4000000e+01   1.2500000e-01
   6.1000000e+01   1.0000000e+00   1.7677670e-01
   6.1000000e+01   2.0000000e+00   6.6426829e-16
   6.1000000e+01   3.0000000e+00   1.3325748e-15
   6.1000000e+01   4.0000000e+00   5.9751404e-16
   6.1000000e+01   5.0000000e+00   8.9034587e-16
   6.1000000e+01   6.0000000e+00   6.6305139e-16
   6.1000000e+01   7.0000000e+00   1.0825564e-15
   6.1000000e+01   8.0000000e+00   1.4281637e-15
   6.1000000e+01   9.0000000e+00   1.7014445e-15
   6.1000000e+01   1.0000000e+01   1.6554503e-15
   6.1000000e+01   1.1000000e+01   5.0596861e-16
   6.1000000e+01   1.2000000e+01   1.1266892e-15
   6.1000000e+01   1.3000000e+01   6.1858644e-16
   6.1000000e+01   1.4000000e+01   1.4205945e-15
   6.1000000e+01   1.5000000e+01   4.8553667e-16
   6.1000000e+01   1.6000000e+01   1.7531953e-15
   6.1000000e+01   1.7000000e+01   1.1123893e-16
   6.1000000e+01   1.8000000e+01   1.1114759e-16
   6.1000000e+01   1.9000000e+01   1.6348128e-15
   6.1000000e+01   2.0000000e+01   6.4621302e-16
   6.1000000e+01   2.1000000e+01   5.9140588e-16
   6.1000000e+01   2.2000000e+01   1.0051252e-15
   6.1000000e+01   2.3000000e+01   2.5403650e-15
   6.1000000e+01   2.4000000e+01   1.4443729e-15
   6.1000000e+01   2.5000000e+01   1.7677670e-01
   6.1000000e+01   2.6000000e+01   1.4979264e-16
   6.1000000e+01   2.7000000e+01   1.9945458e-15
   6.1000000e+01   2.8000000e+01   2.6623561e-15
   6.1000000e+01   2.9000000e+01   2.9845922e-15
   6.1000000e+01   3.0000000e+01   1.9794755e-15
   6.1000000e+01   3.1000000e+01   2.1312686e-15
   6.1000000e+01   3.2000000e+01   1.7431289e-15
   6.1000000e+01   3.3000000e+01   1.7677670e-01
   6.1000000e+01   3.4000000e+01   5.4646612e-16
   6.1000000e+01   3.5000000e+01   2.2422937e-16
   6.1000000e+01   3.6000000e+01   1.1700916e-15
   6.1000000e+01   3.7000000e+01   5.0729911e-16
   6.1000000e+01   3.8000000e+01   1.3922093e-15
   6.1000000e+01   3.9000000e+01   2.0612720e-15
   6.1000000e+01   4.0000000e+01   1.5000374e-15
   6.1000000e+01   4.1000000e+01   5.1572369e-16
   6.1000000e+01   4.2000000e+01   9.6141288e-16
   6.1000000e+01   4.3000000e+01   8.0192272e-16
   6.1000000e+01   4.4000000e+01   6.3861212e-16
   6.1000000e+01   4.5000000e+01   1.2237011e-15
   6.1000000e+01   4.6000000e+01   1.5473772e-15
   6.1000000e+01   4.7000000e+01   9.9874284e-16
   6.1000000e+01   4.8000000e+01   1.2150850e-15
   6.1000000e+01   4.9000000e+01   1.2801648e-15
   6.1000000e+01   5.0000000e+01   9.5180572e-16
   6.1000000e+01   5.1000000e+01   6.2063354e-17
   6.1000000e+01   5.2000000e+01   7.4343578e-16
   6.1000000e+01   5.3000000e+01   1.6099582e-15
   6.1000000e+01   5.4000000e+01   7.3516365e-16
   6.1000000e+01   5.5000000e+01   3.2877472e-16
   6.1000000e+01   5.6000000e+01   2.3103256e-15
   6.1000000e+01   5.7000000e+01   1.7677670e-01
   6.1000000e+01   5.8000000e+01   5.6715178e-16
   6.1000000e+01   5.9000000e+01   1.7307255e-15
   6.1000000e+01   6.0000000e+01   3.2424437e-15
   6.1000000e+01   6.1000000e+01   1.0000000e+00
   6.1000000e+01   6.2000000e+01   2.8493056e-15
   6.1000000e+01   6.3000000e+01   2.5344067e-15
   6.1000000e+01   6.4000000e+01   3.6137355e-16
   6.2000000e+01   1.0000000e+00   8.8249230e-16
   6.2000000e+01   2.0000000e+00   1.2500000e-01
   6.2000000e+01   3.0000000e+00   1.0285992e-15
   6.2000000e+01   4.0000000e+00   5.2740159e-16
   6.2000000e+01   5.0000000e+00   5.3394129e-16
   6.2000000e+01   6.0000000e+00   1.7677670e-01
   6.2000000e+01   7.0000000e+00   3.9740788e-16
   6.2000000e+01   8.0000000e+00   1.0010542e-15
   6.2000000e+01   9.0000000e+00   8.9377829e-16
   6.2000000e+01   1.0000000e+01   1.2500000e-01
   6.2000000e+01   1.1000000e+01   1.1796120e-16
   6.2000000e+01   1.2000000e+01   1.2105139e-15
   6.2000000e+01   1.3000000e+01   9.0259815e-16
   6.2000000e+01   1.4000000e+01   9.8742191e-16
   6.2000000e+01   1.5000000e+01   1.2540803e-15
   6.2000000e+01   1.6000000e+01   5.2928116e-16
   6.2000000e+01   1.7000000e+01   1.6567517e-16
   6.2000000e+01   1.8000000e+01   1.2500000e-01
   6.2000000e+01   1.9000000e+01   1.9525081e-15
   6.2000000e+01   2.0000000e+01   1.2150992e-15
   6.2000000e+01   2.1000000e+01   4.8239195e-16
   6.2000000e+01   2.2000000e+01   1.7677670e-01
   6.2000000e+01   2.3000000e+01   7.3492620e-16
   6.2000000e+01   2.4000000e+01   1.5904491e-15
   6.2000000e+01   2.5000000e+01   4.5368326e-16
   6.2000000e+01   2.6000000e+01   1.2500000e-01
   6.2000000e+01   2.7000000e+01   1.2464036e-15
   6.2000000e+01   2.8000000e+01   1.6127518e-15
   6.2000000e+01   2.9000000e+01   3.1259439e-15
   6.2000000e+01   3.0000000e+01   3.3462907e-15
   6.2000000e+01   3.1000000e+01   2.1543947e-15
   6.2000000e+01   3.2000000e+01   2.0471501e-15
   6.2000000e+01   3.3000000e+01   1.9085674e-15
   6.2000000e+01   3.4000000e+01   1.2500000e-01
   6.2000000e+01   3.5000000e+01   9.9189328e-16
   6.2000000e+01   3.6000000e+01   9.2825700e-16
   6.2000000e+01   3.7000000e+01   1.0675574e-15
   6.2000000e+01   3.8000000e+01   1.7677670e-01
   6.2000000e+01   3.9000000e+01   1.0509196e-15
   6.2000000e+01   4.0000000e+01   6.9513727e-16
   6.2000000e+01   4.1000000e+01   7.5754254e-16
   6.2000000e+01   4.2000000e+01   1.2500000e-01
   6.2000000e+01   4.3000000e+01   7.3512681e-16
   6.2000000e+01   4.4000000e+01   8.0386420e-16
   6.2000000e+01   4.5000000e+01   1.5705912e-15
   6.2000000e+01   4.6000000e+01   5.3668038e-16
   6.2000000e+01   4.7000000e+01   1.8078309e-15
   6.2000000e+01   4.8000000e+01   9.7700513e-16
   6.2000000e+01   4.9000000e+01   6.3432851e-16
   6.2000000e+01   5.0000000e+01   1.2500000e-01
   6.2000000e+01   5.1000000e+01   9.1045471e-16
   6.2000000e+01   5.2000000e+01   1.0027182e-15
   6.2000000e+01   5.3000000e+01   1.3122401e-15
   6.2000000e+01   5.4000000e+01   1.7677670e-01
   6.2000000e+01   5.5000000e+01   5.5814509e-16
   6.2000000e+01   5.6000000e+01   7.2058501e-16
   6.2000000e+01   5.7000000e+01   1.2478309e-15
   6.2000000e+01   5.8000000e+01   1.2500000e-01
   6.2000000e+01   5.9000000e+01   1.5301532e-15
   6.2000000e+01   6.0000000e+01   1.2839485e-15
   6.2000000e+01   6.1000000e+01   2.8493056e-15
   6.2000000e+01   6.2000000e+01   1.0000000e+00
   6.2000000e+01   6.3000000e+01   1.9657123e-15
   6.2000000e+01   6.4000000e+01   1.4406354e-15
   6.3000000e+01   1.0000000e+00   5.5943151e-16
   6.3000000e+01   2.0000000e+00   8.8835882e-16
   6.3000000e+01   3.0000000e+00   1.2500000e-01
   6.3000000e+01   4.0000000e+00   1.5163393e-15
   6.3000000e+01   5.0000000e+00   3.8037546e-16
   6.3000000e+01   6.0000000e+00   9.9734984e-16
   6.3000000e+01   7.0000000e+00   1.4592314e-16
   6.3000000e+01   8.0000000e+00   2.0672317e-15
   6.3000000e+01   9.0000000e+00   1.2875014e-15
   6.3000000e+01   1.0000000e+01   2.5598782e-16
   6.3000000e+01   1.1000000e+01   1.2500000e-01
   6.3000000e+01   1.2000000e+01   1.7965342e-15
   6.3000000e+01   1.3000000e+01   6.8383319e-16
   6.3000000e+01   1.4000000e+01   1.6238154e-15
   6.3000000e+01   1.5000000e+01   8.6777841e-16
   6.3000000e+01   1.6000000e+01   1.4050109e-15
   6.3000000e+01   1.7000000e+01   5.9045869e-16
   6.3000000e+01   1.8000000e+01   1.2476862e-15
   6.3000000e+01   1.9000000e+01   1.2500000e-01
   6.3000000e+01   2.0000000e+01   6.4595160e-16
   6.3000000e+01   2.1000000e+01   4.5927930e-16
   6.3000000e+01   2.2000000e+01   6.1151525e-16
   6.3000000e+01   2.3000000e+01   7.7656926e-16
   6.3000000e+01   2.4000000e+01   7.0614326e-16
   6.3000000e+01   2.5000000e+01   1.0090605e-15
   6.3000000e+01   2.6000000e+01   1.7314678e-16
   6.3000000e+01   2.7000000e+01   1.2500000e-01
   6.3000000e+01   2.8000000e+01   4.1187172e-16
   6.3000000e+01   2.9000000e+01   1.8031113e-15
   6.3000000e+01   3.0000000e+01   2.8045119e-15
   6.3000000e+01   3.1000000e+01   3.2179122e-15
   6.3000000e+01   3.2000000e+01   2.5524159e-15
   6.3000000e+01   3.3000000e+01   1.4600231e-15
   6.3000000e+01   3.4000000e+01   1.7426608e-15
   6.3000000e+01   3.5000000e+01   1.2500000e-01
   6.3000000e+01   3.6000000e+01   7.5212667e-16
   6.3000000e+01   3.7000000e+01   1.2594475e-15
   6.3000000e+01   3.8000000e+01   1.0571072e-15
   6.3000000e+01   3.9000000e+01   8.1402904e-16
   6.3000000e+01   4.0000000e+01   1.4052430e-15
   6.3000000e+01   4.1000000e+01   1.3961496e-15
   6.3000000e+01   4.2000000e+01   1.8051181e-15
   6.3000000e+01   4.3000000e+01   1.2500000e-01
   6.3000000e+01   4.4000000e+01   1.5029337e-15
   6.3000000e+01   4.5000000e+01   7.1803304e-16
   6.3000000e+01   4.6000000e+01   2.0106205e-15
   6.3000000e+01   4.7000000e+01   1.0133109e-15
   6.3000000e+01   4.8000000e+01   1.5084857e-15
   6.3000000e+01   4.9000000e+01   7.0065651e-16
   6.3000000e+01   5.0000000e+01   9.4082844e-16
   6.3000000e+01   5.1000000e+01   1.2500000e-01
   6.3000000e+01   5.2000000e+01   7.8231076e-16
   6.3000000e+01   5.3000000e+01   1.6730075e-15
   6.3000000e+01   5.4000000e+01   1.6658991e-15
   6.3000000e+01   5.5000000e+01   3.5583509e-16
   6.3000000e+01   5.6000000e+01   6.0235759e-16
   6.3000000e+01   5.7000000e+01   5.5241615e-16
   6.3000000e+01   5.8000000e+01   1.7621239e-15
   6.3000000e+01   5.9000000e+01   1.2500000e-01
   6.3000000e+01   6.0000000e+01   1.2887667e-15
   6.3000000e+01   6.1000000e+01   2.5344067e-15
   6.3000000e+01   6.2000000e+01   1.9657123e-15
   6.3000000e+01   6.3000000e+01   1.0000000e+00
   6.3000000e+01   6.4000000e+01   2.5293970e-15
   6.4000000e+01   1.0000000e+00   3.2348798e-15
   6.4000000e+01   2.0000000e+00   1.0705029e-15
   6.4000000e+01   3.0000000e+00   1.7095051e-15
   6.4000000e+01   4.0000000e+00   1.2500000e-01
   6.4000000e+01   5.0000000e+00   1.2421456e-16
   6.4000000e+01   6.0000000e+00   1.9399638e-15
   6.4000000e+01   7.0000000e+00   1.0263206e-15
   6.4000000e+01   8.0000000e+00   1.7677670e-01
   6.4000000e+01   9.0000000e+00   6.6328225e-16
   6.4000000e+01   1.0000000e+01   8.3771878e-16
   6.4000000e+01   1.1000000e+01   4.3211680e-16
   6.4000000e+01   1.2000000e+01   1.2500000e-01
   6.4000000e+01   1.3000000e+01   1.5472394e-15
   6.4000000e+01   1.4000000e+01   4.7291502e-16
   6.4000000e+01   1.5000000e+01   2.0402332e-15
   6.4000000e+01   1.6000000e+01   9.4264625e-16
   6.4000000e+01   1.7000000e+01   1.5163398e-15
   6.4000000e+01   1.8000000e+01   1.9563867e-15
   6.4000000e+01   1.9000000e+01   1.1328455e-15
   6.4000000e+01   2.0000000e+01   1.2500000e-01
   6.4000000e+01   2.1000000e+01   6.8640106e-16
   6.4000000e+01   2.2000000e+01   9.3420939e-16
   6.4000000e+01   2.3000000e+01   1.0104202e-15
   6.4000000e+01   2.4000000e+01   1.7677670e-01
   6.4000000e+01   2.5000000e+01   3.4549425e-16
   6.4000000e+01   2.6000000e+01   4.5470938e-16
   6.4000000e+01   2.7000000e+01   8.3520270e-16
   6.4000000e+01   2.8000000e+01   1.2500000e-01
   6.4000000e+01   2.9000000e+01   2.0041419e-15
   6.4000000e+01   3.0000000e+01   1.5518941e-15
   6.4000000e+01   3.1000000e+01   1.5949318e-15
   6.4000000e+01   3.2000000e+01   3.5735409e-15
   6.4000000e+01   3.3000000e+01   1.1841496e-15
   6.4000000e+01   3.4000000e+01   1.0269563e-15
   6.4000000e+01   3.5000000e+01   2.0372841e-15
   6.4000000e+01   3.6000000e+01   1.2500000e-01
   6.4000000e+01   3.7000000e+01   9.9301556e-16
   6.4000000e+01   3.8000000e+01   3.4722214e-16
   6.4000000e+01   3.9000000e+01   4.8434601e-16
   6.4000000e+01   4.0000000e+01   1.7677670e-01
   6.4000000e+01   4.1000000e+01   1.4282372e-15
   6.4000000e+01   4.2000000e+01   3.5767289e-16
   6.4000000e+01   4.3000000e+01   1.3005791e-15
   6.4000000e+01   4.4000000e+01   1.2500000e-01
   6.4000000e+01   4.5000000e+01   8.1656338e-16
   6.4000000e+01   4.6000000e+01   6.1537466e-16
   6.4000000e+01   4.7000000e+01   2.6471590e-16
   6.4000000e+01   4.8000000e+01   2.3462496e-15
   6.4000000e+01   4.9000000e+01   1.4065294e-15
   6.4000000e+01   5.0000000e+01   2.6779906e-15
   6.4000000e+01   5.1000000e+01   1.7147777e-15
   6.4000000e+01   5.2000000e+01   1.2500000e-01
   6.4000000e+01   5.3000000e+01   2.6289202e-15
   6.4000000e+01   5.4000000e+01   3.6108926e-16
   6.4000000e+01   5.5000000e+01   1.2742846e-15
   6.4000000e+01   5.6000000e+01   1.7677670e-01
   6.4000000e+01   5.7000000e+01   7.2506669e-16
   6.4000000e+01   5.8000000e+01   1.9087666e-15
   6.4000000e+01   5.9000000e+01   1.2719915e-15
   6.4000000e+01   6.0000000e+01   1.2500000e-01
   6.4000000e+01   6.1000000e+01   3.6137355e-16
   6.4000000e+01   6.2000000e+01   1.4406354e-15
   6.4000000e+01   6.3000000e+01   2.5293970e-15
   6.4000000e+01   6.4000000e+01   1.0000000e+00


==> Figures/colormap/ColorMapDataLoRaSF6.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   0.0000000e+00
   1.0000000e+00   3.0000000e+00   0.0000000e+00
   1.0000000e+00   4.0000000e+00   0.0000000e+00
   1.0000000e+00   5.0000000e+00   0.0000000e+00
   1.0000000e+00   6.0000000e+00   0.0000000e+00
   1.0000000e+00   7.0000000e+00   0.0000000e+00
   1.0000000e+00   8.0000000e+00   0.0000000e+00
   1.0000000e+00   9.0000000e+00   0.0000000e+00
   1.0000000e+00   1.0000000e+01   0.0000000e+00
   1.0000000e+00   1.1000000e+01   0.0000000e+00
   1.0000000e+00   1.2000000e+01   0.0000000e+00
   1.0000000e+00   1.3000000e+01   0.0000000e+00
   1.0000000e+00   1.4000000e+01   0.0000000e+00
   1.0000000e+00   1.5000000e+01   0.0000000e+00
   1.0000000e+00   1.6000000e+01   0.0000000e+00
   1.0000000e+00   1.7000000e+01   0.0000000e+00
   1.0000000e+00   1.8000000e+01   0.0000000e+00
   1.0000000e+00   1.9000000e+01   0.0000000e+00
   1.0000000e+00   2.0000000e+01   0.0000000e+00
   1.0000000e+00   2.1000000e+01   0.0000000e+00
   1.0000000e+00   2.2000000e+01   0.0000000e+00
   1.0000000e+00   2.3000000e+01   0.0000000e+00
   1.0000000e+00   2.4000000e+01   0.0000000e+00
   1.0000000e+00   2.5000000e+01   0.0000000e+00
   1.0000000e+00   2.6000000e+01   0.0000000e+00
   1.0000000e+00   2.7000000e+01   0.0000000e+00
   1.0000000e+00   2.8000000e+01   0.0000000e+00
   1.0000000e+00   2.9000000e+01   0.0000000e+00
   1.0000000e+00   3.0000000e+01   0.0000000e+00
   1.0000000e+00   3.1000000e+01   0.0000000e+00
   1.0000000e+00   3.2000000e+01   0.0000000e+00
   1.0000000e+00   3.3000000e+01   0.0000000e+00
   1.0000000e+00   3.4000000e+01   0.0000000e+00
   1.0000000e+00   3.5000000e+01   0.0000000e+00
   1.0000000e+00   3.6000000e+01   0.0000000e+00
   1.0000000e+00   3.7000000e+01   0.0000000e+00
   1.0000000e+00   3.8000000e+01   0.0000000e+00
   1.0000000e+00   3.9000000e+01   0.0000000e+00
   1.0000000e+00   4.0000000e+01   0.0000000e+00
   1.0000000e+00   4.1000000e+01   0.0000000e+00
   1.0000000e+00   4.2000000e+01   0.0000000e+00
   1.0000000e+00   4.3000000e+01   0.0000000e+00
   1.0000000e+00   4.4000000e+01   0.0000000e+00
   1.0000000e+00   4.5000000e+01   0.0000000e+00
   1.0000000e+00   4.6000000e+01   0.0000000e+00
   1.0000000e+00   4.7000000e+01   0.0000000e+00
   1.0000000e+00   4.8000000e+01   0.0000000e+00
   1.0000000e+00   4.9000000e+01   0.0000000e+00
   1.0000000e+00   5.0000000e+01   0.0000000e+00
   1.0000000e+00   5.1000000e+01   0.0000000e+00
   1.0000000e+00   5.2000000e+01   0.0000000e+00
   1.0000000e+00   5.3000000e+01   0.0000000e+00
   1.0000000e+00   5.4000000e+01   0.0000000e+00
   1.0000000e+00   5.5000000e+01   0.0000000e+00
   1.0000000e+00   5.6000000e+01   0.0000000e+00
   1.0000000e+00   5.7000000e+01   0.0000000e+00
   1.0000000e+00   5.8000000e+01   0.0000000e+00
   1.0000000e+00   5.9000000e+01   0.0000000e+00
   1.0000000e+00   6.0000000e+01   0.0000000e+00
   1.0000000e+00   6.1000000e+01   0.0000000e+00
   1.0000000e+00   6.2000000e+01   0.0000000e+00
   1.0000000e+00   6.3000000e+01   0.0000000e+00
   1.0000000e+00   6.4000000e+01   0.0000000e+00
   2.0000000e+00   1.0000000e+00   0.0000000e+00
   2.0000000e+00   2.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   0.0000000e+00
   2.0000000e+00   4.0000000e+00   0.0000000e+00
   2.0000000e+00   5.0000000e+00   0.0000000e+00
   2.0000000e+00   6.0000000e+00   0.0000000e+00
   2.0000000e+00   7.0000000e+00   0.0000000e+00
   2.0000000e+00   8.0000000e+00   0.0000000e+00
   2.0000000e+00   9.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0000000e+01   0.0000000e+00
   2.0000000e+00   1.1000000e+01   0.0000000e+00
   2.0000000e+00   1.2000000e+01   0.0000000e+00
   2.0000000e+00   1.3000000e+01   0.0000000e+00
   2.0000000e+00   1.4000000e+01   0.0000000e+00
   2.0000000e+00   1.5000000e+01   0.0000000e+00
   2.0000000e+00   1.6000000e+01   0.0000000e+00
   2.0000000e+00   1.7000000e+01   0.0000000e+00
   2.0000000e+00   1.8000000e+01   0.0000000e+00
   2.0000000e+00   1.9000000e+01   0.0000000e+00
   2.0000000e+00   2.0000000e+01   0.0000000e+00
   2.0000000e+00   2.1000000e+01   0.0000000e+00
   2.0000000e+00   2.2000000e+01   0.0000000e+00
   2.0000000e+00   2.3000000e+01   0.0000000e+00
   2.0000000e+00   2.4000000e+01   0.0000000e+00
   2.0000000e+00   2.5000000e+01   0.0000000e+00
   2.0000000e+00   2.6000000e+01   0.0000000e+00
   2.0000000e+00   2.7000000e+01   0.0000000e+00
   2.0000000e+00   2.8000000e+01   0.0000000e+00
   2.0000000e+00   2.9000000e+01   0.0000000e+00
   2.0000000e+00   3.0000000e+01   0.0000000e+00
   2.0000000e+00   3.1000000e+01   0.0000000e+00
   2.0000000e+00   3.2000000e+01   0.0000000e+00
   2.0000000e+00   3.3000000e+01   0.0000000e+00
   2.0000000e+00   3.4000000e+01   0.0000000e+00
   2.0000000e+00   3.5000000e+01   0.0000000e+00
   2.0000000e+00   3.6000000e+01   0.0000000e+00
   2.0000000e+00   3.7000000e+01   0.0000000e+00
   2.0000000e+00   3.8000000e+01   0.0000000e+00
   2.0000000e+00   3.9000000e+01   0.0000000e+00
   2.0000000e+00   4.0000000e+01   0.0000000e+00
   2.0000000e+00   4.1000000e+01   0.0000000e+00
   2.0000000e+00   4.2000000e+01   0.0000000e+00
   2.0000000e+00   4.3000000e+01   0.0000000e+00
   2.0000000e+00   4.4000000e+01   0.0000000e+00
   2.0000000e+00   4.5000000e+01   0.0000000e+00
   2.0000000e+00   4.6000000e+01   0.0000000e+00
   2.0000000e+00   4.7000000e+01   0.0000000e+00
   2.0000000e+00   4.8000000e+01   0.0000000e+00
   2.0000000e+00   4.9000000e+01   0.0000000e+00
   2.0000000e+00   5.0000000e+01   0.0000000e+00
   2.0000000e+00   5.1000000e+01   0.0000000e+00
   2.0000000e+00   5.2000000e+01   0.0000000e+00
   2.0000000e+00   5.3000000e+01   0.0000000e+00
   2.0000000e+00   5.4000000e+01   0.0000000e+00
   2.0000000e+00   5.5000000e+01   0.0000000e+00
   2.0000000e+00   5.6000000e+01   0.0000000e+00
   2.0000000e+00   5.7000000e+01   0.0000000e+00
   2.0000000e+00   5.8000000e+01   0.0000000e+00
   2.0000000e+00   5.9000000e+01   0.0000000e+00
   2.0000000e+00   6.0000000e+01   0.0000000e+00
   2.0000000e+00   6.1000000e+01   0.0000000e+00
   2.0000000e+00   6.2000000e+01   0.0000000e+00
   2.0000000e+00   6.3000000e+01   0.0000000e+00
   2.0000000e+00   6.4000000e+01   0.0000000e+00
   3.0000000e+00   1.0000000e+00   0.0000000e+00
   3.0000000e+00   2.0000000e+00   0.0000000e+00
   3.0000000e+00   3.0000000e+00   1.0000000e+00
   3.0000000e+00   4.0000000e+00   0.0000000e+00
   3.0000000e+00   5.0000000e+00   0.0000000e+00
   3.0000000e+00   6.0000000e+00   0.0000000e+00
   3.0000000e+00   7.0000000e+00   0.0000000e+00
   3.0000000e+00   8.0000000e+00   0.0000000e+00
   3.0000000e+00   9.0000000e+00   0.0000000e+00
   3.0000000e+00   1.0000000e+01   0.0000000e+00
   3.0000000e+00   1.1000000e+01   0.0000000e+00
   3.0000000e+00   1.2000000e+01   0.0000000e+00
   3.0000000e+00   1.3000000e+01   0.0000000e+00
   3.0000000e+00   1.4000000e+01   0.0000000e+00
   3.0000000e+00   1.5000000e+01   0.0000000e+00
   3.0000000e+00   1.6000000e+01   0.0000000e+00
   3.0000000e+00   1.7000000e+01   0.0000000e+00
   3.0000000e+00   1.8000000e+01   0.0000000e+00
   3.0000000e+00   1.9000000e+01   0.0000000e+00
   3.0000000e+00   2.0000000e+01   0.0000000e+00
   3.0000000e+00   2.1000000e+01   0.0000000e+00
   3.0000000e+00   2.2000000e+01   0.0000000e+00
   3.0000000e+00   2.3000000e+01   0.0000000e+00
   3.0000000e+00   2.4000000e+01   0.0000000e+00
   3.0000000e+00   2.5000000e+01   0.0000000e+00
   3.0000000e+00   2.6000000e+01   0.0000000e+00
   3.0000000e+00   2.7000000e+01   0.0000000e+00
   3.0000000e+00   2.8000000e+01   0.0000000e+00
   3.0000000e+00   2.9000000e+01   0.0000000e+00
   3.0000000e+00   3.0000000e+01   0.0000000e+00
   3.0000000e+00   3.1000000e+01   0.0000000e+00
   3.0000000e+00   3.2000000e+01   0.0000000e+00
   3.0000000e+00   3.3000000e+01   0.0000000e+00
   3.0000000e+00   3.4000000e+01   0.0000000e+00
   3.0000000e+00   3.5000000e+01   0.0000000e+00
   3.0000000e+00   3.6000000e+01   0.0000000e+00
   3.0000000e+00   3.7000000e+01   0.0000000e+00
   3.0000000e+00   3.8000000e+01   0.0000000e+00
   3.0000000e+00   3.9000000e+01   0.0000000e+00
   3.0000000e+00   4.0000000e+01   0.0000000e+00
   3.0000000e+00   4.1000000e+01   0.0000000e+00
   3.0000000e+00   4.2000000e+01   0.0000000e+00
   3.0000000e+00   4.3000000e+01   0.0000000e+00
   3.0000000e+00   4.4000000e+01   0.0000000e+00
   3.0000000e+00   4.5000000e+01   0.0000000e+00
   3.0000000e+00   4.6000000e+01   0.0000000e+00
   3.0000000e+00   4.7000000e+01   0.0000000e+00
   3.0000000e+00   4.8000000e+01   0.0000000e+00
   3.0000000e+00   4.9000000e+01   0.0000000e+00
   3.0000000e+00   5.0000000e+01   0.0000000e+00
   3.0000000e+00   5.1000000e+01   0.0000000e+00
   3.0000000e+00   5.2000000e+01   0.0000000e+00
   3.0000000e+00   5.3000000e+01   0.0000000e+00
   3.0000000e+00   5.4000000e+01   0.0000000e+00
   3.0000000e+00   5.5000000e+01   0.0000000e+00
   3.0000000e+00   5.6000000e+01   0.0000000e+00
   3.0000000e+00   5.7000000e+01   0.0000000e+00
   3.0000000e+00   5.8000000e+01   0.0000000e+00
   3.0000000e+00   5.9000000e+01   0.0000000e+00
   3.0000000e+00   6.0000000e+01   0.0000000e+00
   3.0000000e+00   6.1000000e+01   0.0000000e+00
   3.0000000e+00   6.2000000e+01   0.0000000e+00
   3.0000000e+00   6.3000000e+01   0.0000000e+00
   3.0000000e+00   6.4000000e+01   0.0000000e+00
   4.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   2.0000000e+00   0.0000000e+00
   4.0000000e+00   3.0000000e+00   0.0000000e+00
   4.0000000e+00   4.0000000e+00   1.0000000e+00
   4.0000000e+00   5.0000000e+00   0.0000000e+00
   4.0000000e+00   6.0000000e+00   0.0000000e+00
   4.0000000e+00   7.0000000e+00   0.0000000e+00
   4.0000000e+00   8.0000000e+00   0.0000000e+00
   4.0000000e+00   9.0000000e+00   0.0000000e+00
   4.0000000e+00   1.0000000e+01   0.0000000e+00
   4.0000000e+00   1.1000000e+01   0.0000000e+00
   4.0000000e+00   1.2000000e+01   0.0000000e+00
   4.0000000e+00   1.3000000e+01   0.0000000e+00
   4.0000000e+00   1.4000000e+01   0.0000000e+00
   4.0000000e+00   1.5000000e+01   0.0000000e+00
   4.0000000e+00   1.6000000e+01   0.0000000e+00
   4.0000000e+00   1.7000000e+01   0.0000000e+00
   4.0000000e+00   1.8000000e+01   0.0000000e+00
   4.0000000e+00   1.9000000e+01   0.0000000e+00
   4.0000000e+00   2.0000000e+01   0.0000000e+00
   4.0000000e+00   2.1000000e+01   0.0000000e+00
   4.0000000e+00   2.2000000e+01   0.0000000e+00
   4.0000000e+00   2.3000000e+01   0.0000000e+00
   4.0000000e+00   2.4000000e+01   0.0000000e+00
   4.0000000e+00   2.5000000e+01   0.0000000e+00
   4.0000000e+00   2.6000000e+01   0.0000000e+00
   4.0000000e+00   2.7000000e+01   0.0000000e+00
   4.0000000e+00   2.8000000e+01   0.0000000e+00
   4.0000000e+00   2.9000000e+01   0.0000000e+00
   4.0000000e+00   3.0000000e+01   0.0000000e+00
   4.0000000e+00   3.1000000e+01   0.0000000e+00
   4.0000000e+00   3.2000000e+01   0.0000000e+00
   4.0000000e+00   3.3000000e+01   0.0000000e+00
   4.0000000e+00   3.4000000e+01   0.0000000e+00
   4.0000000e+00   3.5000000e+01   0.0000000e+00
   4.0000000e+00   3.6000000e+01   0.0000000e+00
   4.0000000e+00   3.7000000e+01   0.0000000e+00
   4.0000000e+00   3.8000000e+01   0.0000000e+00
   4.0000000e+00   3.9000000e+01   0.0000000e+00
   4.0000000e+00   4.0000000e+01   0.0000000e+00
   4.0000000e+00   4.1000000e+01   0.0000000e+00
   4.0000000e+00   4.2000000e+01   0.0000000e+00
   4.0000000e+00   4.3000000e+01   0.0000000e+00
   4.0000000e+00   4.4000000e+01   0.0000000e+00
   4.0000000e+00   4.5000000e+01   0.0000000e+00
   4.0000000e+00   4.6000000e+01   0.0000000e+00
   4.0000000e+00   4.7000000e+01   0.0000000e+00
   4.0000000e+00   4.8000000e+01   0.0000000e+00
   4.0000000e+00   4.9000000e+01   0.0000000e+00
   4.0000000e+00   5.0000000e+01   0.0000000e+00
   4.0000000e+00   5.1000000e+01   0.0000000e+00
   4.0000000e+00   5.2000000e+01   0.0000000e+00
   4.0000000e+00   5.3000000e+01   0.0000000e+00
   4.0000000e+00   5.4000000e+01   0.0000000e+00
   4.0000000e+00   5.5000000e+01   0.0000000e+00
   4.0000000e+00   5.6000000e+01   0.0000000e+00
   4.0000000e+00   5.7000000e+01   0.0000000e+00
   4.0000000e+00   5.8000000e+01   0.0000000e+00
   4.0000000e+00   5.9000000e+01   0.0000000e+00
   4.0000000e+00   6.0000000e+01   0.0000000e+00
   4.0000000e+00   6.1000000e+01   0.0000000e+00
   4.0000000e+00   6.2000000e+01   0.0000000e+00
   4.0000000e+00   6.3000000e+01   0.0000000e+00
   4.0000000e+00   6.4000000e+01   0.0000000e+00
   5.0000000e+00   1.0000000e+00   0.0000000e+00
   5.0000000e+00   2.0000000e+00   0.0000000e+00
   5.0000000e+00   3.0000000e+00   0.0000000e+00
   5.0000000e+00   4.0000000e+00   0.0000000e+00
   5.0000000e+00   5.0000000e+00   1.0000000e+00
   5.0000000e+00   6.0000000e+00   0.0000000e+00
   5.0000000e+00   7.0000000e+00   0.0000000e+00
   5.0000000e+00   8.0000000e+00   0.0000000e+00
   5.0000000e+00   9.0000000e+00   0.0000000e+00
   5.0000000e+00   1.0000000e+01   0.0000000e+00
   5.0000000e+00   1.1000000e+01   0.0000000e+00
   5.0000000e+00   1.2000000e+01   0.0000000e+00
   5.0000000e+00   1.3000000e+01   0.0000000e+00
   5.0000000e+00   1.4000000e+01   0.0000000e+00
   5.0000000e+00   1.5000000e+01   0.0000000e+00
   5.0000000e+00   1.6000000e+01   0.0000000e+00
   5.0000000e+00   1.7000000e+01   0.0000000e+00
   5.0000000e+00   1.8000000e+01   0.0000000e+00
   5.0000000e+00   1.9000000e+01   0.0000000e+00
   5.0000000e+00   2.0000000e+01   0.0000000e+00
   5.0000000e+00   2.1000000e+01   0.0000000e+00
   5.0000000e+00   2.2000000e+01   0.0000000e+00
   5.0000000e+00   2.3000000e+01   0.0000000e+00
   5.0000000e+00   2.4000000e+01   0.0000000e+00
   5.0000000e+00   2.5000000e+01   0.0000000e+00
   5.0000000e+00   2.6000000e+01   0.0000000e+00
   5.0000000e+00   2.7000000e+01   0.0000000e+00
   5.0000000e+00   2.8000000e+01   0.0000000e+00
   5.0000000e+00   2.9000000e+01   0.0000000e+00
   5.0000000e+00   3.0000000e+01   0.0000000e+00
   5.0000000e+00   3.1000000e+01   0.0000000e+00
   5.0000000e+00   3.2000000e+01   0.0000000e+00
   5.0000000e+00   3.3000000e+01   0.0000000e+00
   5.0000000e+00   3.4000000e+01   0.0000000e+00
   5.0000000e+00   3.5000000e+01   0.0000000e+00
   5.0000000e+00   3.6000000e+01   0.0000000e+00
   5.0000000e+00   3.7000000e+01   0.0000000e+00
   5.0000000e+00   3.8000000e+01   0.0000000e+00
   5.0000000e+00   3.9000000e+01   0.0000000e+00
   5.0000000e+00   4.0000000e+01   0.0000000e+00
   5.0000000e+00   4.1000000e+01   0.0000000e+00
   5.0000000e+00   4.2000000e+01   0.0000000e+00
   5.0000000e+00   4.3000000e+01   0.0000000e+00
   5.0000000e+00   4.4000000e+01   0.0000000e+00
   5.0000000e+00   4.5000000e+01   0.0000000e+00
   5.0000000e+00   4.6000000e+01   0.0000000e+00
   5.0000000e+00   4.7000000e+01   0.0000000e+00
   5.0000000e+00   4.8000000e+01   0.0000000e+00
   5.0000000e+00   4.9000000e+01   0.0000000e+00
   5.0000000e+00   5.0000000e+01   0.0000000e+00
   5.0000000e+00   5.1000000e+01   0.0000000e+00
   5.0000000e+00   5.2000000e+01   0.0000000e+00
   5.0000000e+00   5.3000000e+01   0.0000000e+00
   5.0000000e+00   5.4000000e+01   0.0000000e+00
   5.0000000e+00   5.5000000e+01   0.0000000e+00
   5.0000000e+00   5.6000000e+01   0.0000000e+00
   5.0000000e+00   5.7000000e+01   0.0000000e+00
   5.0000000e+00   5.8000000e+01   0.0000000e+00
   5.0000000e+00   5.9000000e+01   0.0000000e+00
   5.0000000e+00   6.0000000e+01   0.0000000e+00
   5.0000000e+00   6.1000000e+01   0.0000000e+00
   5.0000000e+00   6.2000000e+01   0.0000000e+00
   5.0000000e+00   6.3000000e+01   0.0000000e+00
   5.0000000e+00   6.4000000e+01   0.0000000e+00
   6.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   2.0000000e+00   0.0000000e+00
   6.0000000e+00   3.0000000e+00   0.0000000e+00
   6.0000000e+00   4.0000000e+00   0.0000000e+00
   6.0000000e+00   5.0000000e+00   0.0000000e+00
   6.0000000e+00   6.0000000e+00   1.0000000e+00
   6.0000000e+00   7.0000000e+00   0.0000000e+00
   6.0000000e+00   8.0000000e+00   0.0000000e+00
   6.0000000e+00   9.0000000e+00   0.0000000e+00
   6.0000000e+00   1.0000000e+01   0.0000000e+00
   6.0000000e+00   1.1000000e+01   0.0000000e+00
   6.0000000e+00   1.2000000e+01   0.0000000e+00
   6.0000000e+00   1.3000000e+01   0.0000000e+00
   6.0000000e+00   1.4000000e+01   0.0000000e+00
   6.0000000e+00   1.5000000e+01   0.0000000e+00
   6.0000000e+00   1.6000000e+01   0.0000000e+00
   6.0000000e+00   1.7000000e+01   0.0000000e+00
   6.0000000e+00   1.8000000e+01   0.0000000e+00
   6.0000000e+00   1.9000000e+01   0.0000000e+00
   6.0000000e+00   2.0000000e+01   0.0000000e+00
   6.0000000e+00   2.1000000e+01   0.0000000e+00
   6.0000000e+00   2.2000000e+01   0.0000000e+00
   6.0000000e+00   2.3000000e+01   0.0000000e+00
   6.0000000e+00   2.4000000e+01   0.0000000e+00
   6.0000000e+00   2.5000000e+01   0.0000000e+00
   6.0000000e+00   2.6000000e+01   0.0000000e+00
   6.0000000e+00   2.7000000e+01   0.0000000e+00
   6.0000000e+00   2.8000000e+01   0.0000000e+00
   6.0000000e+00   2.9000000e+01   0.0000000e+00
   6.0000000e+00   3.0000000e+01   0.0000000e+00
   6.0000000e+00   3.1000000e+01   0.0000000e+00
   6.0000000e+00   3.2000000e+01   0.0000000e+00
   6.0000000e+00   3.3000000e+01   0.0000000e+00
   6.0000000e+00   3.4000000e+01   0.0000000e+00
   6.0000000e+00   3.5000000e+01   0.0000000e+00
   6.0000000e+00   3.6000000e+01   0.0000000e+00
   6.0000000e+00   3.7000000e+01   0.0000000e+00
   6.0000000e+00   3.8000000e+01   0.0000000e+00
   6.0000000e+00   3.9000000e+01   0.0000000e+00
   6.0000000e+00   4.0000000e+01   0.0000000e+00
   6.0000000e+00   4.1000000e+01   0.0000000e+00
   6.0000000e+00   4.2000000e+01   0.0000000e+00
   6.0000000e+00   4.3000000e+01   0.0000000e+00
   6.0000000e+00   4.4000000e+01   0.0000000e+00
   6.0000000e+00   4.5000000e+01   0.0000000e+00
   6.0000000e+00   4.6000000e+01   0.0000000e+00
   6.0000000e+00   4.7000000e+01   0.0000000e+00
   6.0000000e+00   4.8000000e+01   0.0000000e+00
   6.0000000e+00   4.9000000e+01   0.0000000e+00
   6.0000000e+00   5.0000000e+01   0.0000000e+00
   6.0000000e+00   5.1000000e+01   0.0000000e+00
   6.0000000e+00   5.2000000e+01   0.0000000e+00
   6.0000000e+00   5.3000000e+01   0.0000000e+00
   6.0000000e+00   5.4000000e+01   0.0000000e+00
   6.0000000e+00   5.5000000e+01   0.0000000e+00
   6.0000000e+00   5.6000000e+01   0.0000000e+00
   6.0000000e+00   5.7000000e+01   0.0000000e+00
   6.0000000e+00   5.8000000e+01   0.0000000e+00
   6.0000000e+00   5.9000000e+01   0.0000000e+00
   6.0000000e+00   6.0000000e+01   0.0000000e+00
   6.0000000e+00   6.1000000e+01   0.0000000e+00
   6.0000000e+00   6.2000000e+01   0.0000000e+00
   6.0000000e+00   6.3000000e+01   0.0000000e+00
   6.0000000e+00   6.4000000e+01   0.0000000e+00
   7.0000000e+00   1.0000000e+00   0.0000000e+00
   7.0000000e+00   2.0000000e+00   0.0000000e+00
   7.0000000e+00   3.0000000e+00   0.0000000e+00
   7.0000000e+00   4.0000000e+00   0.0000000e+00
   7.0000000e+00   5.0000000e+00   0.0000000e+00
   7.0000000e+00   6.0000000e+00   0.0000000e+00
   7.0000000e+00   7.0000000e+00   1.0000000e+00
   7.0000000e+00   8.0000000e+00   0.0000000e+00
   7.0000000e+00   9.0000000e+00   0.0000000e+00
   7.0000000e+00   1.0000000e+01   0.0000000e+00
   7.0000000e+00   1.1000000e+01   0.0000000e+00
   7.0000000e+00   1.2000000e+01   0.0000000e+00
   7.0000000e+00   1.3000000e+01   0.0000000e+00
   7.0000000e+00   1.4000000e+01   0.0000000e+00
   7.0000000e+00   1.5000000e+01   0.0000000e+00
   7.0000000e+00   1.6000000e+01   0.0000000e+00
   7.0000000e+00   1.7000000e+01   0.0000000e+00
   7.0000000e+00   1.8000000e+01   0.0000000e+00
   7.0000000e+00   1.9000000e+01   0.0000000e+00
   7.0000000e+00   2.0000000e+01   0.0000000e+00
   7.0000000e+00   2.1000000e+01   0.0000000e+00
   7.0000000e+00   2.2000000e+01   0.0000000e+00
   7.0000000e+00   2.3000000e+01   0.0000000e+00
   7.0000000e+00   2.4000000e+01   0.0000000e+00
   7.0000000e+00   2.5000000e+01   0.0000000e+00
   7.0000000e+00   2.6000000e+01   0.0000000e+00
   7.0000000e+00   2.7000000e+01   0.0000000e+00
   7.0000000e+00   2.8000000e+01   0.0000000e+00
   7.0000000e+00   2.9000000e+01   0.0000000e+00
   7.0000000e+00   3.0000000e+01   0.0000000e+00
   7.0000000e+00   3.1000000e+01   0.0000000e+00
   7.0000000e+00   3.2000000e+01   0.0000000e+00
   7.0000000e+00   3.3000000e+01   0.0000000e+00
   7.0000000e+00   3.4000000e+01   0.0000000e+00
   7.0000000e+00   3.5000000e+01   0.0000000e+00
   7.0000000e+00   3.6000000e+01   0.0000000e+00
   7.0000000e+00   3.7000000e+01   0.0000000e+00
   7.0000000e+00   3.8000000e+01   0.0000000e+00
   7.0000000e+00   3.9000000e+01   0.0000000e+00
   7.0000000e+00   4.0000000e+01   0.0000000e+00
   7.0000000e+00   4.1000000e+01   0.0000000e+00
   7.0000000e+00   4.2000000e+01   0.0000000e+00
   7.0000000e+00   4.3000000e+01   0.0000000e+00
   7.0000000e+00   4.4000000e+01   0.0000000e+00
   7.0000000e+00   4.5000000e+01   0.0000000e+00
   7.0000000e+00   4.6000000e+01   0.0000000e+00
   7.0000000e+00   4.7000000e+01   0.0000000e+00
   7.0000000e+00   4.8000000e+01   0.0000000e+00
   7.0000000e+00   4.9000000e+01   0.0000000e+00
   7.0000000e+00   5.0000000e+01   0.0000000e+00
   7.0000000e+00   5.1000000e+01   0.0000000e+00
   7.0000000e+00   5.2000000e+01   0.0000000e+00
   7.0000000e+00   5.3000000e+01   0.0000000e+00
   7.0000000e+00   5.4000000e+01   0.0000000e+00
   7.0000000e+00   5.5000000e+01   0.0000000e+00
   7.0000000e+00   5.6000000e+01   0.0000000e+00
   7.0000000e+00   5.7000000e+01   0.0000000e+00
   7.0000000e+00   5.8000000e+01   0.0000000e+00
   7.0000000e+00   5.9000000e+01   0.0000000e+00
   7.0000000e+00   6.0000000e+01   0.0000000e+00
   7.0000000e+00   6.1000000e+01   0.0000000e+00
   7.0000000e+00   6.2000000e+01   0.0000000e+00
   7.0000000e+00   6.3000000e+01   0.0000000e+00
   7.0000000e+00   6.4000000e+01   0.0000000e+00
   8.0000000e+00   1.0000000e+00   0.0000000e+00
   8.0000000e+00   2.0000000e+00   0.0000000e+00
   8.0000000e+00   3.0000000e+00   0.0000000e+00
   8.0000000e+00   4.0000000e+00   0.0000000e+00
   8.0000000e+00   5.0000000e+00   0.0000000e+00
   8.0000000e+00   6.0000000e+00   0.0000000e+00
   8.0000000e+00   7.0000000e+00   0.0000000e+00
   8.0000000e+00   8.0000000e+00   1.0000000e+00
   8.0000000e+00   9.0000000e+00   0.0000000e+00
   8.0000000e+00   1.0000000e+01   0.0000000e+00
   8.0000000e+00   1.1000000e+01   0.0000000e+00
   8.0000000e+00   1.2000000e+01   0.0000000e+00
   8.0000000e+00   1.3000000e+01   0.0000000e+00
   8.0000000e+00   1.4000000e+01   0.0000000e+00
   8.0000000e+00   1.5000000e+01   0.0000000e+00
   8.0000000e+00   1.6000000e+01   0.0000000e+00
   8.0000000e+00   1.7000000e+01   0.0000000e+00
   8.0000000e+00   1.8000000e+01   0.0000000e+00
   8.0000000e+00   1.9000000e+01   0.0000000e+00
   8.0000000e+00   2.0000000e+01   0.0000000e+00
   8.0000000e+00   2.1000000e+01   0.0000000e+00
   8.0000000e+00   2.2000000e+01   0.0000000e+00
   8.0000000e+00   2.3000000e+01   0.0000000e+00
   8.0000000e+00   2.4000000e+01   0.0000000e+00
   8.0000000e+00   2.5000000e+01   0.0000000e+00
   8.0000000e+00   2.6000000e+01   0.0000000e+00
   8.0000000e+00   2.7000000e+01   0.0000000e+00
   8.0000000e+00   2.8000000e+01   0.0000000e+00
   8.0000000e+00   2.9000000e+01   0.0000000e+00
   8.0000000e+00   3.0000000e+01   0.0000000e+00
   8.0000000e+00   3.1000000e+01   0.0000000e+00
   8.0000000e+00   3.2000000e+01   0.0000000e+00
   8.0000000e+00   3.3000000e+01   0.0000000e+00
   8.0000000e+00   3.4000000e+01   0.0000000e+00
   8.0000000e+00   3.5000000e+01   0.0000000e+00
   8.0000000e+00   3.6000000e+01   0.0000000e+00
   8.0000000e+00   3.7000000e+01   0.0000000e+00
   8.0000000e+00   3.8000000e+01   0.0000000e+00
   8.0000000e+00   3.9000000e+01   0.0000000e+00
   8.0000000e+00   4.0000000e+01   0.0000000e+00
   8.0000000e+00   4.1000000e+01   0.0000000e+00
   8.0000000e+00   4.2000000e+01   0.0000000e+00
   8.0000000e+00   4.3000000e+01   0.0000000e+00
   8.0000000e+00   4.4000000e+01   0.0000000e+00
   8.0000000e+00   4.5000000e+01   0.0000000e+00
   8.0000000e+00   4.6000000e+01   0.0000000e+00
   8.0000000e+00   4.7000000e+01   0.0000000e+00
   8.0000000e+00   4.8000000e+01   0.0000000e+00
   8.0000000e+00   4.9000000e+01   0.0000000e+00
   8.0000000e+00   5.0000000e+01   0.0000000e+00
   8.0000000e+00   5.1000000e+01   0.0000000e+00
   8.0000000e+00   5.2000000e+01   0.0000000e+00
   8.0000000e+00   5.3000000e+01   0.0000000e+00
   8.0000000e+00   5.4000000e+01   0.0000000e+00
   8.0000000e+00   5.5000000e+01   0.0000000e+00
   8.0000000e+00   5.6000000e+01   0.0000000e+00
   8.0000000e+00   5.7000000e+01   0.0000000e+00
   8.0000000e+00   5.8000000e+01   0.0000000e+00
   8.0000000e+00   5.9000000e+01   0.0000000e+00
   8.0000000e+00   6.0000000e+01   0.0000000e+00
   8.0000000e+00   6.1000000e+01   0.0000000e+00
   8.0000000e+00   6.2000000e+01   0.0000000e+00
   8.0000000e+00   6.3000000e+01   0.0000000e+00
   8.0000000e+00   6.4000000e+01   0.0000000e+00
   9.0000000e+00   1.0000000e+00   0.0000000e+00
   9.0000000e+00   2.0000000e+00   0.0000000e+00
   9.0000000e+00   3.0000000e+00   0.0000000e+00
   9.0000000e+00   4.0000000e+00   0.0000000e+00
   9.0000000e+00   5.0000000e+00   0.0000000e+00
   9.0000000e+00   6.0000000e+00   0.0000000e+00
   9.0000000e+00   7.0000000e+00   0.0000000e+00
   9.0000000e+00   8.0000000e+00   0.0000000e+00
   9.0000000e+00   9.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+01   0.0000000e+00
   9.0000000e+00   1.1000000e+01   0.0000000e+00
   9.0000000e+00   1.2000000e+01   0.0000000e+00
   9.0000000e+00   1.3000000e+01   0.0000000e+00
   9.0000000e+00   1.4000000e+01   0.0000000e+00
   9.0000000e+00   1.5000000e+01   0.0000000e+00
   9.0000000e+00   1.6000000e+01   0.0000000e+00
   9.0000000e+00   1.7000000e+01   0.0000000e+00
   9.0000000e+00   1.8000000e+01   0.0000000e+00
   9.0000000e+00   1.9000000e+01   0.0000000e+00
   9.0000000e+00   2.0000000e+01   0.0000000e+00
   9.0000000e+00   2.1000000e+01   0.0000000e+00
   9.0000000e+00   2.2000000e+01   0.0000000e+00
   9.0000000e+00   2.3000000e+01   0.0000000e+00
   9.0000000e+00   2.4000000e+01   0.0000000e+00
   9.0000000e+00   2.5000000e+01   0.0000000e+00
   9.0000000e+00   2.6000000e+01   0.0000000e+00
   9.0000000e+00   2.7000000e+01   0.0000000e+00
   9.0000000e+00   2.8000000e+01   0.0000000e+00
   9.0000000e+00   2.9000000e+01   0.0000000e+00
   9.0000000e+00   3.0000000e+01   0.0000000e+00
   9.0000000e+00   3.1000000e+01   0.0000000e+00
   9.0000000e+00   3.2000000e+01   0.0000000e+00
   9.0000000e+00   3.3000000e+01   0.0000000e+00
   9.0000000e+00   3.4000000e+01   0.0000000e+00
   9.0000000e+00   3.5000000e+01   0.0000000e+00
   9.0000000e+00   3.6000000e+01   0.0000000e+00
   9.0000000e+00   3.7000000e+01   0.0000000e+00
   9.0000000e+00   3.8000000e+01   0.0000000e+00
   9.0000000e+00   3.9000000e+01   0.0000000e+00
   9.0000000e+00   4.0000000e+01   0.0000000e+00
   9.0000000e+00   4.1000000e+01   0.0000000e+00
   9.0000000e+00   4.2000000e+01   0.0000000e+00
   9.0000000e+00   4.3000000e+01   0.0000000e+00
   9.0000000e+00   4.4000000e+01   0.0000000e+00
   9.0000000e+00   4.5000000e+01   0.0000000e+00
   9.0000000e+00   4.6000000e+01   0.0000000e+00
   9.0000000e+00   4.7000000e+01   0.0000000e+00
   9.0000000e+00   4.8000000e+01   0.0000000e+00
   9.0000000e+00   4.9000000e+01   0.0000000e+00
   9.0000000e+00   5.0000000e+01   0.0000000e+00
   9.0000000e+00   5.1000000e+01   0.0000000e+00
   9.0000000e+00   5.2000000e+01   0.0000000e+00
   9.0000000e+00   5.3000000e+01   0.0000000e+00
   9.0000000e+00   5.4000000e+01   0.0000000e+00
   9.0000000e+00   5.5000000e+01   0.0000000e+00
   9.0000000e+00   5.6000000e+01   0.0000000e+00
   9.0000000e+00   5.7000000e+01   0.0000000e+00
   9.0000000e+00   5.8000000e+01   0.0000000e+00
   9.0000000e+00   5.9000000e+01   0.0000000e+00
   9.0000000e+00   6.0000000e+01   0.0000000e+00
   9.0000000e+00   6.1000000e+01   0.0000000e+00
   9.0000000e+00   6.2000000e+01   0.0000000e+00
   9.0000000e+00   6.3000000e+01   0.0000000e+00
   9.0000000e+00   6.4000000e+01   0.0000000e+00
   1.0000000e+01   1.0000000e+00   0.0000000e+00
   1.0000000e+01   2.0000000e+00   0.0000000e+00
   1.0000000e+01   3.0000000e+00   0.0000000e+00
   1.0000000e+01   4.0000000e+00   0.0000000e+00
   1.0000000e+01   5.0000000e+00   0.0000000e+00
   1.0000000e+01   6.0000000e+00   0.0000000e+00
   1.0000000e+01   7.0000000e+00   0.0000000e+00
   1.0000000e+01   8.0000000e+00   0.0000000e+00
   1.0000000e+01   9.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0000000e+01   1.0000000e+00
   1.0000000e+01   1.1000000e+01   0.0000000e+00
   1.0000000e+01   1.2000000e+01   0.0000000e+00
   1.0000000e+01   1.3000000e+01   0.0000000e+00
   1.0000000e+01   1.4000000e+01   0.0000000e+00
   1.0000000e+01   1.5000000e+01   0.0000000e+00
   1.0000000e+01   1.6000000e+01   0.0000000e+00
   1.0000000e+01   1.7000000e+01   0.0000000e+00
   1.0000000e+01   1.8000000e+01   0.0000000e+00
   1.0000000e+01   1.9000000e+01   0.0000000e+00
   1.0000000e+01   2.0000000e+01   0.0000000e+00
   1.0000000e+01   2.1000000e+01   0.0000000e+00
   1.0000000e+01   2.2000000e+01   0.0000000e+00
   1.0000000e+01   2.3000000e+01   0.0000000e+00
   1.0000000e+01   2.4000000e+01   0.0000000e+00
   1.0000000e+01   2.5000000e+01   0.0000000e+00
   1.0000000e+01   2.6000000e+01   0.0000000e+00
   1.0000000e+01   2.7000000e+01   0.0000000e+00
   1.0000000e+01   2.8000000e+01   0.0000000e+00
   1.0000000e+01   2.9000000e+01   0.0000000e+00
   1.0000000e+01   3.0000000e+01   0.0000000e+00
   1.0000000e+01   3.1000000e+01   0.0000000e+00
   1.0000000e+01   3.2000000e+01   0.0000000e+00
   1.0000000e+01   3.3000000e+01   0.0000000e+00
   1.0000000e+01   3.4000000e+01   0.0000000e+00
   1.0000000e+01   3.5000000e+01   0.0000000e+00
   1.0000000e+01   3.6000000e+01   0.0000000e+00
   1.0000000e+01   3.7000000e+01   0.0000000e+00
   1.0000000e+01   3.8000000e+01   0.0000000e+00
   1.0000000e+01   3.9000000e+01   0.0000000e+00
   1.0000000e+01   4.0000000e+01   0.0000000e+00
   1.0000000e+01   4.1000000e+01   0.0000000e+00
   1.0000000e+01   4.2000000e+01   0.0000000e+00
   1.0000000e+01   4.3000000e+01   0.0000000e+00
   1.0000000e+01   4.4000000e+01   0.0000000e+00
   1.0000000e+01   4.5000000e+01   0.0000000e+00
   1.0000000e+01   4.6000000e+01   0.0000000e+00
   1.0000000e+01   4.7000000e+01   0.0000000e+00
   1.0000000e+01   4.8000000e+01   0.0000000e+00
   1.0000000e+01   4.9000000e+01   0.0000000e+00
   1.0000000e+01   5.0000000e+01   0.0000000e+00
   1.0000000e+01   5.1000000e+01   0.0000000e+00
   1.0000000e+01   5.2000000e+01   0.0000000e+00
   1.0000000e+01   5.3000000e+01   0.0000000e+00
   1.0000000e+01   5.4000000e+01   0.0000000e+00
   1.0000000e+01   5.5000000e+01   0.0000000e+00
   1.0000000e+01   5.6000000e+01   0.0000000e+00
   1.0000000e+01   5.7000000e+01   0.0000000e+00
   1.0000000e+01   5.8000000e+01   0.0000000e+00
   1.0000000e+01   5.9000000e+01   0.0000000e+00
   1.0000000e+01   6.0000000e+01   0.0000000e+00
   1.0000000e+01   6.1000000e+01   0.0000000e+00
   1.0000000e+01   6.2000000e+01   0.0000000e+00
   1.0000000e+01   6.3000000e+01   0.0000000e+00
   1.0000000e+01   6.4000000e+01   0.0000000e+00
   1.1000000e+01   1.0000000e+00   0.0000000e+00
   1.1000000e+01   2.0000000e+00   0.0000000e+00
   1.1000000e+01   3.0000000e+00   0.0000000e+00
   1.1000000e+01   4.0000000e+00   0.0000000e+00
   1.1000000e+01   5.0000000e+00   0.0000000e+00
   1.1000000e+01   6.0000000e+00   0.0000000e+00
   1.1000000e+01   7.0000000e+00   0.0000000e+00
   1.1000000e+01   8.0000000e+00   0.0000000e+00
   1.1000000e+01   9.0000000e+00   0.0000000e+00
   1.1000000e+01   1.0000000e+01   0.0000000e+00
   1.1000000e+01   1.1000000e+01   1.0000000e+00
   1.1000000e+01   1.2000000e+01   0.0000000e+00
   1.1000000e+01   1.3000000e+01   0.0000000e+00
   1.1000000e+01   1.4000000e+01   0.0000000e+00
   1.1000000e+01   1.5000000e+01   0.0000000e+00
   1.1000000e+01   1.6000000e+01   0.0000000e+00
   1.1000000e+01   1.7000000e+01   0.0000000e+00
   1.1000000e+01   1.8000000e+01   0.0000000e+00
   1.1000000e+01   1.9000000e+01   0.0000000e+00
   1.1000000e+01   2.0000000e+01   0.0000000e+00
   1.1000000e+01   2.1000000e+01   0.0000000e+00
   1.1000000e+01   2.2000000e+01   0.0000000e+00
   1.1000000e+01   2.3000000e+01   0.0000000e+00
   1.1000000e+01   2.4000000e+01   0.0000000e+00
   1.1000000e+01   2.5000000e+01   0.0000000e+00
   1.1000000e+01   2.6000000e+01   0.0000000e+00
   1.1000000e+01   2.7000000e+01   0.0000000e+00
   1.1000000e+01   2.8000000e+01   0.0000000e+00
   1.1000000e+01   2.9000000e+01   0.0000000e+00
   1.1000000e+01   3.0000000e+01   0.0000000e+00
   1.1000000e+01   3.1000000e+01   0.0000000e+00
   1.1000000e+01   3.2000000e+01   0.0000000e+00
   1.1000000e+01   3.3000000e+01   0.0000000e+00
   1.1000000e+01   3.4000000e+01   0.0000000e+00
   1.1000000e+01   3.5000000e+01   0.0000000e+00
   1.1000000e+01   3.6000000e+01   0.0000000e+00
   1.1000000e+01   3.7000000e+01   0.0000000e+00
   1.1000000e+01   3.8000000e+01   0.0000000e+00
   1.1000000e+01   3.9000000e+01   0.0000000e+00
   1.1000000e+01   4.0000000e+01   0.0000000e+00
   1.1000000e+01   4.1000000e+01   0.0000000e+00
   1.1000000e+01   4.2000000e+01   0.0000000e+00
   1.1000000e+01   4.3000000e+01   0.0000000e+00
   1.1000000e+01   4.4000000e+01   0.0000000e+00
   1.1000000e+01   4.5000000e+01   0.0000000e+00
   1.1000000e+01   4.6000000e+01   0.0000000e+00
   1.1000000e+01   4.7000000e+01   0.0000000e+00
   1.1000000e+01   4.8000000e+01   0.0000000e+00
   1.1000000e+01   4.9000000e+01   0.0000000e+00
   1.1000000e+01   5.0000000e+01   0.0000000e+00
   1.1000000e+01   5.1000000e+01   0.0000000e+00
   1.1000000e+01   5.2000000e+01   0.0000000e+00
   1.1000000e+01   5.3000000e+01   0.0000000e+00
   1.1000000e+01   5.4000000e+01   0.0000000e+00
   1.1000000e+01   5.5000000e+01   0.0000000e+00
   1.1000000e+01   5.6000000e+01   0.0000000e+00
   1.1000000e+01   5.7000000e+01   0.0000000e+00
   1.1000000e+01   5.8000000e+01   0.0000000e+00
   1.1000000e+01   5.9000000e+01   0.0000000e+00
   1.1000000e+01   6.0000000e+01   0.0000000e+00
   1.1000000e+01   6.1000000e+01   0.0000000e+00
   1.1000000e+01   6.2000000e+01   0.0000000e+00
   1.1000000e+01   6.3000000e+01   0.0000000e+00
   1.1000000e+01   6.4000000e+01   0.0000000e+00
   1.2000000e+01   1.0000000e+00   0.0000000e+00
   1.2000000e+01   2.0000000e+00   0.0000000e+00
   1.2000000e+01   3.0000000e+00   0.0000000e+00
   1.2000000e+01   4.0000000e+00   0.0000000e+00
   1.2000000e+01   5.0000000e+00   0.0000000e+00
   1.2000000e+01   6.0000000e+00   0.0000000e+00
   1.2000000e+01   7.0000000e+00   0.0000000e+00
   1.2000000e+01   8.0000000e+00   0.0000000e+00
   1.2000000e+01   9.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e+01   0.0000000e+00
   1.2000000e+01   1.1000000e+01   0.0000000e+00
   1.2000000e+01   1.2000000e+01   1.0000000e+00
   1.2000000e+01   1.3000000e+01   0.0000000e+00
   1.2000000e+01   1.4000000e+01   0.0000000e+00
   1.2000000e+01   1.5000000e+01   0.0000000e+00
   1.2000000e+01   1.6000000e+01   0.0000000e+00
   1.2000000e+01   1.7000000e+01   0.0000000e+00
   1.2000000e+01   1.8000000e+01   0.0000000e+00
   1.2000000e+01   1.9000000e+01   0.0000000e+00
   1.2000000e+01   2.0000000e+01   0.0000000e+00
   1.2000000e+01   2.1000000e+01   0.0000000e+00
   1.2000000e+01   2.2000000e+01   0.0000000e+00
   1.2000000e+01   2.3000000e+01   0.0000000e+00
   1.2000000e+01   2.4000000e+01   0.0000000e+00
   1.2000000e+01   2.5000000e+01   0.0000000e+00
   1.2000000e+01   2.6000000e+01   0.0000000e+00
   1.2000000e+01   2.7000000e+01   0.0000000e+00
   1.2000000e+01   2.8000000e+01   0.0000000e+00
   1.2000000e+01   2.9000000e+01   0.0000000e+00
   1.2000000e+01   3.0000000e+01   0.0000000e+00
   1.2000000e+01   3.1000000e+01   0.0000000e+00
   1.2000000e+01   3.2000000e+01   0.0000000e+00
   1.2000000e+01   3.3000000e+01   0.0000000e+00
   1.2000000e+01   3.4000000e+01   0.0000000e+00
   1.2000000e+01   3.5000000e+01   0.0000000e+00
   1.2000000e+01   3.6000000e+01   0.0000000e+00
   1.2000000e+01   3.7000000e+01   0.0000000e+00
   1.2000000e+01   3.8000000e+01   0.0000000e+00
   1.2000000e+01   3.9000000e+01   0.0000000e+00
   1.2000000e+01   4.0000000e+01   0.0000000e+00
   1.2000000e+01   4.1000000e+01   0.0000000e+00
   1.2000000e+01   4.2000000e+01   0.0000000e+00
   1.2000000e+01   4.3000000e+01   0.0000000e+00
   1.2000000e+01   4.4000000e+01   0.0000000e+00
   1.2000000e+01   4.5000000e+01   0.0000000e+00
   1.2000000e+01   4.6000000e+01   0.0000000e+00
   1.2000000e+01   4.7000000e+01   0.0000000e+00
   1.2000000e+01   4.8000000e+01   0.0000000e+00
   1.2000000e+01   4.9000000e+01   0.0000000e+00
   1.2000000e+01   5.0000000e+01   0.0000000e+00
   1.2000000e+01   5.1000000e+01   0.0000000e+00
   1.2000000e+01   5.2000000e+01   0.0000000e+00
   1.2000000e+01   5.3000000e+01   0.0000000e+00
   1.2000000e+01   5.4000000e+01   0.0000000e+00
   1.2000000e+01   5.5000000e+01   0.0000000e+00
   1.2000000e+01   5.6000000e+01   0.0000000e+00
   1.2000000e+01   5.7000000e+01   0.0000000e+00
   1.2000000e+01   5.8000000e+01   0.0000000e+00
   1.2000000e+01   5.9000000e+01   0.0000000e+00
   1.2000000e+01   6.0000000e+01   0.0000000e+00
   1.2000000e+01   6.1000000e+01   0.0000000e+00
   1.2000000e+01   6.2000000e+01   0.0000000e+00
   1.2000000e+01   6.3000000e+01   0.0000000e+00
   1.2000000e+01   6.4000000e+01   0.0000000e+00
   1.3000000e+01   1.0000000e+00   0.0000000e+00
   1.3000000e+01   2.0000000e+00   0.0000000e+00
   1.3000000e+01   3.0000000e+00   0.0000000e+00
   1.3000000e+01   4.0000000e+00   0.0000000e+00
   1.3000000e+01   5.0000000e+00   0.0000000e+00
   1.3000000e+01   6.0000000e+00   0.0000000e+00
   1.3000000e+01   7.0000000e+00   0.0000000e+00
   1.3000000e+01   8.0000000e+00   0.0000000e+00
   1.3000000e+01   9.0000000e+00   0.0000000e+00
   1.3000000e+01   1.0000000e+01   0.0000000e+00
   1.3000000e+01   1.1000000e+01   0.0000000e+00
   1.3000000e+01   1.2000000e+01   0.0000000e+00
   1.3000000e+01   1.3000000e+01   1.0000000e+00
   1.3000000e+01   1.4000000e+01   0.0000000e+00
   1.3000000e+01   1.5000000e+01   0.0000000e+00
   1.3000000e+01   1.6000000e+01   0.0000000e+00
   1.3000000e+01   1.7000000e+01   0.0000000e+00
   1.3000000e+01   1.8000000e+01   0.0000000e+00
   1.3000000e+01   1.9000000e+01   0.0000000e+00
   1.3000000e+01   2.0000000e+01   0.0000000e+00
   1.3000000e+01   2.1000000e+01   0.0000000e+00
   1.3000000e+01   2.2000000e+01   0.0000000e+00
   1.3000000e+01   2.3000000e+01   0.0000000e+00
   1.3000000e+01   2.4000000e+01   0.0000000e+00
   1.3000000e+01   2.5000000e+01   0.0000000e+00
   1.3000000e+01   2.6000000e+01   0.0000000e+00
   1.3000000e+01   2.7000000e+01   0.0000000e+00
   1.3000000e+01   2.8000000e+01   0.0000000e+00
   1.3000000e+01   2.9000000e+01   0.0000000e+00
   1.3000000e+01   3.0000000e+01   0.0000000e+00
   1.3000000e+01   3.1000000e+01   0.0000000e+00
   1.3000000e+01   3.2000000e+01   0.0000000e+00
   1.3000000e+01   3.3000000e+01   0.0000000e+00
   1.3000000e+01   3.4000000e+01   0.0000000e+00
   1.3000000e+01   3.5000000e+01   0.0000000e+00
   1.3000000e+01   3.6000000e+01   0.0000000e+00
   1.3000000e+01   3.7000000e+01   0.0000000e+00
   1.3000000e+01   3.8000000e+01   0.0000000e+00
   1.3000000e+01   3.9000000e+01   0.0000000e+00
   1.3000000e+01   4.0000000e+01   0.0000000e+00
   1.3000000e+01   4.1000000e+01   0.0000000e+00
   1.3000000e+01   4.2000000e+01   0.0000000e+00
   1.3000000e+01   4.3000000e+01   0.0000000e+00
   1.3000000e+01   4.4000000e+01   0.0000000e+00
   1.3000000e+01   4.5000000e+01   0.0000000e+00
   1.3000000e+01   4.6000000e+01   0.0000000e+00
   1.3000000e+01   4.7000000e+01   0.0000000e+00
   1.3000000e+01   4.8000000e+01   0.0000000e+00
   1.3000000e+01   4.9000000e+01   0.0000000e+00
   1.3000000e+01   5.0000000e+01   0.0000000e+00
   1.3000000e+01   5.1000000e+01   0.0000000e+00
   1.3000000e+01   5.2000000e+01   0.0000000e+00
   1.3000000e+01   5.3000000e+01   0.0000000e+00
   1.3000000e+01   5.4000000e+01   0.0000000e+00
   1.3000000e+01   5.5000000e+01   0.0000000e+00
   1.3000000e+01   5.6000000e+01   0.0000000e+00
   1.3000000e+01   5.7000000e+01   0.0000000e+00
   1.3000000e+01   5.8000000e+01   0.0000000e+00
   1.3000000e+01   5.9000000e+01   0.0000000e+00
   1.3000000e+01   6.0000000e+01   0.0000000e+00
   1.3000000e+01   6.1000000e+01   0.0000000e+00
   1.3000000e+01   6.2000000e+01   0.0000000e+00
   1.3000000e+01   6.3000000e+01   0.0000000e+00
   1.3000000e+01   6.4000000e+01   0.0000000e+00
   1.4000000e+01   1.0000000e+00   0.0000000e+00
   1.4000000e+01   2.0000000e+00   0.0000000e+00
   1.4000000e+01   3.0000000e+00   0.0000000e+00
   1.4000000e+01   4.0000000e+00   0.0000000e+00
   1.4000000e+01   5.0000000e+00   0.0000000e+00
   1.4000000e+01   6.0000000e+00   0.0000000e+00
   1.4000000e+01   7.0000000e+00   0.0000000e+00
   1.4000000e+01   8.0000000e+00   0.0000000e+00
   1.4000000e+01   9.0000000e+00   0.0000000e+00
   1.4000000e+01   1.0000000e+01   0.0000000e+00
   1.4000000e+01   1.1000000e+01   0.0000000e+00
   1.4000000e+01   1.2000000e+01   0.0000000e+00
   1.4000000e+01   1.3000000e+01   0.0000000e+00
   1.4000000e+01   1.4000000e+01   1.0000000e+00
   1.4000000e+01   1.5000000e+01   0.0000000e+00
   1.4000000e+01   1.6000000e+01   0.0000000e+00
   1.4000000e+01   1.7000000e+01   0.0000000e+00
   1.4000000e+01   1.8000000e+01   0.0000000e+00
   1.4000000e+01   1.9000000e+01   0.0000000e+00
   1.4000000e+01   2.0000000e+01   0.0000000e+00
   1.4000000e+01   2.1000000e+01   0.0000000e+00
   1.4000000e+01   2.2000000e+01   0.0000000e+00
   1.4000000e+01   2.3000000e+01   0.0000000e+00
   1.4000000e+01   2.4000000e+01   0.0000000e+00
   1.4000000e+01   2.5000000e+01   0.0000000e+00
   1.4000000e+01   2.6000000e+01   0.0000000e+00
   1.4000000e+01   2.7000000e+01   0.0000000e+00
   1.4000000e+01   2.8000000e+01   0.0000000e+00
   1.4000000e+01   2.9000000e+01   0.0000000e+00
   1.4000000e+01   3.0000000e+01   0.0000000e+00
   1.4000000e+01   3.1000000e+01   0.0000000e+00
   1.4000000e+01   3.2000000e+01   0.0000000e+00
   1.4000000e+01   3.3000000e+01   0.0000000e+00
   1.4000000e+01   3.4000000e+01   0.0000000e+00
   1.4000000e+01   3.5000000e+01   0.0000000e+00
   1.4000000e+01   3.6000000e+01   0.0000000e+00
   1.4000000e+01   3.7000000e+01   0.0000000e+00
   1.4000000e+01   3.8000000e+01   0.0000000e+00
   1.4000000e+01   3.9000000e+01   0.0000000e+00
   1.4000000e+01   4.0000000e+01   0.0000000e+00
   1.4000000e+01   4.1000000e+01   0.0000000e+00
   1.4000000e+01   4.2000000e+01   0.0000000e+00
   1.4000000e+01   4.3000000e+01   0.0000000e+00
   1.4000000e+01   4.4000000e+01   0.0000000e+00
   1.4000000e+01   4.5000000e+01   0.0000000e+00
   1.4000000e+01   4.6000000e+01   0.0000000e+00
   1.4000000e+01   4.7000000e+01   0.0000000e+00
   1.4000000e+01   4.8000000e+01   0.0000000e+00
   1.4000000e+01   4.9000000e+01   0.0000000e+00
   1.4000000e+01   5.0000000e+01   0.0000000e+00
   1.4000000e+01   5.1000000e+01   0.0000000e+00
   1.4000000e+01   5.2000000e+01   0.0000000e+00
   1.4000000e+01   5.3000000e+01   0.0000000e+00
   1.4000000e+01   5.4000000e+01   0.0000000e+00
   1.4000000e+01   5.5000000e+01   0.0000000e+00
   1.4000000e+01   5.6000000e+01   0.0000000e+00
   1.4000000e+01   5.7000000e+01   0.0000000e+00
   1.4000000e+01   5.8000000e+01   0.0000000e+00
   1.4000000e+01   5.9000000e+01   0.0000000e+00
   1.4000000e+01   6.0000000e+01   0.0000000e+00
   1.4000000e+01   6.1000000e+01   0.0000000e+00
   1.4000000e+01   6.2000000e+01   0.0000000e+00
   1.4000000e+01   6.3000000e+01   0.0000000e+00
   1.4000000e+01   6.4000000e+01   0.0000000e+00
   1.5000000e+01   1.0000000e+00   0.0000000e+00
   1.5000000e+01   2.0000000e+00   0.0000000e+00
   1.5000000e+01   3.0000000e+00   0.0000000e+00
   1.5000000e+01   4.0000000e+00   0.0000000e+00
   1.5000000e+01   5.0000000e+00   0.0000000e+00
   1.5000000e+01   6.0000000e+00   0.0000000e+00
   1.5000000e+01   7.0000000e+00   0.0000000e+00
   1.5000000e+01   8.0000000e+00   0.0000000e+00
   1.5000000e+01   9.0000000e+00   0.0000000e+00
   1.5000000e+01   1.0000000e+01   0.0000000e+00
   1.5000000e+01   1.1000000e+01   0.0000000e+00
   1.5000000e+01   1.2000000e+01   0.0000000e+00
   1.5000000e+01   1.3000000e+01   0.0000000e+00
   1.5000000e+01   1.4000000e+01   0.0000000e+00
   1.5000000e+01   1.5000000e+01   1.0000000e+00
   1.5000000e+01   1.6000000e+01   0.0000000e+00
   1.5000000e+01   1.7000000e+01   0.0000000e+00
   1.5000000e+01   1.8000000e+01   0.0000000e+00
   1.5000000e+01   1.9000000e+01   0.0000000e+00
   1.5000000e+01   2.0000000e+01   0.0000000e+00
   1.5000000e+01   2.1000000e+01   0.0000000e+00
   1.5000000e+01   2.2000000e+01   0.0000000e+00
   1.5000000e+01   2.3000000e+01   0.0000000e+00
   1.5000000e+01   2.4000000e+01   0.0000000e+00
   1.5000000e+01   2.5000000e+01   0.0000000e+00
   1.5000000e+01   2.6000000e+01   0.0000000e+00
   1.5000000e+01   2.7000000e+01   0.0000000e+00
   1.5000000e+01   2.8000000e+01   0.0000000e+00
   1.5000000e+01   2.9000000e+01   0.0000000e+00
   1.5000000e+01   3.0000000e+01   0.0000000e+00
   1.5000000e+01   3.1000000e+01   0.0000000e+00
   1.5000000e+01   3.2000000e+01   0.0000000e+00
   1.5000000e+01   3.3000000e+01   0.0000000e+00
   1.5000000e+01   3.4000000e+01   0.0000000e+00
   1.5000000e+01   3.5000000e+01   0.0000000e+00
   1.5000000e+01   3.6000000e+01   0.0000000e+00
   1.5000000e+01   3.7000000e+01   0.0000000e+00
   1.5000000e+01   3.8000000e+01   0.0000000e+00
   1.5000000e+01   3.9000000e+01   0.0000000e+00
   1.5000000e+01   4.0000000e+01   0.0000000e+00
   1.5000000e+01   4.1000000e+01   0.0000000e+00
   1.5000000e+01   4.2000000e+01   0.0000000e+00
   1.5000000e+01   4.3000000e+01   0.0000000e+00
   1.5000000e+01   4.4000000e+01   0.0000000e+00
   1.5000000e+01   4.5000000e+01   0.0000000e+00
   1.5000000e+01   4.6000000e+01   0.0000000e+00
   1.5000000e+01   4.7000000e+01   0.0000000e+00
   1.5000000e+01   4.8000000e+01   0.0000000e+00
   1.5000000e+01   4.9000000e+01   0.0000000e+00
   1.5000000e+01   5.0000000e+01   0.0000000e+00
   1.5000000e+01   5.1000000e+01   0.0000000e+00
   1.5000000e+01   5.2000000e+01   0.0000000e+00
   1.5000000e+01   5.3000000e+01   0.0000000e+00
   1.5000000e+01   5.4000000e+01   0.0000000e+00
   1.5000000e+01   5.5000000e+01   0.0000000e+00
   1.5000000e+01   5.6000000e+01   0.0000000e+00
   1.5000000e+01   5.7000000e+01   0.0000000e+00
   1.5000000e+01   5.8000000e+01   0.0000000e+00
   1.5000000e+01   5.9000000e+01   0.0000000e+00
   1.5000000e+01   6.0000000e+01   0.0000000e+00
   1.5000000e+01   6.1000000e+01   0.0000000e+00
   1.5000000e+01   6.2000000e+01   0.0000000e+00
   1.5000000e+01   6.3000000e+01   0.0000000e+00
   1.5000000e+01   6.4000000e+01   0.0000000e+00
   1.6000000e+01   1.0000000e+00   0.0000000e+00
   1.6000000e+01   2.0000000e+00   0.0000000e+00
   1.6000000e+01   3.0000000e+00   0.0000000e+00
   1.6000000e+01   4.0000000e+00   0.0000000e+00
   1.6000000e+01   5.0000000e+00   0.0000000e+00
   1.6000000e+01   6.0000000e+00   0.0000000e+00
   1.6000000e+01   7.0000000e+00   0.0000000e+00
   1.6000000e+01   8.0000000e+00   0.0000000e+00
   1.6000000e+01   9.0000000e+00   0.0000000e+00
   1.6000000e+01   1.0000000e+01   0.0000000e+00
   1.6000000e+01   1.1000000e+01   0.0000000e+00
   1.6000000e+01   1.2000000e+01   0.0000000e+00
   1.6000000e+01   1.3000000e+01   0.0000000e+00
   1.6000000e+01   1.4000000e+01   0.0000000e+00
   1.6000000e+01   1.5000000e+01   0.0000000e+00
   1.6000000e+01   1.6000000e+01   1.0000000e+00
   1.6000000e+01   1.7000000e+01   0.0000000e+00
   1.6000000e+01   1.8000000e+01   0.0000000e+00
   1.6000000e+01   1.9000000e+01   0.0000000e+00
   1.6000000e+01   2.0000000e+01   0.0000000e+00
   1.6000000e+01   2.1000000e+01   0.0000000e+00
   1.6000000e+01   2.2000000e+01   0.0000000e+00
   1.6000000e+01   2.3000000e+01   0.0000000e+00
   1.6000000e+01   2.4000000e+01   0.0000000e+00
   1.6000000e+01   2.5000000e+01   0.0000000e+00
   1.6000000e+01   2.6000000e+01   0.0000000e+00
   1.6000000e+01   2.7000000e+01   0.0000000e+00
   1.6000000e+01   2.8000000e+01   0.0000000e+00
   1.6000000e+01   2.9000000e+01   0.0000000e+00
   1.6000000e+01   3.0000000e+01   0.0000000e+00
   1.6000000e+01   3.1000000e+01   0.0000000e+00
   1.6000000e+01   3.2000000e+01   0.0000000e+00
   1.6000000e+01   3.3000000e+01   0.0000000e+00
   1.6000000e+01   3.4000000e+01   0.0000000e+00
   1.6000000e+01   3.5000000e+01   0.0000000e+00
   1.6000000e+01   3.6000000e+01   0.0000000e+00
   1.6000000e+01   3.7000000e+01   0.0000000e+00
   1.6000000e+01   3.8000000e+01   0.0000000e+00
   1.6000000e+01   3.9000000e+01   0.0000000e+00
   1.6000000e+01   4.0000000e+01   0.0000000e+00
   1.6000000e+01   4.1000000e+01   0.0000000e+00
   1.6000000e+01   4.2000000e+01   0.0000000e+00
   1.6000000e+01   4.3000000e+01   0.0000000e+00
   1.6000000e+01   4.4000000e+01   0.0000000e+00
   1.6000000e+01   4.5000000e+01   0.0000000e+00
   1.6000000e+01   4.6000000e+01   0.0000000e+00
   1.6000000e+01   4.7000000e+01   0.0000000e+00
   1.6000000e+01   4.8000000e+01   0.0000000e+00
   1.6000000e+01   4.9000000e+01   0.0000000e+00
   1.6000000e+01   5.0000000e+01   0.0000000e+00
   1.6000000e+01   5.1000000e+01   0.0000000e+00
   1.6000000e+01   5.2000000e+01   0.0000000e+00
   1.6000000e+01   5.3000000e+01   0.0000000e+00
   1.6000000e+01   5.4000000e+01   0.0000000e+00
   1.6000000e+01   5.5000000e+01   0.0000000e+00
   1.6000000e+01   5.6000000e+01   0.0000000e+00
   1.6000000e+01   5.7000000e+01   0.0000000e+00
   1.6000000e+01   5.8000000e+01   0.0000000e+00
   1.6000000e+01   5.9000000e+01   0.0000000e+00
   1.6000000e+01   6.0000000e+01   0.0000000e+00
   1.6000000e+01   6.1000000e+01   0.0000000e+00
   1.6000000e+01   6.2000000e+01   0.0000000e+00
   1.6000000e+01   6.3000000e+01   0.0000000e+00
   1.6000000e+01   6.4000000e+01   0.0000000e+00
   1.7000000e+01   1.0000000e+00   0.0000000e+00
   1.7000000e+01   2.0000000e+00   0.0000000e+00
   1.7000000e+01   3.0000000e+00   0.0000000e+00
   1.7000000e+01   4.0000000e+00   0.0000000e+00
   1.7000000e+01   5.0000000e+00   0.0000000e+00
   1.7000000e+01   6.0000000e+00   0.0000000e+00
   1.7000000e+01   7.0000000e+00   0.0000000e+00
   1.7000000e+01   8.0000000e+00   0.0000000e+00
   1.7000000e+01   9.0000000e+00   0.0000000e+00
   1.7000000e+01   1.0000000e+01   0.0000000e+00
   1.7000000e+01   1.1000000e+01   0.0000000e+00
   1.7000000e+01   1.2000000e+01   0.0000000e+00
   1.7000000e+01   1.3000000e+01   0.0000000e+00
   1.7000000e+01   1.4000000e+01   0.0000000e+00
   1.7000000e+01   1.5000000e+01   0.0000000e+00
   1.7000000e+01   1.6000000e+01   0.0000000e+00
   1.7000000e+01   1.7000000e+01   1.0000000e+00
   1.7000000e+01   1.8000000e+01   0.0000000e+00
   1.7000000e+01   1.9000000e+01   0.0000000e+00
   1.7000000e+01   2.0000000e+01   0.0000000e+00
   1.7000000e+01   2.1000000e+01   0.0000000e+00
   1.7000000e+01   2.2000000e+01   0.0000000e+00
   1.7000000e+01   2.3000000e+01   0.0000000e+00
   1.7000000e+01   2.4000000e+01   0.0000000e+00
   1.7000000e+01   2.5000000e+01   0.0000000e+00
   1.7000000e+01   2.6000000e+01   0.0000000e+00
   1.7000000e+01   2.7000000e+01   0.0000000e+00
   1.7000000e+01   2.8000000e+01   0.0000000e+00
   1.7000000e+01   2.9000000e+01   0.0000000e+00
   1.7000000e+01   3.0000000e+01   0.0000000e+00
   1.7000000e+01   3.1000000e+01   0.0000000e+00
   1.7000000e+01   3.2000000e+01   0.0000000e+00
   1.7000000e+01   3.3000000e+01   0.0000000e+00
   1.7000000e+01   3.4000000e+01   0.0000000e+00
   1.7000000e+01   3.5000000e+01   0.0000000e+00
   1.7000000e+01   3.6000000e+01   0.0000000e+00
   1.7000000e+01   3.7000000e+01   0.0000000e+00
   1.7000000e+01   3.8000000e+01   0.0000000e+00
   1.7000000e+01   3.9000000e+01   0.0000000e+00
   1.7000000e+01   4.0000000e+01   0.0000000e+00
   1.7000000e+01   4.1000000e+01   0.0000000e+00
   1.7000000e+01   4.2000000e+01   0.0000000e+00
   1.7000000e+01   4.3000000e+01   0.0000000e+00
   1.7000000e+01   4.4000000e+01   0.0000000e+00
   1.7000000e+01   4.5000000e+01   0.0000000e+00
   1.7000000e+01   4.6000000e+01   0.0000000e+00
   1.7000000e+01   4.7000000e+01   0.0000000e+00
   1.7000000e+01   4.8000000e+01   0.0000000e+00
   1.7000000e+01   4.9000000e+01   0.0000000e+00
   1.7000000e+01   5.0000000e+01   0.0000000e+00
   1.7000000e+01   5.1000000e+01   0.0000000e+00
   1.7000000e+01   5.2000000e+01   0.0000000e+00
   1.7000000e+01   5.3000000e+01   0.0000000e+00
   1.7000000e+01   5.4000000e+01   0.0000000e+00
   1.7000000e+01   5.5000000e+01   0.0000000e+00
   1.7000000e+01   5.6000000e+01   0.0000000e+00
   1.7000000e+01   5.7000000e+01   0.0000000e+00
   1.7000000e+01   5.8000000e+01   0.0000000e+00
   1.7000000e+01   5.9000000e+01   0.0000000e+00
   1.7000000e+01   6.0000000e+01   0.0000000e+00
   1.7000000e+01   6.1000000e+01   0.0000000e+00
   1.7000000e+01   6.2000000e+01   0.0000000e+00
   1.7000000e+01   6.3000000e+01   0.0000000e+00
   1.7000000e+01   6.4000000e+01   0.0000000e+00
   1.8000000e+01   1.0000000e+00   0.0000000e+00
   1.8000000e+01   2.0000000e+00   0.0000000e+00
   1.8000000e+01   3.0000000e+00   0.0000000e+00
   1.8000000e+01   4.0000000e+00   0.0000000e+00
   1.8000000e+01   5.0000000e+00   0.0000000e+00
   1.8000000e+01   6.0000000e+00   0.0000000e+00
   1.8000000e+01   7.0000000e+00   0.0000000e+00
   1.8000000e+01   8.0000000e+00   0.0000000e+00
   1.8000000e+01   9.0000000e+00   0.0000000e+00
   1.8000000e+01   1.0000000e+01   0.0000000e+00
   1.8000000e+01   1.1000000e+01   0.0000000e+00
   1.8000000e+01   1.2000000e+01   0.0000000e+00
   1.8000000e+01   1.3000000e+01   0.0000000e+00
   1.8000000e+01   1.4000000e+01   0.0000000e+00
   1.8000000e+01   1.5000000e+01   0.0000000e+00
   1.8000000e+01   1.6000000e+01   0.0000000e+00
   1.8000000e+01   1.7000000e+01   0.0000000e+00
   1.8000000e+01   1.8000000e+01   1.0000000e+00
   1.8000000e+01   1.9000000e+01   0.0000000e+00
   1.8000000e+01   2.0000000e+01   0.0000000e+00
   1.8000000e+01   2.1000000e+01   0.0000000e+00
   1.8000000e+01   2.2000000e+01   0.0000000e+00
   1.8000000e+01   2.3000000e+01   0.0000000e+00
   1.8000000e+01   2.4000000e+01   0.0000000e+00
   1.8000000e+01   2.5000000e+01   0.0000000e+00
   1.8000000e+01   2.6000000e+01   0.0000000e+00
   1.8000000e+01   2.7000000e+01   0.0000000e+00
   1.8000000e+01   2.8000000e+01   0.0000000e+00
   1.8000000e+01   2.9000000e+01   0.0000000e+00
   1.8000000e+01   3.0000000e+01   0.0000000e+00
   1.8000000e+01   3.1000000e+01   0.0000000e+00
   1.8000000e+01   3.2000000e+01   0.0000000e+00
   1.8000000e+01   3.3000000e+01   0.0000000e+00
   1.8000000e+01   3.4000000e+01   0.0000000e+00
   1.8000000e+01   3.5000000e+01   0.0000000e+00
   1.8000000e+01   3.6000000e+01   0.0000000e+00
   1.8000000e+01   3.7000000e+01   0.0000000e+00
   1.8000000e+01   3.8000000e+01   0.0000000e+00
   1.8000000e+01   3.9000000e+01   0.0000000e+00
   1.8000000e+01   4.0000000e+01   0.0000000e+00
   1.8000000e+01   4.1000000e+01   0.0000000e+00
   1.8000000e+01   4.2000000e+01   0.0000000e+00
   1.8000000e+01   4.3000000e+01   0.0000000e+00
   1.8000000e+01   4.4000000e+01   0.0000000e+00
   1.8000000e+01   4.5000000e+01   0.0000000e+00
   1.8000000e+01   4.6000000e+01   0.0000000e+00
   1.8000000e+01   4.7000000e+01   0.0000000e+00
   1.8000000e+01   4.8000000e+01   0.0000000e+00
   1.8000000e+01   4.9000000e+01   0.0000000e+00
   1.8000000e+01   5.0000000e+01   0.0000000e+00
   1.8000000e+01   5.1000000e+01   0.0000000e+00
   1.8000000e+01   5.2000000e+01   0.0000000e+00
   1.8000000e+01   5.3000000e+01   0.0000000e+00
   1.8000000e+01   5.4000000e+01   0.0000000e+00
   1.8000000e+01   5.5000000e+01   0.0000000e+00
   1.8000000e+01   5.6000000e+01   0.0000000e+00
   1.8000000e+01   5.7000000e+01   0.0000000e+00
   1.8000000e+01   5.8000000e+01   0.0000000e+00
   1.8000000e+01   5.9000000e+01   0.0000000e+00
   1.8000000e+01   6.0000000e+01   0.0000000e+00
   1.8000000e+01   6.1000000e+01   0.0000000e+00
   1.8000000e+01   6.2000000e+01   0.0000000e+00
   1.8000000e+01   6.3000000e+01   0.0000000e+00
   1.8000000e+01   6.4000000e+01   0.0000000e+00
   1.9000000e+01   1.0000000e+00   0.0000000e+00
   1.9000000e+01   2.0000000e+00   0.0000000e+00
   1.9000000e+01   3.0000000e+00   0.0000000e+00
   1.9000000e+01   4.0000000e+00   0.0000000e+00
   1.9000000e+01   5.0000000e+00   0.0000000e+00
   1.9000000e+01   6.0000000e+00   0.0000000e+00
   1.9000000e+01   7.0000000e+00   0.0000000e+00
   1.9000000e+01   8.0000000e+00   0.0000000e+00
   1.9000000e+01   9.0000000e+00   0.0000000e+00
   1.9000000e+01   1.0000000e+01   0.0000000e+00
   1.9000000e+01   1.1000000e+01   0.0000000e+00
   1.9000000e+01   1.2000000e+01   0.0000000e+00
   1.9000000e+01   1.3000000e+01   0.0000000e+00
   1.9000000e+01   1.4000000e+01   0.0000000e+00
   1.9000000e+01   1.5000000e+01   0.0000000e+00
   1.9000000e+01   1.6000000e+01   0.0000000e+00
   1.9000000e+01   1.7000000e+01   0.0000000e+00
   1.9000000e+01   1.8000000e+01   0.0000000e+00
   1.9000000e+01   1.9000000e+01   1.0000000e+00
   1.9000000e+01   2.0000000e+01   0.0000000e+00
   1.9000000e+01   2.1000000e+01   0.0000000e+00
   1.9000000e+01   2.2000000e+01   0.0000000e+00
   1.9000000e+01   2.3000000e+01   0.0000000e+00
   1.9000000e+01   2.4000000e+01   0.0000000e+00
   1.9000000e+01   2.5000000e+01   0.0000000e+00
   1.9000000e+01   2.6000000e+01   0.0000000e+00
   1.9000000e+01   2.7000000e+01   0.0000000e+00
   1.9000000e+01   2.8000000e+01   0.0000000e+00
   1.9000000e+01   2.9000000e+01   0.0000000e+00
   1.9000000e+01   3.0000000e+01   0.0000000e+00
   1.9000000e+01   3.1000000e+01   0.0000000e+00
   1.9000000e+01   3.2000000e+01   0.0000000e+00
   1.9000000e+01   3.3000000e+01   0.0000000e+00
   1.9000000e+01   3.4000000e+01   0.0000000e+00
   1.9000000e+01   3.5000000e+01   0.0000000e+00
   1.9000000e+01   3.6000000e+01   0.0000000e+00
   1.9000000e+01   3.7000000e+01   0.0000000e+00
   1.9000000e+01   3.8000000e+01   0.0000000e+00
   1.9000000e+01   3.9000000e+01   0.0000000e+00
   1.9000000e+01   4.0000000e+01   0.0000000e+00
   1.9000000e+01   4.1000000e+01   0.0000000e+00
   1.9000000e+01   4.2000000e+01   0.0000000e+00
   1.9000000e+01   4.3000000e+01   0.0000000e+00
   1.9000000e+01   4.4000000e+01   0.0000000e+00
   1.9000000e+01   4.5000000e+01   0.0000000e+00
   1.9000000e+01   4.6000000e+01   0.0000000e+00
   1.9000000e+01   4.7000000e+01   0.0000000e+00
   1.9000000e+01   4.8000000e+01   0.0000000e+00
   1.9000000e+01   4.9000000e+01   0.0000000e+00
   1.9000000e+01   5.0000000e+01   0.0000000e+00
   1.9000000e+01   5.1000000e+01   0.0000000e+00
   1.9000000e+01   5.2000000e+01   0.0000000e+00
   1.9000000e+01   5.3000000e+01   0.0000000e+00
   1.9000000e+01   5.4000000e+01   0.0000000e+00
   1.9000000e+01   5.5000000e+01   0.0000000e+00
   1.9000000e+01   5.6000000e+01   0.0000000e+00
   1.9000000e+01   5.7000000e+01   0.0000000e+00
   1.9000000e+01   5.8000000e+01   0.0000000e+00
   1.9000000e+01   5.9000000e+01   0.0000000e+00
   1.9000000e+01   6.0000000e+01   0.0000000e+00
   1.9000000e+01   6.1000000e+01   0.0000000e+00
   1.9000000e+01   6.2000000e+01   0.0000000e+00
   1.9000000e+01   6.3000000e+01   0.0000000e+00
   1.9000000e+01   6.4000000e+01   0.0000000e+00
   2.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   2.0000000e+00   0.0000000e+00
   2.0000000e+01   3.0000000e+00   0.0000000e+00
   2.0000000e+01   4.0000000e+00   0.0000000e+00
   2.0000000e+01   5.0000000e+00   0.0000000e+00
   2.0000000e+01   6.0000000e+00   0.0000000e+00
   2.0000000e+01   7.0000000e+00   0.0000000e+00
   2.0000000e+01   8.0000000e+00   0.0000000e+00
   2.0000000e+01   9.0000000e+00   0.0000000e+00
   2.0000000e+01   1.0000000e+01   0.0000000e+00
   2.0000000e+01   1.1000000e+01   0.0000000e+00
   2.0000000e+01   1.2000000e+01   0.0000000e+00
   2.0000000e+01   1.3000000e+01   0.0000000e+00
   2.0000000e+01   1.4000000e+01   0.0000000e+00
   2.0000000e+01   1.5000000e+01   0.0000000e+00
   2.0000000e+01   1.6000000e+01   0.0000000e+00
   2.0000000e+01   1.7000000e+01   0.0000000e+00
   2.0000000e+01   1.8000000e+01   0.0000000e+00
   2.0000000e+01   1.9000000e+01   0.0000000e+00
   2.0000000e+01   2.0000000e+01   1.0000000e+00
   2.0000000e+01   2.1000000e+01   0.0000000e+00
   2.0000000e+01   2.2000000e+01   0.0000000e+00
   2.0000000e+01   2.3000000e+01   0.0000000e+00
   2.0000000e+01   2.4000000e+01   0.0000000e+00
   2.0000000e+01   2.5000000e+01   0.0000000e+00
   2.0000000e+01   2.6000000e+01   0.0000000e+00
   2.0000000e+01   2.7000000e+01   0.0000000e+00
   2.0000000e+01   2.8000000e+01   0.0000000e+00
   2.0000000e+01   2.9000000e+01   0.0000000e+00
   2.0000000e+01   3.0000000e+01   0.0000000e+00
   2.0000000e+01   3.1000000e+01   0.0000000e+00
   2.0000000e+01   3.2000000e+01   0.0000000e+00
   2.0000000e+01   3.3000000e+01   0.0000000e+00
   2.0000000e+01   3.4000000e+01   0.0000000e+00
   2.0000000e+01   3.5000000e+01   0.0000000e+00
   2.0000000e+01   3.6000000e+01   0.0000000e+00
   2.0000000e+01   3.7000000e+01   0.0000000e+00
   2.0000000e+01   3.8000000e+01   0.0000000e+00
   2.0000000e+01   3.9000000e+01   0.0000000e+00
   2.0000000e+01   4.0000000e+01   0.0000000e+00
   2.0000000e+01   4.1000000e+01   0.0000000e+00
   2.0000000e+01   4.2000000e+01   0.0000000e+00
   2.0000000e+01   4.3000000e+01   0.0000000e+00
   2.0000000e+01   4.4000000e+01   0.0000000e+00
   2.0000000e+01   4.5000000e+01   0.0000000e+00
   2.0000000e+01   4.6000000e+01   0.0000000e+00
   2.0000000e+01   4.7000000e+01   0.0000000e+00
   2.0000000e+01   4.8000000e+01   0.0000000e+00
   2.0000000e+01   4.9000000e+01   0.0000000e+00
   2.0000000e+01   5.0000000e+01   0.0000000e+00
   2.0000000e+01   5.1000000e+01   0.0000000e+00
   2.0000000e+01   5.2000000e+01   0.0000000e+00
   2.0000000e+01   5.3000000e+01   0.0000000e+00
   2.0000000e+01   5.4000000e+01   0.0000000e+00
   2.0000000e+01   5.5000000e+01   0.0000000e+00
   2.0000000e+01   5.6000000e+01   0.0000000e+00
   2.0000000e+01   5.7000000e+01   0.0000000e+00
   2.0000000e+01   5.8000000e+01   0.0000000e+00
   2.0000000e+01   5.9000000e+01   0.0000000e+00
   2.0000000e+01   6.0000000e+01   0.0000000e+00
   2.0000000e+01   6.1000000e+01   0.0000000e+00
   2.0000000e+01   6.2000000e+01   0.0000000e+00
   2.0000000e+01   6.3000000e+01   0.0000000e+00
   2.0000000e+01   6.4000000e+01   0.0000000e+00
   2.1000000e+01   1.0000000e+00   0.0000000e+00
   2.1000000e+01   2.0000000e+00   0.0000000e+00
   2.1000000e+01   3.0000000e+00   0.0000000e+00
   2.1000000e+01   4.0000000e+00   0.0000000e+00
   2.1000000e+01   5.0000000e+00   0.0000000e+00
   2.1000000e+01   6.0000000e+00   0.0000000e+00
   2.1000000e+01   7.0000000e+00   0.0000000e+00
   2.1000000e+01   8.0000000e+00   0.0000000e+00
   2.1000000e+01   9.0000000e+00   0.0000000e+00
   2.1000000e+01   1.0000000e+01   0.0000000e+00
   2.1000000e+01   1.1000000e+01   0.0000000e+00
   2.1000000e+01   1.2000000e+01   0.0000000e+00
   2.1000000e+01   1.3000000e+01   0.0000000e+00
   2.1000000e+01   1.4000000e+01   0.0000000e+00
   2.1000000e+01   1.5000000e+01   0.0000000e+00
   2.1000000e+01   1.6000000e+01   0.0000000e+00
   2.1000000e+01   1.7000000e+01   0.0000000e+00
   2.1000000e+01   1.8000000e+01   0.0000000e+00
   2.1000000e+01   1.9000000e+01   0.0000000e+00
   2.1000000e+01   2.0000000e+01   0.0000000e+00
   2.1000000e+01   2.1000000e+01   1.0000000e+00
   2.1000000e+01   2.2000000e+01   0.0000000e+00
   2.1000000e+01   2.3000000e+01   0.0000000e+00
   2.1000000e+01   2.4000000e+01   0.0000000e+00
   2.1000000e+01   2.5000000e+01   0.0000000e+00
   2.1000000e+01   2.6000000e+01   0.0000000e+00
   2.1000000e+01   2.7000000e+01   0.0000000e+00
   2.1000000e+01   2.8000000e+01   0.0000000e+00
   2.1000000e+01   2.9000000e+01   0.0000000e+00
   2.1000000e+01   3.0000000e+01   0.0000000e+00
   2.1000000e+01   3.1000000e+01   0.0000000e+00
   2.1000000e+01   3.2000000e+01   0.0000000e+00
   2.1000000e+01   3.3000000e+01   0.0000000e+00
   2.1000000e+01   3.4000000e+01   0.0000000e+00
   2.1000000e+01   3.5000000e+01   0.0000000e+00
   2.1000000e+01   3.6000000e+01   0.0000000e+00
   2.1000000e+01   3.7000000e+01   0.0000000e+00
   2.1000000e+01   3.8000000e+01   0.0000000e+00
   2.1000000e+01   3.9000000e+01   0.0000000e+00
   2.1000000e+01   4.0000000e+01   0.0000000e+00
   2.1000000e+01   4.1000000e+01   0.0000000e+00
   2.1000000e+01   4.2000000e+01   0.0000000e+00
   2.1000000e+01   4.3000000e+01   0.0000000e+00
   2.1000000e+01   4.4000000e+01   0.0000000e+00
   2.1000000e+01   4.5000000e+01   0.0000000e+00
   2.1000000e+01   4.6000000e+01   0.0000000e+00
   2.1000000e+01   4.7000000e+01   0.0000000e+00
   2.1000000e+01   4.8000000e+01   0.0000000e+00
   2.1000000e+01   4.9000000e+01   0.0000000e+00
   2.1000000e+01   5.0000000e+01   0.0000000e+00
   2.1000000e+01   5.1000000e+01   0.0000000e+00
   2.1000000e+01   5.2000000e+01   0.0000000e+00
   2.1000000e+01   5.3000000e+01   0.0000000e+00
   2.1000000e+01   5.4000000e+01   0.0000000e+00
   2.1000000e+01   5.5000000e+01   0.0000000e+00
   2.1000000e+01   5.6000000e+01   0.0000000e+00
   2.1000000e+01   5.7000000e+01   0.0000000e+00
   2.1000000e+01   5.8000000e+01   0.0000000e+00
   2.1000000e+01   5.9000000e+01   0.0000000e+00
   2.1000000e+01   6.0000000e+01   0.0000000e+00
   2.1000000e+01   6.1000000e+01   0.0000000e+00
   2.1000000e+01   6.2000000e+01   0.0000000e+00
   2.1000000e+01   6.3000000e+01   0.0000000e+00
   2.1000000e+01   6.4000000e+01   0.0000000e+00
   2.2000000e+01   1.0000000e+00   0.0000000e+00
   2.2000000e+01   2.0000000e+00   0.0000000e+00
   2.2000000e+01   3.0000000e+00   0.0000000e+00
   2.2000000e+01   4.0000000e+00   0.0000000e+00
   2.2000000e+01   5.0000000e+00   0.0000000e+00
   2.2000000e+01   6.0000000e+00   0.0000000e+00
   2.2000000e+01   7.0000000e+00   0.0000000e+00
   2.2000000e+01   8.0000000e+00   0.0000000e+00
   2.2000000e+01   9.0000000e+00   0.0000000e+00
   2.2000000e+01   1.0000000e+01   0.0000000e+00
   2.2000000e+01   1.1000000e+01   0.0000000e+00
   2.2000000e+01   1.2000000e+01   0.0000000e+00
   2.2000000e+01   1.3000000e+01   0.0000000e+00
   2.2000000e+01   1.4000000e+01   0.0000000e+00
   2.2000000e+01   1.5000000e+01   0.0000000e+00
   2.2000000e+01   1.6000000e+01   0.0000000e+00
   2.2000000e+01   1.7000000e+01   0.0000000e+00
   2.2000000e+01   1.8000000e+01   0.0000000e+00
   2.2000000e+01   1.9000000e+01   0.0000000e+00
   2.2000000e+01   2.0000000e+01   0.0000000e+00
   2.2000000e+01   2.1000000e+01   0.0000000e+00
   2.2000000e+01   2.2000000e+01   1.0000000e+00
   2.2000000e+01   2.3000000e+01   0.0000000e+00
   2.2000000e+01   2.4000000e+01   0.0000000e+00
   2.2000000e+01   2.5000000e+01   0.0000000e+00
   2.2000000e+01   2.6000000e+01   0.0000000e+00
   2.2000000e+01   2.7000000e+01   0.0000000e+00
   2.2000000e+01   2.8000000e+01   0.0000000e+00
   2.2000000e+01   2.9000000e+01   0.0000000e+00
   2.2000000e+01   3.0000000e+01   0.0000000e+00
   2.2000000e+01   3.1000000e+01   0.0000000e+00
   2.2000000e+01   3.2000000e+01   0.0000000e+00
   2.2000000e+01   3.3000000e+01   0.0000000e+00
   2.2000000e+01   3.4000000e+01   0.0000000e+00
   2.2000000e+01   3.5000000e+01   0.0000000e+00
   2.2000000e+01   3.6000000e+01   0.0000000e+00
   2.2000000e+01   3.7000000e+01   0.0000000e+00
   2.2000000e+01   3.8000000e+01   0.0000000e+00
   2.2000000e+01   3.9000000e+01   0.0000000e+00
   2.2000000e+01   4.0000000e+01   0.0000000e+00
   2.2000000e+01   4.1000000e+01   0.0000000e+00
   2.2000000e+01   4.2000000e+01   0.0000000e+00
   2.2000000e+01   4.3000000e+01   0.0000000e+00
   2.2000000e+01   4.4000000e+01   0.0000000e+00
   2.2000000e+01   4.5000000e+01   0.0000000e+00
   2.2000000e+01   4.6000000e+01   0.0000000e+00
   2.2000000e+01   4.7000000e+01   0.0000000e+00
   2.2000000e+01   4.8000000e+01   0.0000000e+00
   2.2000000e+01   4.9000000e+01   0.0000000e+00
   2.2000000e+01   5.0000000e+01   0.0000000e+00
   2.2000000e+01   5.1000000e+01   0.0000000e+00
   2.2000000e+01   5.2000000e+01   0.0000000e+00
   2.2000000e+01   5.3000000e+01   0.0000000e+00
   2.2000000e+01   5.4000000e+01   0.0000000e+00
   2.2000000e+01   5.5000000e+01   0.0000000e+00
   2.2000000e+01   5.6000000e+01   0.0000000e+00
   2.2000000e+01   5.7000000e+01   0.0000000e+00
   2.2000000e+01   5.8000000e+01   0.0000000e+00
   2.2000000e+01   5.9000000e+01   0.0000000e+00
   2.2000000e+01   6.0000000e+01   0.0000000e+00
   2.2000000e+01   6.1000000e+01   0.0000000e+00
   2.2000000e+01   6.2000000e+01   0.0000000e+00
   2.2000000e+01   6.3000000e+01   0.0000000e+00
   2.2000000e+01   6.4000000e+01   0.0000000e+00
   2.3000000e+01   1.0000000e+00   0.0000000e+00
   2.3000000e+01   2.0000000e+00   0.0000000e+00
   2.3000000e+01   3.0000000e+00   0.0000000e+00
   2.3000000e+01   4.0000000e+00   0.0000000e+00
   2.3000000e+01   5.0000000e+00   0.0000000e+00
   2.3000000e+01   6.0000000e+00   0.0000000e+00
   2.3000000e+01   7.0000000e+00   0.0000000e+00
   2.3000000e+01   8.0000000e+00   0.0000000e+00
   2.3000000e+01   9.0000000e+00   0.0000000e+00
   2.3000000e+01   1.0000000e+01   0.0000000e+00
   2.3000000e+01   1.1000000e+01   0.0000000e+00
   2.3000000e+01   1.2000000e+01   0.0000000e+00
   2.3000000e+01   1.3000000e+01   0.0000000e+00
   2.3000000e+01   1.4000000e+01   0.0000000e+00
   2.3000000e+01   1.5000000e+01   0.0000000e+00
   2.3000000e+01   1.6000000e+01   0.0000000e+00
   2.3000000e+01   1.7000000e+01   0.0000000e+00
   2.3000000e+01   1.8000000e+01   0.0000000e+00
   2.3000000e+01   1.9000000e+01   0.0000000e+00
   2.3000000e+01   2.0000000e+01   0.0000000e+00
   2.3000000e+01   2.1000000e+01   0.0000000e+00
   2.3000000e+01   2.2000000e+01   0.0000000e+00
   2.3000000e+01   2.3000000e+01   1.0000000e+00
   2.3000000e+01   2.4000000e+01   0.0000000e+00
   2.3000000e+01   2.5000000e+01   0.0000000e+00
   2.3000000e+01   2.6000000e+01   0.0000000e+00
   2.3000000e+01   2.7000000e+01   0.0000000e+00
   2.3000000e+01   2.8000000e+01   0.0000000e+00
   2.3000000e+01   2.9000000e+01   0.0000000e+00
   2.3000000e+01   3.0000000e+01   0.0000000e+00
   2.3000000e+01   3.1000000e+01   0.0000000e+00
   2.3000000e+01   3.2000000e+01   0.0000000e+00
   2.3000000e+01   3.3000000e+01   0.0000000e+00
   2.3000000e+01   3.4000000e+01   0.0000000e+00
   2.3000000e+01   3.5000000e+01   0.0000000e+00
   2.3000000e+01   3.6000000e+01   0.0000000e+00
   2.3000000e+01   3.7000000e+01   0.0000000e+00
   2.3000000e+01   3.8000000e+01   0.0000000e+00
   2.3000000e+01   3.9000000e+01   0.0000000e+00
   2.3000000e+01   4.0000000e+01   0.0000000e+00
   2.3000000e+01   4.1000000e+01   0.0000000e+00
   2.3000000e+01   4.2000000e+01   0.0000000e+00
   2.3000000e+01   4.3000000e+01   0.0000000e+00
   2.3000000e+01   4.4000000e+01   0.0000000e+00
   2.3000000e+01   4.5000000e+01   0.0000000e+00
   2.3000000e+01   4.6000000e+01   0.0000000e+00
   2.3000000e+01   4.7000000e+01   0.0000000e+00
   2.3000000e+01   4.8000000e+01   0.0000000e+00
   2.3000000e+01   4.9000000e+01   0.0000000e+00
   2.3000000e+01   5.0000000e+01   0.0000000e+00
   2.3000000e+01   5.1000000e+01   0.0000000e+00
   2.3000000e+01   5.2000000e+01   0.0000000e+00
   2.3000000e+01   5.3000000e+01   0.0000000e+00
   2.3000000e+01   5.4000000e+01   0.0000000e+00
   2.3000000e+01   5.5000000e+01   0.0000000e+00
   2.3000000e+01   5.6000000e+01   0.0000000e+00
   2.3000000e+01   5.7000000e+01   0.0000000e+00
   2.3000000e+01   5.8000000e+01   0.0000000e+00
   2.3000000e+01   5.9000000e+01   0.0000000e+00
   2.3000000e+01   6.0000000e+01   0.0000000e+00
   2.3000000e+01   6.1000000e+01   0.0000000e+00
   2.3000000e+01   6.2000000e+01   0.0000000e+00
   2.3000000e+01   6.3000000e+01   0.0000000e+00
   2.3000000e+01   6.4000000e+01   0.0000000e+00
   2.4000000e+01   1.0000000e+00   0.0000000e+00
   2.4000000e+01   2.0000000e+00   0.0000000e+00
   2.4000000e+01   3.0000000e+00   0.0000000e+00
   2.4000000e+01   4.0000000e+00   0.0000000e+00
   2.4000000e+01   5.0000000e+00   0.0000000e+00
   2.4000000e+01   6.0000000e+00   0.0000000e+00
   2.4000000e+01   7.0000000e+00   0.0000000e+00
   2.4000000e+01   8.0000000e+00   0.0000000e+00
   2.4000000e+01   9.0000000e+00   0.0000000e+00
   2.4000000e+01   1.0000000e+01   0.0000000e+00
   2.4000000e+01   1.1000000e+01   0.0000000e+00
   2.4000000e+01   1.2000000e+01   0.0000000e+00
   2.4000000e+01   1.3000000e+01   0.0000000e+00
   2.4000000e+01   1.4000000e+01   0.0000000e+00
   2.4000000e+01   1.5000000e+01   0.0000000e+00
   2.4000000e+01   1.6000000e+01   0.0000000e+00
   2.4000000e+01   1.7000000e+01   0.0000000e+00
   2.4000000e+01   1.8000000e+01   0.0000000e+00
   2.4000000e+01   1.9000000e+01   0.0000000e+00
   2.4000000e+01   2.0000000e+01   0.0000000e+00
   2.4000000e+01   2.1000000e+01   0.0000000e+00
   2.4000000e+01   2.2000000e+01   0.0000000e+00
   2.4000000e+01   2.3000000e+01   0.0000000e+00
   2.4000000e+01   2.4000000e+01   1.0000000e+00
   2.4000000e+01   2.5000000e+01   0.0000000e+00
   2.4000000e+01   2.6000000e+01   0.0000000e+00
   2.4000000e+01   2.7000000e+01   0.0000000e+00
   2.4000000e+01   2.8000000e+01   0.0000000e+00
   2.4000000e+01   2.9000000e+01   0.0000000e+00
   2.4000000e+01   3.0000000e+01   0.0000000e+00
   2.4000000e+01   3.1000000e+01   0.0000000e+00
   2.4000000e+01   3.2000000e+01   0.0000000e+00
   2.4000000e+01   3.3000000e+01   0.0000000e+00
   2.4000000e+01   3.4000000e+01   0.0000000e+00
   2.4000000e+01   3.5000000e+01   0.0000000e+00
   2.4000000e+01   3.6000000e+01   0.0000000e+00
   2.4000000e+01   3.7000000e+01   0.0000000e+00
   2.4000000e+01   3.8000000e+01   0.0000000e+00
   2.4000000e+01   3.9000000e+01   0.0000000e+00
   2.4000000e+01   4.0000000e+01   0.0000000e+00
   2.4000000e+01   4.1000000e+01   0.0000000e+00
   2.4000000e+01   4.2000000e+01   0.0000000e+00
   2.4000000e+01   4.3000000e+01   0.0000000e+00
   2.4000000e+01   4.4000000e+01   0.0000000e+00
   2.4000000e+01   4.5000000e+01   0.0000000e+00
   2.4000000e+01   4.6000000e+01   0.0000000e+00
   2.4000000e+01   4.7000000e+01   0.0000000e+00
   2.4000000e+01   4.8000000e+01   0.0000000e+00
   2.4000000e+01   4.9000000e+01   0.0000000e+00
   2.4000000e+01   5.0000000e+01   0.0000000e+00
   2.4000000e+01   5.1000000e+01   0.0000000e+00
   2.4000000e+01   5.2000000e+01   0.0000000e+00
   2.4000000e+01   5.3000000e+01   0.0000000e+00
   2.4000000e+01   5.4000000e+01   0.0000000e+00
   2.4000000e+01   5.5000000e+01   0.0000000e+00
   2.4000000e+01   5.6000000e+01   0.0000000e+00
   2.4000000e+01   5.7000000e+01   0.0000000e+00
   2.4000000e+01   5.8000000e+01   0.0000000e+00
   2.4000000e+01   5.9000000e+01   0.0000000e+00
   2.4000000e+01   6.0000000e+01   0.0000000e+00
   2.4000000e+01   6.1000000e+01   0.0000000e+00
   2.4000000e+01   6.2000000e+01   0.0000000e+00
   2.4000000e+01   6.3000000e+01   0.0000000e+00
   2.4000000e+01   6.4000000e+01   0.0000000e+00
   2.5000000e+01   1.0000000e+00   0.0000000e+00
   2.5000000e+01   2.0000000e+00   0.0000000e+00
   2.5000000e+01   3.0000000e+00   0.0000000e+00
   2.5000000e+01   4.0000000e+00   0.0000000e+00
   2.5000000e+01   5.0000000e+00   0.0000000e+00
   2.5000000e+01   6.0000000e+00   0.0000000e+00
   2.5000000e+01   7.0000000e+00   0.0000000e+00
   2.5000000e+01   8.0000000e+00   0.0000000e+00
   2.5000000e+01   9.0000000e+00   0.0000000e+00
   2.5000000e+01   1.0000000e+01   0.0000000e+00
   2.5000000e+01   1.1000000e+01   0.0000000e+00
   2.5000000e+01   1.2000000e+01   0.0000000e+00
   2.5000000e+01   1.3000000e+01   0.0000000e+00
   2.5000000e+01   1.4000000e+01   0.0000000e+00
   2.5000000e+01   1.5000000e+01   0.0000000e+00
   2.5000000e+01   1.6000000e+01   0.0000000e+00
   2.5000000e+01   1.7000000e+01   0.0000000e+00
   2.5000000e+01   1.8000000e+01   0.0000000e+00
   2.5000000e+01   1.9000000e+01   0.0000000e+00
   2.5000000e+01   2.0000000e+01   0.0000000e+00
   2.5000000e+01   2.1000000e+01   0.0000000e+00
   2.5000000e+01   2.2000000e+01   0.0000000e+00
   2.5000000e+01   2.3000000e+01   0.0000000e+00
   2.5000000e+01   2.4000000e+01   0.0000000e+00
   2.5000000e+01   2.5000000e+01   1.0000000e+00
   2.5000000e+01   2.6000000e+01   0.0000000e+00
   2.5000000e+01   2.7000000e+01   0.0000000e+00
   2.5000000e+01   2.8000000e+01   0.0000000e+00
   2.5000000e+01   2.9000000e+01   0.0000000e+00
   2.5000000e+01   3.0000000e+01   0.0000000e+00
   2.5000000e+01   3.1000000e+01   0.0000000e+00
   2.5000000e+01   3.2000000e+01   0.0000000e+00
   2.5000000e+01   3.3000000e+01   0.0000000e+00
   2.5000000e+01   3.4000000e+01   0.0000000e+00
   2.5000000e+01   3.5000000e+01   0.0000000e+00
   2.5000000e+01   3.6000000e+01   0.0000000e+00
   2.5000000e+01   3.7000000e+01   0.0000000e+00
   2.5000000e+01   3.8000000e+01   0.0000000e+00
   2.5000000e+01   3.9000000e+01   0.0000000e+00
   2.5000000e+01   4.0000000e+01   0.0000000e+00
   2.5000000e+01   4.1000000e+01   0.0000000e+00
   2.5000000e+01   4.2000000e+01   0.0000000e+00
   2.5000000e+01   4.3000000e+01   0.0000000e+00
   2.5000000e+01   4.4000000e+01   0.0000000e+00
   2.5000000e+01   4.5000000e+01   0.0000000e+00
   2.5000000e+01   4.6000000e+01   0.0000000e+00
   2.5000000e+01   4.7000000e+01   0.0000000e+00
   2.5000000e+01   4.8000000e+01   0.0000000e+00
   2.5000000e+01   4.9000000e+01   0.0000000e+00
   2.5000000e+01   5.0000000e+01   0.0000000e+00
   2.5000000e+01   5.1000000e+01   0.0000000e+00
   2.5000000e+01   5.2000000e+01   0.0000000e+00
   2.5000000e+01   5.3000000e+01   0.0000000e+00
   2.5000000e+01   5.4000000e+01   0.0000000e+00
   2.5000000e+01   5.5000000e+01   0.0000000e+00
   2.5000000e+01   5.6000000e+01   0.0000000e+00
   2.5000000e+01   5.7000000e+01   0.0000000e+00
   2.5000000e+01   5.8000000e+01   0.0000000e+00
   2.5000000e+01   5.9000000e+01   0.0000000e+00
   2.5000000e+01   6.0000000e+01   0.0000000e+00
   2.5000000e+01   6.1000000e+01   0.0000000e+00
   2.5000000e+01   6.2000000e+01   0.0000000e+00
   2.5000000e+01   6.3000000e+01   0.0000000e+00
   2.5000000e+01   6.4000000e+01   0.0000000e+00
   2.6000000e+01   1.0000000e+00   0.0000000e+00
   2.6000000e+01   2.0000000e+00   0.0000000e+00
   2.6000000e+01   3.0000000e+00   0.0000000e+00
   2.6000000e+01   4.0000000e+00   0.0000000e+00
   2.6000000e+01   5.0000000e+00   0.0000000e+00
   2.6000000e+01   6.0000000e+00   0.0000000e+00
   2.6000000e+01   7.0000000e+00   0.0000000e+00
   2.6000000e+01   8.0000000e+00   0.0000000e+00
   2.6000000e+01   9.0000000e+00   0.0000000e+00
   2.6000000e+01   1.0000000e+01   0.0000000e+00
   2.6000000e+01   1.1000000e+01   0.0000000e+00
   2.6000000e+01   1.2000000e+01   0.0000000e+00
   2.6000000e+01   1.3000000e+01   0.0000000e+00
   2.6000000e+01   1.4000000e+01   0.0000000e+00
   2.6000000e+01   1.5000000e+01   0.0000000e+00
   2.6000000e+01   1.6000000e+01   0.0000000e+00
   2.6000000e+01   1.7000000e+01   0.0000000e+00
   2.6000000e+01   1.8000000e+01   0.0000000e+00
   2.6000000e+01   1.9000000e+01   0.0000000e+00
   2.6000000e+01   2.0000000e+01   0.0000000e+00
   2.6000000e+01   2.1000000e+01   0.0000000e+00
   2.6000000e+01   2.2000000e+01   0.0000000e+00
   2.6000000e+01   2.3000000e+01   0.0000000e+00
   2.6000000e+01   2.4000000e+01   0.0000000e+00
   2.6000000e+01   2.5000000e+01   0.0000000e+00
   2.6000000e+01   2.6000000e+01   1.0000000e+00
   2.6000000e+01   2.7000000e+01   0.0000000e+00
   2.6000000e+01   2.8000000e+01   0.0000000e+00
   2.6000000e+01   2.9000000e+01   0.0000000e+00
   2.6000000e+01   3.0000000e+01   0.0000000e+00
   2.6000000e+01   3.1000000e+01   0.0000000e+00
   2.6000000e+01   3.2000000e+01   0.0000000e+00
   2.6000000e+01   3.3000000e+01   0.0000000e+00
   2.6000000e+01   3.4000000e+01   0.0000000e+00
   2.6000000e+01   3.5000000e+01   0.0000000e+00
   2.6000000e+01   3.6000000e+01   0.0000000e+00
   2.6000000e+01   3.7000000e+01   0.0000000e+00
   2.6000000e+01   3.8000000e+01   0.0000000e+00
   2.6000000e+01   3.9000000e+01   0.0000000e+00
   2.6000000e+01   4.0000000e+01   0.0000000e+00
   2.6000000e+01   4.1000000e+01   0.0000000e+00
   2.6000000e+01   4.2000000e+01   0.0000000e+00
   2.6000000e+01   4.3000000e+01   0.0000000e+00
   2.6000000e+01   4.4000000e+01   0.0000000e+00
   2.6000000e+01   4.5000000e+01   0.0000000e+00
   2.6000000e+01   4.6000000e+01   0.0000000e+00
   2.6000000e+01   4.7000000e+01   0.0000000e+00
   2.6000000e+01   4.8000000e+01   0.0000000e+00
   2.6000000e+01   4.9000000e+01   0.0000000e+00
   2.6000000e+01   5.0000000e+01   0.0000000e+00
   2.6000000e+01   5.1000000e+01   0.0000000e+00
   2.6000000e+01   5.2000000e+01   0.0000000e+00
   2.6000000e+01   5.3000000e+01   0.0000000e+00
   2.6000000e+01   5.4000000e+01   0.0000000e+00
   2.6000000e+01   5.5000000e+01   0.0000000e+00
   2.6000000e+01   5.6000000e+01   0.0000000e+00
   2.6000000e+01   5.7000000e+01   0.0000000e+00
   2.6000000e+01   5.8000000e+01   0.0000000e+00
   2.6000000e+01   5.9000000e+01   0.0000000e+00
   2.6000000e+01   6.0000000e+01   0.0000000e+00
   2.6000000e+01   6.1000000e+01   0.0000000e+00
   2.6000000e+01   6.2000000e+01   0.0000000e+00
   2.6000000e+01   6.3000000e+01   0.0000000e+00
   2.6000000e+01   6.4000000e+01   0.0000000e+00
   2.7000000e+01   1.0000000e+00   0.0000000e+00
   2.7000000e+01   2.0000000e+00   0.0000000e+00
   2.7000000e+01   3.0000000e+00   0.0000000e+00
   2.7000000e+01   4.0000000e+00   0.0000000e+00
   2.7000000e+01   5.0000000e+00   0.0000000e+00
   2.7000000e+01   6.0000000e+00   0.0000000e+00
   2.7000000e+01   7.0000000e+00   0.0000000e+00
   2.7000000e+01   8.0000000e+00   0.0000000e+00
   2.7000000e+01   9.0000000e+00   0.0000000e+00
   2.7000000e+01   1.0000000e+01   0.0000000e+00
   2.7000000e+01   1.1000000e+01   0.0000000e+00
   2.7000000e+01   1.2000000e+01   0.0000000e+00
   2.7000000e+01   1.3000000e+01   0.0000000e+00
   2.7000000e+01   1.4000000e+01   0.0000000e+00
   2.7000000e+01   1.5000000e+01   0.0000000e+00
   2.7000000e+01   1.6000000e+01   0.0000000e+00
   2.7000000e+01   1.7000000e+01   0.0000000e+00
   2.7000000e+01   1.8000000e+01   0.0000000e+00
   2.7000000e+01   1.9000000e+01   0.0000000e+00
   2.7000000e+01   2.0000000e+01   0.0000000e+00
   2.7000000e+01   2.1000000e+01   0.0000000e+00
   2.7000000e+01   2.2000000e+01   0.0000000e+00
   2.7000000e+01   2.3000000e+01   0.0000000e+00
   2.7000000e+01   2.4000000e+01   0.0000000e+00
   2.7000000e+01   2.5000000e+01   0.0000000e+00
   2.7000000e+01   2.6000000e+01   0.0000000e+00
   2.7000000e+01   2.7000000e+01   1.0000000e+00
   2.7000000e+01   2.8000000e+01   0.0000000e+00
   2.7000000e+01   2.9000000e+01   0.0000000e+00
   2.7000000e+01   3.0000000e+01   0.0000000e+00
   2.7000000e+01   3.1000000e+01   0.0000000e+00
   2.7000000e+01   3.2000000e+01   0.0000000e+00
   2.7000000e+01   3.3000000e+01   0.0000000e+00
   2.7000000e+01   3.4000000e+01   0.0000000e+00
   2.7000000e+01   3.5000000e+01   0.0000000e+00
   2.7000000e+01   3.6000000e+01   0.0000000e+00
   2.7000000e+01   3.7000000e+01   0.0000000e+00
   2.7000000e+01   3.8000000e+01   0.0000000e+00
   2.7000000e+01   3.9000000e+01   0.0000000e+00
   2.7000000e+01   4.0000000e+01   0.0000000e+00
   2.7000000e+01   4.1000000e+01   0.0000000e+00
   2.7000000e+01   4.2000000e+01   0.0000000e+00
   2.7000000e+01   4.3000000e+01   0.0000000e+00
   2.7000000e+01   4.4000000e+01   0.0000000e+00
   2.7000000e+01   4.5000000e+01   0.0000000e+00
   2.7000000e+01   4.6000000e+01   0.0000000e+00
   2.7000000e+01   4.7000000e+01   0.0000000e+00
   2.7000000e+01   4.8000000e+01   0.0000000e+00
   2.7000000e+01   4.9000000e+01   0.0000000e+00
   2.7000000e+01   5.0000000e+01   0.0000000e+00
   2.7000000e+01   5.1000000e+01   0.0000000e+00
   2.7000000e+01   5.2000000e+01   0.0000000e+00
   2.7000000e+01   5.3000000e+01   0.0000000e+00
   2.7000000e+01   5.4000000e+01   0.0000000e+00
   2.7000000e+01   5.5000000e+01   0.0000000e+00
   2.7000000e+01   5.6000000e+01   0.0000000e+00
   2.7000000e+01   5.7000000e+01   0.0000000e+00
   2.7000000e+01   5.8000000e+01   0.0000000e+00
   2.7000000e+01   5.9000000e+01   0.0000000e+00
   2.7000000e+01   6.0000000e+01   0.0000000e+00
   2.7000000e+01   6.1000000e+01   0.0000000e+00
   2.7000000e+01   6.2000000e+01   0.0000000e+00
   2.7000000e+01   6.3000000e+01   0.0000000e+00
   2.7000000e+01   6.4000000e+01   0.0000000e+00
   2.8000000e+01   1.0000000e+00   0.0000000e+00
   2.8000000e+01   2.0000000e+00   0.0000000e+00
   2.8000000e+01   3.0000000e+00   0.0000000e+00
   2.8000000e+01   4.0000000e+00   0.0000000e+00
   2.8000000e+01   5.0000000e+00   0.0000000e+00
   2.8000000e+01   6.0000000e+00   0.0000000e+00
   2.8000000e+01   7.0000000e+00   0.0000000e+00
   2.8000000e+01   8.0000000e+00   0.0000000e+00
   2.8000000e+01   9.0000000e+00   0.0000000e+00
   2.8000000e+01   1.0000000e+01   0.0000000e+00
   2.8000000e+01   1.1000000e+01   0.0000000e+00
   2.8000000e+01   1.2000000e+01   0.0000000e+00
   2.8000000e+01   1.3000000e+01   0.0000000e+00
   2.8000000e+01   1.4000000e+01   0.0000000e+00
   2.8000000e+01   1.5000000e+01   0.0000000e+00
   2.8000000e+01   1.6000000e+01   0.0000000e+00
   2.8000000e+01   1.7000000e+01   0.0000000e+00
   2.8000000e+01   1.8000000e+01   0.0000000e+00
   2.8000000e+01   1.9000000e+01   0.0000000e+00
   2.8000000e+01   2.0000000e+01   0.0000000e+00
   2.8000000e+01   2.1000000e+01   0.0000000e+00
   2.8000000e+01   2.2000000e+01   0.0000000e+00
   2.8000000e+01   2.3000000e+01   0.0000000e+00
   2.8000000e+01   2.4000000e+01   0.0000000e+00
   2.8000000e+01   2.5000000e+01   0.0000000e+00
   2.8000000e+01   2.6000000e+01   0.0000000e+00
   2.8000000e+01   2.7000000e+01   0.0000000e+00
   2.8000000e+01   2.8000000e+01   1.0000000e+00
   2.8000000e+01   2.9000000e+01   0.0000000e+00
   2.8000000e+01   3.0000000e+01   0.0000000e+00
   2.8000000e+01   3.1000000e+01   0.0000000e+00
   2.8000000e+01   3.2000000e+01   0.0000000e+00
   2.8000000e+01   3.3000000e+01   0.0000000e+00
   2.8000000e+01   3.4000000e+01   0.0000000e+00
   2.8000000e+01   3.5000000e+01   0.0000000e+00
   2.8000000e+01   3.6000000e+01   0.0000000e+00
   2.8000000e+01   3.7000000e+01   0.0000000e+00
   2.8000000e+01   3.8000000e+01   0.0000000e+00
   2.8000000e+01   3.9000000e+01   0.0000000e+00
   2.8000000e+01   4.0000000e+01   0.0000000e+00
   2.8000000e+01   4.1000000e+01   0.0000000e+00
   2.8000000e+01   4.2000000e+01   0.0000000e+00
   2.8000000e+01   4.3000000e+01   0.0000000e+00
   2.8000000e+01   4.4000000e+01   0.0000000e+00
   2.8000000e+01   4.5000000e+01   0.0000000e+00
   2.8000000e+01   4.6000000e+01   0.0000000e+00
   2.8000000e+01   4.7000000e+01   0.0000000e+00
   2.8000000e+01   4.8000000e+01   0.0000000e+00
   2.8000000e+01   4.9000000e+01   0.0000000e+00
   2.8000000e+01   5.0000000e+01   0.0000000e+00
   2.8000000e+01   5.1000000e+01   0.0000000e+00
   2.8000000e+01   5.2000000e+01   0.0000000e+00
   2.8000000e+01   5.3000000e+01   0.0000000e+00
   2.8000000e+01   5.4000000e+01   0.0000000e+00
   2.8000000e+01   5.5000000e+01   0.0000000e+00
   2.8000000e+01   5.6000000e+01   0.0000000e+00
   2.8000000e+01   5.7000000e+01   0.0000000e+00
   2.8000000e+01   5.8000000e+01   0.0000000e+00
   2.8000000e+01   5.9000000e+01   0.0000000e+00
   2.8000000e+01   6.0000000e+01   0.0000000e+00
   2.8000000e+01   6.1000000e+01   0.0000000e+00
   2.8000000e+01   6.2000000e+01   0.0000000e+00
   2.8000000e+01   6.3000000e+01   0.0000000e+00
   2.8000000e+01   6.4000000e+01   0.0000000e+00
   2.9000000e+01   1.0000000e+00   0.0000000e+00
   2.9000000e+01   2.0000000e+00   0.0000000e+00
   2.9000000e+01   3.0000000e+00   0.0000000e+00
   2.9000000e+01   4.0000000e+00   0.0000000e+00
   2.9000000e+01   5.0000000e+00   0.0000000e+00
   2.9000000e+01   6.0000000e+00   0.0000000e+00
   2.9000000e+01   7.0000000e+00   0.0000000e+00
   2.9000000e+01   8.0000000e+00   0.0000000e+00
   2.9000000e+01   9.0000000e+00   0.0000000e+00
   2.9000000e+01   1.0000000e+01   0.0000000e+00
   2.9000000e+01   1.1000000e+01   0.0000000e+00
   2.9000000e+01   1.2000000e+01   0.0000000e+00
   2.9000000e+01   1.3000000e+01   0.0000000e+00
   2.9000000e+01   1.4000000e+01   0.0000000e+00
   2.9000000e+01   1.5000000e+01   0.0000000e+00
   2.9000000e+01   1.6000000e+01   0.0000000e+00
   2.9000000e+01   1.7000000e+01   0.0000000e+00
   2.9000000e+01   1.8000000e+01   0.0000000e+00
   2.9000000e+01   1.9000000e+01   0.0000000e+00
   2.9000000e+01   2.0000000e+01   0.0000000e+00
   2.9000000e+01   2.1000000e+01   0.0000000e+00
   2.9000000e+01   2.2000000e+01   0.0000000e+00
   2.9000000e+01   2.3000000e+01   0.0000000e+00
   2.9000000e+01   2.4000000e+01   0.0000000e+00
   2.9000000e+01   2.5000000e+01   0.0000000e+00
   2.9000000e+01   2.6000000e+01   0.0000000e+00
   2.9000000e+01   2.7000000e+01   0.0000000e+00
   2.9000000e+01   2.8000000e+01   0.0000000e+00
   2.9000000e+01   2.9000000e+01   1.0000000e+00
   2.9000000e+01   3.0000000e+01   0.0000000e+00
   2.9000000e+01   3.1000000e+01   0.0000000e+00
   2.9000000e+01   3.2000000e+01   0.0000000e+00
   2.9000000e+01   3.3000000e+01   0.0000000e+00
   2.9000000e+01   3.4000000e+01   0.0000000e+00
   2.9000000e+01   3.5000000e+01   0.0000000e+00
   2.9000000e+01   3.6000000e+01   0.0000000e+00
   2.9000000e+01   3.7000000e+01   0.0000000e+00
   2.9000000e+01   3.8000000e+01   0.0000000e+00
   2.9000000e+01   3.9000000e+01   0.0000000e+00
   2.9000000e+01   4.0000000e+01   0.0000000e+00
   2.9000000e+01   4.1000000e+01   0.0000000e+00
   2.9000000e+01   4.2000000e+01   0.0000000e+00
   2.9000000e+01   4.3000000e+01   0.0000000e+00
   2.9000000e+01   4.4000000e+01   0.0000000e+00
   2.9000000e+01   4.5000000e+01   0.0000000e+00
   2.9000000e+01   4.6000000e+01   0.0000000e+00
   2.9000000e+01   4.7000000e+01   0.0000000e+00
   2.9000000e+01   4.8000000e+01   0.0000000e+00
   2.9000000e+01   4.9000000e+01   0.0000000e+00
   2.9000000e+01   5.0000000e+01   0.0000000e+00
   2.9000000e+01   5.1000000e+01   0.0000000e+00
   2.9000000e+01   5.2000000e+01   0.0000000e+00
   2.9000000e+01   5.3000000e+01   0.0000000e+00
   2.9000000e+01   5.4000000e+01   0.0000000e+00
   2.9000000e+01   5.5000000e+01   0.0000000e+00
   2.9000000e+01   5.6000000e+01   0.0000000e+00
   2.9000000e+01   5.7000000e+01   0.0000000e+00
   2.9000000e+01   5.8000000e+01   0.0000000e+00
   2.9000000e+01   5.9000000e+01   0.0000000e+00
   2.9000000e+01   6.0000000e+01   0.0000000e+00
   2.9000000e+01   6.1000000e+01   0.0000000e+00
   2.9000000e+01   6.2000000e+01   0.0000000e+00
   2.9000000e+01   6.3000000e+01   0.0000000e+00
   2.9000000e+01   6.4000000e+01   0.0000000e+00
   3.0000000e+01   1.0000000e+00   0.0000000e+00
   3.0000000e+01   2.0000000e+00   0.0000000e+00
   3.0000000e+01   3.0000000e+00   0.0000000e+00
   3.0000000e+01   4.0000000e+00   0.0000000e+00
   3.0000000e+01   5.0000000e+00   0.0000000e+00
   3.0000000e+01   6.0000000e+00   0.0000000e+00
   3.0000000e+01   7.0000000e+00   0.0000000e+00
   3.0000000e+01   8.0000000e+00   0.0000000e+00
   3.0000000e+01   9.0000000e+00   0.0000000e+00
   3.0000000e+01   1.0000000e+01   0.0000000e+00
   3.0000000e+01   1.1000000e+01   0.0000000e+00
   3.0000000e+01   1.2000000e+01   0.0000000e+00
   3.0000000e+01   1.3000000e+01   0.0000000e+00
   3.0000000e+01   1.4000000e+01   0.0000000e+00
   3.0000000e+01   1.5000000e+01   0.0000000e+00
   3.0000000e+01   1.6000000e+01   0.0000000e+00
   3.0000000e+01   1.7000000e+01   0.0000000e+00
   3.0000000e+01   1.8000000e+01   0.0000000e+00
   3.0000000e+01   1.9000000e+01   0.0000000e+00
   3.0000000e+01   2.0000000e+01   0.0000000e+00
   3.0000000e+01   2.1000000e+01   0.0000000e+00
   3.0000000e+01   2.2000000e+01   0.0000000e+00
   3.0000000e+01   2.3000000e+01   0.0000000e+00
   3.0000000e+01   2.4000000e+01   0.0000000e+00
   3.0000000e+01   2.5000000e+01   0.0000000e+00
   3.0000000e+01   2.6000000e+01   0.0000000e+00
   3.0000000e+01   2.7000000e+01   0.0000000e+00
   3.0000000e+01   2.8000000e+01   0.0000000e+00
   3.0000000e+01   2.9000000e+01   0.0000000e+00
   3.0000000e+01   3.0000000e+01   1.0000000e+00
   3.0000000e+01   3.1000000e+01   0.0000000e+00
   3.0000000e+01   3.2000000e+01   0.0000000e+00
   3.0000000e+01   3.3000000e+01   0.0000000e+00
   3.0000000e+01   3.4000000e+01   0.0000000e+00
   3.0000000e+01   3.5000000e+01   0.0000000e+00
   3.0000000e+01   3.6000000e+01   0.0000000e+00
   3.0000000e+01   3.7000000e+01   0.0000000e+00
   3.0000000e+01   3.8000000e+01   0.0000000e+00
   3.0000000e+01   3.9000000e+01   0.0000000e+00
   3.0000000e+01   4.0000000e+01   0.0000000e+00
   3.0000000e+01   4.1000000e+01   0.0000000e+00
   3.0000000e+01   4.2000000e+01   0.0000000e+00
   3.0000000e+01   4.3000000e+01   0.0000000e+00
   3.0000000e+01   4.4000000e+01   0.0000000e+00
   3.0000000e+01   4.5000000e+01   0.0000000e+00
   3.0000000e+01   4.6000000e+01   0.0000000e+00
   3.0000000e+01   4.7000000e+01   0.0000000e+00
   3.0000000e+01   4.8000000e+01   0.0000000e+00
   3.0000000e+01   4.9000000e+01   0.0000000e+00
   3.0000000e+01   5.0000000e+01   0.0000000e+00
   3.0000000e+01   5.1000000e+01   0.0000000e+00
   3.0000000e+01   5.2000000e+01   0.0000000e+00
   3.0000000e+01   5.3000000e+01   0.0000000e+00
   3.0000000e+01   5.4000000e+01   0.0000000e+00
   3.0000000e+01   5.5000000e+01   0.0000000e+00
   3.0000000e+01   5.6000000e+01   0.0000000e+00
   3.0000000e+01   5.7000000e+01   0.0000000e+00
   3.0000000e+01   5.8000000e+01   0.0000000e+00
   3.0000000e+01   5.9000000e+01   0.0000000e+00
   3.0000000e+01   6.0000000e+01   0.0000000e+00
   3.0000000e+01   6.1000000e+01   0.0000000e+00
   3.0000000e+01   6.2000000e+01   0.0000000e+00
   3.0000000e+01   6.3000000e+01   0.0000000e+00
   3.0000000e+01   6.4000000e+01   0.0000000e+00
   3.1000000e+01   1.0000000e+00   0.0000000e+00
   3.1000000e+01   2.0000000e+00   0.0000000e+00
   3.1000000e+01   3.0000000e+00   0.0000000e+00
   3.1000000e+01   4.0000000e+00   0.0000000e+00
   3.1000000e+01   5.0000000e+00   0.0000000e+00
   3.1000000e+01   6.0000000e+00   0.0000000e+00
   3.1000000e+01   7.0000000e+00   0.0000000e+00
   3.1000000e+01   8.0000000e+00   0.0000000e+00
   3.1000000e+01   9.0000000e+00   0.0000000e+00
   3.1000000e+01   1.0000000e+01   0.0000000e+00
   3.1000000e+01   1.1000000e+01   0.0000000e+00
   3.1000000e+01   1.2000000e+01   0.0000000e+00
   3.1000000e+01   1.3000000e+01   0.0000000e+00
   3.1000000e+01   1.4000000e+01   0.0000000e+00
   3.1000000e+01   1.5000000e+01   0.0000000e+00
   3.1000000e+01   1.6000000e+01   0.0000000e+00
   3.1000000e+01   1.7000000e+01   0.0000000e+00
   3.1000000e+01   1.8000000e+01   0.0000000e+00
   3.1000000e+01   1.9000000e+01   0.0000000e+00
   3.1000000e+01   2.0000000e+01   0.0000000e+00
   3.1000000e+01   2.1000000e+01   0.0000000e+00
   3.1000000e+01   2.2000000e+01   0.0000000e+00
   3.1000000e+01   2.3000000e+01   0.0000000e+00
   3.1000000e+01   2.4000000e+01   0.0000000e+00
   3.1000000e+01   2.5000000e+01   0.0000000e+00
   3.1000000e+01   2.6000000e+01   0.0000000e+00
   3.1000000e+01   2.7000000e+01   0.0000000e+00
   3.1000000e+01   2.8000000e+01   0.0000000e+00
   3.1000000e+01   2.9000000e+01   0.0000000e+00
   3.1000000e+01   3.0000000e+01   0.0000000e+00
   3.1000000e+01   3.1000000e+01   1.0000000e+00
   3.1000000e+01   3.2000000e+01   0.0000000e+00
   3.1000000e+01   3.3000000e+01   0.0000000e+00
   3.1000000e+01   3.4000000e+01   0.0000000e+00
   3.1000000e+01   3.5000000e+01   0.0000000e+00
   3.1000000e+01   3.6000000e+01   0.0000000e+00
   3.1000000e+01   3.7000000e+01   0.0000000e+00
   3.1000000e+01   3.8000000e+01   0.0000000e+00
   3.1000000e+01   3.9000000e+01   0.0000000e+00
   3.1000000e+01   4.0000000e+01   0.0000000e+00
   3.1000000e+01   4.1000000e+01   0.0000000e+00
   3.1000000e+01   4.2000000e+01   0.0000000e+00
   3.1000000e+01   4.3000000e+01   0.0000000e+00
   3.1000000e+01   4.4000000e+01   0.0000000e+00
   3.1000000e+01   4.5000000e+01   0.0000000e+00
   3.1000000e+01   4.6000000e+01   0.0000000e+00
   3.1000000e+01   4.7000000e+01   0.0000000e+00
   3.1000000e+01   4.8000000e+01   0.0000000e+00
   3.1000000e+01   4.9000000e+01   0.0000000e+00
   3.1000000e+01   5.0000000e+01   0.0000000e+00
   3.1000000e+01   5.1000000e+01   0.0000000e+00
   3.1000000e+01   5.2000000e+01   0.0000000e+00
   3.1000000e+01   5.3000000e+01   0.0000000e+00
   3.1000000e+01   5.4000000e+01   0.0000000e+00
   3.1000000e+01   5.5000000e+01   0.0000000e+00
   3.1000000e+01   5.6000000e+01   0.0000000e+00
   3.1000000e+01   5.7000000e+01   0.0000000e+00
   3.1000000e+01   5.8000000e+01   0.0000000e+00
   3.1000000e+01   5.9000000e+01   0.0000000e+00
   3.1000000e+01   6.0000000e+01   0.0000000e+00
   3.1000000e+01   6.1000000e+01   0.0000000e+00
   3.1000000e+01   6.2000000e+01   0.0000000e+00
   3.1000000e+01   6.3000000e+01   0.0000000e+00
   3.1000000e+01   6.4000000e+01   0.0000000e+00
   3.2000000e+01   1.0000000e+00   0.0000000e+00
   3.2000000e+01   2.0000000e+00   0.0000000e+00
   3.2000000e+01   3.0000000e+00   0.0000000e+00
   3.2000000e+01   4.0000000e+00   0.0000000e+00
   3.2000000e+01   5.0000000e+00   0.0000000e+00
   3.2000000e+01   6.0000000e+00   0.0000000e+00
   3.2000000e+01   7.0000000e+00   0.0000000e+00
   3.2000000e+01   8.0000000e+00   0.0000000e+00
   3.2000000e+01   9.0000000e+00   0.0000000e+00
   3.2000000e+01   1.0000000e+01   0.0000000e+00
   3.2000000e+01   1.1000000e+01   0.0000000e+00
   3.2000000e+01   1.2000000e+01   0.0000000e+00
   3.2000000e+01   1.3000000e+01   0.0000000e+00
   3.2000000e+01   1.4000000e+01   0.0000000e+00
   3.2000000e+01   1.5000000e+01   0.0000000e+00
   3.2000000e+01   1.6000000e+01   0.0000000e+00
   3.2000000e+01   1.7000000e+01   0.0000000e+00
   3.2000000e+01   1.8000000e+01   0.0000000e+00
   3.2000000e+01   1.9000000e+01   0.0000000e+00
   3.2000000e+01   2.0000000e+01   0.0000000e+00
   3.2000000e+01   2.1000000e+01   0.0000000e+00
   3.2000000e+01   2.2000000e+01   0.0000000e+00
   3.2000000e+01   2.3000000e+01   0.0000000e+00
   3.2000000e+01   2.4000000e+01   0.0000000e+00
   3.2000000e+01   2.5000000e+01   0.0000000e+00
   3.2000000e+01   2.6000000e+01   0.0000000e+00
   3.2000000e+01   2.7000000e+01   0.0000000e+00
   3.2000000e+01   2.8000000e+01   0.0000000e+00
   3.2000000e+01   2.9000000e+01   0.0000000e+00
   3.2000000e+01   3.0000000e+01   0.0000000e+00
   3.2000000e+01   3.1000000e+01   0.0000000e+00
   3.2000000e+01   3.2000000e+01   1.0000000e+00
   3.2000000e+01   3.3000000e+01   0.0000000e+00
   3.2000000e+01   3.4000000e+01   0.0000000e+00
   3.2000000e+01   3.5000000e+01   0.0000000e+00
   3.2000000e+01   3.6000000e+01   0.0000000e+00
   3.2000000e+01   3.7000000e+01   0.0000000e+00
   3.2000000e+01   3.8000000e+01   0.0000000e+00
   3.2000000e+01   3.9000000e+01   0.0000000e+00
   3.2000000e+01   4.0000000e+01   0.0000000e+00
   3.2000000e+01   4.1000000e+01   0.0000000e+00
   3.2000000e+01   4.2000000e+01   0.0000000e+00
   3.2000000e+01   4.3000000e+01   0.0000000e+00
   3.2000000e+01   4.4000000e+01   0.0000000e+00
   3.2000000e+01   4.5000000e+01   0.0000000e+00
   3.2000000e+01   4.6000000e+01   0.0000000e+00
   3.2000000e+01   4.7000000e+01   0.0000000e+00
   3.2000000e+01   4.8000000e+01   0.0000000e+00
   3.2000000e+01   4.9000000e+01   0.0000000e+00
   3.2000000e+01   5.0000000e+01   0.0000000e+00
   3.2000000e+01   5.1000000e+01   0.0000000e+00
   3.2000000e+01   5.2000000e+01   0.0000000e+00
   3.2000000e+01   5.3000000e+01   0.0000000e+00
   3.2000000e+01   5.4000000e+01   0.0000000e+00
   3.2000000e+01   5.5000000e+01   0.0000000e+00
   3.2000000e+01   5.6000000e+01   0.0000000e+00
   3.2000000e+01   5.7000000e+01   0.0000000e+00
   3.2000000e+01   5.8000000e+01   0.0000000e+00
   3.2000000e+01   5.9000000e+01   0.0000000e+00
   3.2000000e+01   6.0000000e+01   0.0000000e+00
   3.2000000e+01   6.1000000e+01   0.0000000e+00
   3.2000000e+01   6.2000000e+01   0.0000000e+00
   3.2000000e+01   6.3000000e+01   0.0000000e+00
   3.2000000e+01   6.4000000e+01   0.0000000e+00
   3.3000000e+01   1.0000000e+00   0.0000000e+00
   3.3000000e+01   2.0000000e+00   0.0000000e+00
   3.3000000e+01   3.0000000e+00   0.0000000e+00
   3.3000000e+01   4.0000000e+00   0.0000000e+00
   3.3000000e+01   5.0000000e+00   0.0000000e+00
   3.3000000e+01   6.0000000e+00   0.0000000e+00
   3.3000000e+01   7.0000000e+00   0.0000000e+00
   3.3000000e+01   8.0000000e+00   0.0000000e+00
   3.3000000e+01   9.0000000e+00   0.0000000e+00
   3.3000000e+01   1.0000000e+01   0.0000000e+00
   3.3000000e+01   1.1000000e+01   0.0000000e+00
   3.3000000e+01   1.2000000e+01   0.0000000e+00
   3.3000000e+01   1.3000000e+01   0.0000000e+00
   3.3000000e+01   1.4000000e+01   0.0000000e+00
   3.3000000e+01   1.5000000e+01   0.0000000e+00
   3.3000000e+01   1.6000000e+01   0.0000000e+00
   3.3000000e+01   1.7000000e+01   0.0000000e+00
   3.3000000e+01   1.8000000e+01   0.0000000e+00
   3.3000000e+01   1.9000000e+01   0.0000000e+00
   3.3000000e+01   2.0000000e+01   0.0000000e+00
   3.3000000e+01   2.1000000e+01   0.0000000e+00
   3.3000000e+01   2.2000000e+01   0.0000000e+00
   3.3000000e+01   2.3000000e+01   0.0000000e+00
   3.3000000e+01   2.4000000e+01   0.0000000e+00
   3.3000000e+01   2.5000000e+01   0.0000000e+00
   3.3000000e+01   2.6000000e+01   0.0000000e+00
   3.3000000e+01   2.7000000e+01   0.0000000e+00
   3.3000000e+01   2.8000000e+01   0.0000000e+00
   3.3000000e+01   2.9000000e+01   0.0000000e+00
   3.3000000e+01   3.0000000e+01   0.0000000e+00
   3.3000000e+01   3.1000000e+01   0.0000000e+00
   3.3000000e+01   3.2000000e+01   0.0000000e+00
   3.3000000e+01   3.3000000e+01   1.0000000e+00
   3.3000000e+01   3.4000000e+01   0.0000000e+00
   3.3000000e+01   3.5000000e+01   0.0000000e+00
   3.3000000e+01   3.6000000e+01   0.0000000e+00
   3.3000000e+01   3.7000000e+01   0.0000000e+00
   3.3000000e+01   3.8000000e+01   0.0000000e+00
   3.3000000e+01   3.9000000e+01   0.0000000e+00
   3.3000000e+01   4.0000000e+01   0.0000000e+00
   3.3000000e+01   4.1000000e+01   0.0000000e+00
   3.3000000e+01   4.2000000e+01   0.0000000e+00
   3.3000000e+01   4.3000000e+01   0.0000000e+00
   3.3000000e+01   4.4000000e+01   0.0000000e+00
   3.3000000e+01   4.5000000e+01   0.0000000e+00
   3.3000000e+01   4.6000000e+01   0.0000000e+00
   3.3000000e+01   4.7000000e+01   0.0000000e+00
   3.3000000e+01   4.8000000e+01   0.0000000e+00
   3.3000000e+01   4.9000000e+01   0.0000000e+00
   3.3000000e+01   5.0000000e+01   0.0000000e+00
   3.3000000e+01   5.1000000e+01   0.0000000e+00
   3.3000000e+01   5.2000000e+01   0.0000000e+00
   3.3000000e+01   5.3000000e+01   0.0000000e+00
   3.3000000e+01   5.4000000e+01   0.0000000e+00
   3.3000000e+01   5.5000000e+01   0.0000000e+00
   3.3000000e+01   5.6000000e+01   0.0000000e+00
   3.3000000e+01   5.7000000e+01   0.0000000e+00
   3.3000000e+01   5.8000000e+01   0.0000000e+00
   3.3000000e+01   5.9000000e+01   0.0000000e+00
   3.3000000e+01   6.0000000e+01   0.0000000e+00
   3.3000000e+01   6.1000000e+01   0.0000000e+00
   3.3000000e+01   6.2000000e+01   0.0000000e+00
   3.3000000e+01   6.3000000e+01   0.0000000e+00
   3.3000000e+01   6.4000000e+01   0.0000000e+00
   3.4000000e+01   1.0000000e+00   0.0000000e+00
   3.4000000e+01   2.0000000e+00   0.0000000e+00
   3.4000000e+01   3.0000000e+00   0.0000000e+00
   3.4000000e+01   4.0000000e+00   0.0000000e+00
   3.4000000e+01   5.0000000e+00   0.0000000e+00
   3.4000000e+01   6.0000000e+00   0.0000000e+00
   3.4000000e+01   7.0000000e+00   0.0000000e+00
   3.4000000e+01   8.0000000e+00   0.0000000e+00
   3.4000000e+01   9.0000000e+00   0.0000000e+00
   3.4000000e+01   1.0000000e+01   0.0000000e+00
   3.4000000e+01   1.1000000e+01   0.0000000e+00
   3.4000000e+01   1.2000000e+01   0.0000000e+00
   3.4000000e+01   1.3000000e+01   0.0000000e+00
   3.4000000e+01   1.4000000e+01   0.0000000e+00
   3.4000000e+01   1.5000000e+01   0.0000000e+00
   3.4000000e+01   1.6000000e+01   0.0000000e+00
   3.4000000e+01   1.7000000e+01   0.0000000e+00
   3.4000000e+01   1.8000000e+01   0.0000000e+00
   3.4000000e+01   1.9000000e+01   0.0000000e+00
   3.4000000e+01   2.0000000e+01   0.0000000e+00
   3.4000000e+01   2.1000000e+01   0.0000000e+00
   3.4000000e+01   2.2000000e+01   0.0000000e+00
   3.4000000e+01   2.3000000e+01   0.0000000e+00
   3.4000000e+01   2.4000000e+01   0.0000000e+00
   3.4000000e+01   2.5000000e+01   0.0000000e+00
   3.4000000e+01   2.6000000e+01   0.0000000e+00
   3.4000000e+01   2.7000000e+01   0.0000000e+00
   3.4000000e+01   2.8000000e+01   0.0000000e+00
   3.4000000e+01   2.9000000e+01   0.0000000e+00
   3.4000000e+01   3.0000000e+01   0.0000000e+00
   3.4000000e+01   3.1000000e+01   0.0000000e+00
   3.4000000e+01   3.2000000e+01   0.0000000e+00
   3.4000000e+01   3.3000000e+01   0.0000000e+00
   3.4000000e+01   3.4000000e+01   1.0000000e+00
   3.4000000e+01   3.5000000e+01   0.0000000e+00
   3.4000000e+01   3.6000000e+01   0.0000000e+00
   3.4000000e+01   3.7000000e+01   0.0000000e+00
   3.4000000e+01   3.8000000e+01   0.0000000e+00
   3.4000000e+01   3.9000000e+01   0.0000000e+00
   3.4000000e+01   4.0000000e+01   0.0000000e+00
   3.4000000e+01   4.1000000e+01   0.0000000e+00
   3.4000000e+01   4.2000000e+01   0.0000000e+00
   3.4000000e+01   4.3000000e+01   0.0000000e+00
   3.4000000e+01   4.4000000e+01   0.0000000e+00
   3.4000000e+01   4.5000000e+01   0.0000000e+00
   3.4000000e+01   4.6000000e+01   0.0000000e+00
   3.4000000e+01   4.7000000e+01   0.0000000e+00
   3.4000000e+01   4.8000000e+01   0.0000000e+00
   3.4000000e+01   4.9000000e+01   0.0000000e+00
   3.4000000e+01   5.0000000e+01   0.0000000e+00
   3.4000000e+01   5.1000000e+01   0.0000000e+00
   3.4000000e+01   5.2000000e+01   0.0000000e+00
   3.4000000e+01   5.3000000e+01   0.0000000e+00
   3.4000000e+01   5.4000000e+01   0.0000000e+00
   3.4000000e+01   5.5000000e+01   0.0000000e+00
   3.4000000e+01   5.6000000e+01   0.0000000e+00
   3.4000000e+01   5.7000000e+01   0.0000000e+00
   3.4000000e+01   5.8000000e+01   0.0000000e+00
   3.4000000e+01   5.9000000e+01   0.0000000e+00
   3.4000000e+01   6.0000000e+01   0.0000000e+00
   3.4000000e+01   6.1000000e+01   0.0000000e+00
   3.4000000e+01   6.2000000e+01   0.0000000e+00
   3.4000000e+01   6.3000000e+01   0.0000000e+00
   3.4000000e+01   6.4000000e+01   0.0000000e+00
   3.5000000e+01   1.0000000e+00   0.0000000e+00
   3.5000000e+01   2.0000000e+00   0.0000000e+00
   3.5000000e+01   3.0000000e+00   0.0000000e+00
   3.5000000e+01   4.0000000e+00   0.0000000e+00
   3.5000000e+01   5.0000000e+00   0.0000000e+00
   3.5000000e+01   6.0000000e+00   0.0000000e+00
   3.5000000e+01   7.0000000e+00   0.0000000e+00
   3.5000000e+01   8.0000000e+00   0.0000000e+00
   3.5000000e+01   9.0000000e+00   0.0000000e+00
   3.5000000e+01   1.0000000e+01   0.0000000e+00
   3.5000000e+01   1.1000000e+01   0.0000000e+00
   3.5000000e+01   1.2000000e+01   0.0000000e+00
   3.5000000e+01   1.3000000e+01   0.0000000e+00
   3.5000000e+01   1.4000000e+01   0.0000000e+00
   3.5000000e+01   1.5000000e+01   0.0000000e+00
   3.5000000e+01   1.6000000e+01   0.0000000e+00
   3.5000000e+01   1.7000000e+01   0.0000000e+00
   3.5000000e+01   1.8000000e+01   0.0000000e+00
   3.5000000e+01   1.9000000e+01   0.0000000e+00
   3.5000000e+01   2.0000000e+01   0.0000000e+00
   3.5000000e+01   2.1000000e+01   0.0000000e+00
   3.5000000e+01   2.2000000e+01   0.0000000e+00
   3.5000000e+01   2.3000000e+01   0.0000000e+00
   3.5000000e+01   2.4000000e+01   0.0000000e+00
   3.5000000e+01   2.5000000e+01   0.0000000e+00
   3.5000000e+01   2.6000000e+01   0.0000000e+00
   3.5000000e+01   2.7000000e+01   0.0000000e+00
   3.5000000e+01   2.8000000e+01   0.0000000e+00
   3.5000000e+01   2.9000000e+01   0.0000000e+00
   3.5000000e+01   3.0000000e+01   0.0000000e+00
   3.5000000e+01   3.1000000e+01   0.0000000e+00
   3.5000000e+01   3.2000000e+01   0.0000000e+00
   3.5000000e+01   3.3000000e+01   0.0000000e+00
   3.5000000e+01   3.4000000e+01   0.0000000e+00
   3.5000000e+01   3.5000000e+01   1.0000000e+00
   3.5000000e+01   3.6000000e+01   0.0000000e+00
   3.5000000e+01   3.7000000e+01   0.0000000e+00
   3.5000000e+01   3.8000000e+01   0.0000000e+00
   3.5000000e+01   3.9000000e+01   0.0000000e+00
   3.5000000e+01   4.0000000e+01   0.0000000e+00
   3.5000000e+01   4.1000000e+01   0.0000000e+00
   3.5000000e+01   4.2000000e+01   0.0000000e+00
   3.5000000e+01   4.3000000e+01   0.0000000e+00
   3.5000000e+01   4.4000000e+01   0.0000000e+00
   3.5000000e+01   4.5000000e+01   0.0000000e+00
   3.5000000e+01   4.6000000e+01   0.0000000e+00
   3.5000000e+01   4.7000000e+01   0.0000000e+00
   3.5000000e+01   4.8000000e+01   0.0000000e+00
   3.5000000e+01   4.9000000e+01   0.0000000e+00
   3.5000000e+01   5.0000000e+01   0.0000000e+00
   3.5000000e+01   5.1000000e+01   0.0000000e+00
   3.5000000e+01   5.2000000e+01   0.0000000e+00
   3.5000000e+01   5.3000000e+01   0.0000000e+00
   3.5000000e+01   5.4000000e+01   0.0000000e+00
   3.5000000e+01   5.5000000e+01   0.0000000e+00
   3.5000000e+01   5.6000000e+01   0.0000000e+00
   3.5000000e+01   5.7000000e+01   0.0000000e+00
   3.5000000e+01   5.8000000e+01   0.0000000e+00
   3.5000000e+01   5.9000000e+01   0.0000000e+00
   3.5000000e+01   6.0000000e+01   0.0000000e+00
   3.5000000e+01   6.1000000e+01   0.0000000e+00
   3.5000000e+01   6.2000000e+01   0.0000000e+00
   3.5000000e+01   6.3000000e+01   0.0000000e+00
   3.5000000e+01   6.4000000e+01   0.0000000e+00
   3.6000000e+01   1.0000000e+00   0.0000000e+00
   3.6000000e+01   2.0000000e+00   0.0000000e+00
   3.6000000e+01   3.0000000e+00   0.0000000e+00
   3.6000000e+01   4.0000000e+00   0.0000000e+00
   3.6000000e+01   5.0000000e+00   0.0000000e+00
   3.6000000e+01   6.0000000e+00   0.0000000e+00
   3.6000000e+01   7.0000000e+00   0.0000000e+00
   3.6000000e+01   8.0000000e+00   0.0000000e+00
   3.6000000e+01   9.0000000e+00   0.0000000e+00
   3.6000000e+01   1.0000000e+01   0.0000000e+00
   3.6000000e+01   1.1000000e+01   0.0000000e+00
   3.6000000e+01   1.2000000e+01   0.0000000e+00
   3.6000000e+01   1.3000000e+01   0.0000000e+00
   3.6000000e+01   1.4000000e+01   0.0000000e+00
   3.6000000e+01   1.5000000e+01   0.0000000e+00
   3.6000000e+01   1.6000000e+01   0.0000000e+00
   3.6000000e+01   1.7000000e+01   0.0000000e+00
   3.6000000e+01   1.8000000e+01   0.0000000e+00
   3.6000000e+01   1.9000000e+01   0.0000000e+00
   3.6000000e+01   2.0000000e+01   0.0000000e+00
   3.6000000e+01   2.1000000e+01   0.0000000e+00
   3.6000000e+01   2.2000000e+01   0.0000000e+00
   3.6000000e+01   2.3000000e+01   0.0000000e+00
   3.6000000e+01   2.4000000e+01   0.0000000e+00
   3.6000000e+01   2.5000000e+01   0.0000000e+00
   3.6000000e+01   2.6000000e+01   0.0000000e+00
   3.6000000e+01   2.7000000e+01   0.0000000e+00
   3.6000000e+01   2.8000000e+01   0.0000000e+00
   3.6000000e+01   2.9000000e+01   0.0000000e+00
   3.6000000e+01   3.0000000e+01   0.0000000e+00
   3.6000000e+01   3.1000000e+01   0.0000000e+00
   3.6000000e+01   3.2000000e+01   0.0000000e+00
   3.6000000e+01   3.3000000e+01   0.0000000e+00
   3.6000000e+01   3.4000000e+01   0.0000000e+00
   3.6000000e+01   3.5000000e+01   0.0000000e+00
   3.6000000e+01   3.6000000e+01   1.0000000e+00
   3.6000000e+01   3.7000000e+01   0.0000000e+00
   3.6000000e+01   3.8000000e+01   0.0000000e+00
   3.6000000e+01   3.9000000e+01   0.0000000e+00
   3.6000000e+01   4.0000000e+01   0.0000000e+00
   3.6000000e+01   4.1000000e+01   0.0000000e+00
   3.6000000e+01   4.2000000e+01   0.0000000e+00
   3.6000000e+01   4.3000000e+01   0.0000000e+00
   3.6000000e+01   4.4000000e+01   0.0000000e+00
   3.6000000e+01   4.5000000e+01   0.0000000e+00
   3.6000000e+01   4.6000000e+01   0.0000000e+00
   3.6000000e+01   4.7000000e+01   0.0000000e+00
   3.6000000e+01   4.8000000e+01   0.0000000e+00
   3.6000000e+01   4.9000000e+01   0.0000000e+00
   3.6000000e+01   5.0000000e+01   0.0000000e+00
   3.6000000e+01   5.1000000e+01   0.0000000e+00
   3.6000000e+01   5.2000000e+01   0.0000000e+00
   3.6000000e+01   5.3000000e+01   0.0000000e+00
   3.6000000e+01   5.4000000e+01   0.0000000e+00
   3.6000000e+01   5.5000000e+01   0.0000000e+00
   3.6000000e+01   5.6000000e+01   0.0000000e+00
   3.6000000e+01   5.7000000e+01   0.0000000e+00
   3.6000000e+01   5.8000000e+01   0.0000000e+00
   3.6000000e+01   5.9000000e+01   0.0000000e+00
   3.6000000e+01   6.0000000e+01   0.0000000e+00
   3.6000000e+01   6.1000000e+01   0.0000000e+00
   3.6000000e+01   6.2000000e+01   0.0000000e+00
   3.6000000e+01   6.3000000e+01   0.0000000e+00
   3.6000000e+01   6.4000000e+01   0.0000000e+00
   3.7000000e+01   1.0000000e+00   0.0000000e+00
   3.7000000e+01   2.0000000e+00   0.0000000e+00
   3.7000000e+01   3.0000000e+00   0.0000000e+00
   3.7000000e+01   4.0000000e+00   0.0000000e+00
   3.7000000e+01   5.0000000e+00   0.0000000e+00
   3.7000000e+01   6.0000000e+00   0.0000000e+00
   3.7000000e+01   7.0000000e+00   0.0000000e+00
   3.7000000e+01   8.0000000e+00   0.0000000e+00
   3.7000000e+01   9.0000000e+00   0.0000000e+00
   3.7000000e+01   1.0000000e+01   0.0000000e+00
   3.7000000e+01   1.1000000e+01   0.0000000e+00
   3.7000000e+01   1.2000000e+01   0.0000000e+00
   3.7000000e+01   1.3000000e+01   0.0000000e+00
   3.7000000e+01   1.4000000e+01   0.0000000e+00
   3.7000000e+01   1.5000000e+01   0.0000000e+00
   3.7000000e+01   1.6000000e+01   0.0000000e+00
   3.7000000e+01   1.7000000e+01   0.0000000e+00
   3.7000000e+01   1.8000000e+01   0.0000000e+00
   3.7000000e+01   1.9000000e+01   0.0000000e+00
   3.7000000e+01   2.0000000e+01   0.0000000e+00
   3.7000000e+01   2.1000000e+01   0.0000000e+00
   3.7000000e+01   2.2000000e+01   0.0000000e+00
   3.7000000e+01   2.3000000e+01   0.0000000e+00
   3.7000000e+01   2.4000000e+01   0.0000000e+00
   3.7000000e+01   2.5000000e+01   0.0000000e+00
   3.7000000e+01   2.6000000e+01   0.0000000e+00
   3.7000000e+01   2.7000000e+01   0.0000000e+00
   3.7000000e+01   2.8000000e+01   0.0000000e+00
   3.7000000e+01   2.9000000e+01   0.0000000e+00
   3.7000000e+01   3.0000000e+01   0.0000000e+00
   3.7000000e+01   3.1000000e+01   0.0000000e+00
   3.7000000e+01   3.2000000e+01   0.0000000e+00
   3.7000000e+01   3.3000000e+01   0.0000000e+00
   3.7000000e+01   3.4000000e+01   0.0000000e+00
   3.7000000e+01   3.5000000e+01   0.0000000e+00
   3.7000000e+01   3.6000000e+01   0.0000000e+00
   3.7000000e+01   3.7000000e+01   1.0000000e+00
   3.7000000e+01   3.8000000e+01   0.0000000e+00
   3.7000000e+01   3.9000000e+01   0.0000000e+00
   3.7000000e+01   4.0000000e+01   0.0000000e+00
   3.7000000e+01   4.1000000e+01   0.0000000e+00
   3.7000000e+01   4.2000000e+01   0.0000000e+00
   3.7000000e+01   4.3000000e+01   0.0000000e+00
   3.7000000e+01   4.4000000e+01   0.0000000e+00
   3.7000000e+01   4.5000000e+01   0.0000000e+00
   3.7000000e+01   4.6000000e+01   0.0000000e+00
   3.7000000e+01   4.7000000e+01   0.0000000e+00
   3.7000000e+01   4.8000000e+01   0.0000000e+00
   3.7000000e+01   4.9000000e+01   0.0000000e+00
   3.7000000e+01   5.0000000e+01   0.0000000e+00
   3.7000000e+01   5.1000000e+01   0.0000000e+00
   3.7000000e+01   5.2000000e+01   0.0000000e+00
   3.7000000e+01   5.3000000e+01   0.0000000e+00
   3.7000000e+01   5.4000000e+01   0.0000000e+00
   3.7000000e+01   5.5000000e+01   0.0000000e+00
   3.7000000e+01   5.6000000e+01   0.0000000e+00
   3.7000000e+01   5.7000000e+01   0.0000000e+00
   3.7000000e+01   5.8000000e+01   0.0000000e+00
   3.7000000e+01   5.9000000e+01   0.0000000e+00
   3.7000000e+01   6.0000000e+01   0.0000000e+00
   3.7000000e+01   6.1000000e+01   0.0000000e+00
   3.7000000e+01   6.2000000e+01   0.0000000e+00
   3.7000000e+01   6.3000000e+01   0.0000000e+00
   3.7000000e+01   6.4000000e+01   0.0000000e+00
   3.8000000e+01   1.0000000e+00   0.0000000e+00
   3.8000000e+01   2.0000000e+00   0.0000000e+00
   3.8000000e+01   3.0000000e+00   0.0000000e+00
   3.8000000e+01   4.0000000e+00   0.0000000e+00
   3.8000000e+01   5.0000000e+00   0.0000000e+00
   3.8000000e+01   6.0000000e+00   0.0000000e+00
   3.8000000e+01   7.0000000e+00   0.0000000e+00
   3.8000000e+01   8.0000000e+00   0.0000000e+00
   3.8000000e+01   9.0000000e+00   0.0000000e+00
   3.8000000e+01   1.0000000e+01   0.0000000e+00
   3.8000000e+01   1.1000000e+01   0.0000000e+00
   3.8000000e+01   1.2000000e+01   0.0000000e+00
   3.8000000e+01   1.3000000e+01   0.0000000e+00
   3.8000000e+01   1.4000000e+01   0.0000000e+00
   3.8000000e+01   1.5000000e+01   0.0000000e+00
   3.8000000e+01   1.6000000e+01   0.0000000e+00
   3.8000000e+01   1.7000000e+01   0.0000000e+00
   3.8000000e+01   1.8000000e+01   0.0000000e+00
   3.8000000e+01   1.9000000e+01   0.0000000e+00
   3.8000000e+01   2.0000000e+01   0.0000000e+00
   3.8000000e+01   2.1000000e+01   0.0000000e+00
   3.8000000e+01   2.2000000e+01   0.0000000e+00
   3.8000000e+01   2.3000000e+01   0.0000000e+00
   3.8000000e+01   2.4000000e+01   0.0000000e+00
   3.8000000e+01   2.5000000e+01   0.0000000e+00
   3.8000000e+01   2.6000000e+01   0.0000000e+00
   3.8000000e+01   2.7000000e+01   0.0000000e+00
   3.8000000e+01   2.8000000e+01   0.0000000e+00
   3.8000000e+01   2.9000000e+01   0.0000000e+00
   3.8000000e+01   3.0000000e+01   0.0000000e+00
   3.8000000e+01   3.1000000e+01   0.0000000e+00
   3.8000000e+01   3.2000000e+01   0.0000000e+00
   3.8000000e+01   3.3000000e+01   0.0000000e+00
   3.8000000e+01   3.4000000e+01   0.0000000e+00
   3.8000000e+01   3.5000000e+01   0.0000000e+00
   3.8000000e+01   3.6000000e+01   0.0000000e+00
   3.8000000e+01   3.7000000e+01   0.0000000e+00
   3.8000000e+01   3.8000000e+01   1.0000000e+00
   3.8000000e+01   3.9000000e+01   0.0000000e+00
   3.8000000e+01   4.0000000e+01   0.0000000e+00
   3.8000000e+01   4.1000000e+01   0.0000000e+00
   3.8000000e+01   4.2000000e+01   0.0000000e+00
   3.8000000e+01   4.3000000e+01   0.0000000e+00
   3.8000000e+01   4.4000000e+01   0.0000000e+00
   3.8000000e+01   4.5000000e+01   0.0000000e+00
   3.8000000e+01   4.6000000e+01   0.0000000e+00
   3.8000000e+01   4.7000000e+01   0.0000000e+00
   3.8000000e+01   4.8000000e+01   0.0000000e+00
   3.8000000e+01   4.9000000e+01   0.0000000e+00
   3.8000000e+01   5.0000000e+01   0.0000000e+00
   3.8000000e+01   5.1000000e+01   0.0000000e+00
   3.8000000e+01   5.2000000e+01   0.0000000e+00
   3.8000000e+01   5.3000000e+01   0.0000000e+00
   3.8000000e+01   5.4000000e+01   0.0000000e+00
   3.8000000e+01   5.5000000e+01   0.0000000e+00
   3.8000000e+01   5.6000000e+01   0.0000000e+00
   3.8000000e+01   5.7000000e+01   0.0000000e+00
   3.8000000e+01   5.8000000e+01   0.0000000e+00
   3.8000000e+01   5.9000000e+01   0.0000000e+00
   3.8000000e+01   6.0000000e+01   0.0000000e+00
   3.8000000e+01   6.1000000e+01   0.0000000e+00
   3.8000000e+01   6.2000000e+01   0.0000000e+00
   3.8000000e+01   6.3000000e+01   0.0000000e+00
   3.8000000e+01   6.4000000e+01   0.0000000e+00
   3.9000000e+01   1.0000000e+00   0.0000000e+00
   3.9000000e+01   2.0000000e+00   0.0000000e+00
   3.9000000e+01   3.0000000e+00   0.0000000e+00
   3.9000000e+01   4.0000000e+00   0.0000000e+00
   3.9000000e+01   5.0000000e+00   0.0000000e+00
   3.9000000e+01   6.0000000e+00   0.0000000e+00
   3.9000000e+01   7.0000000e+00   0.0000000e+00
   3.9000000e+01   8.0000000e+00   0.0000000e+00
   3.9000000e+01   9.0000000e+00   0.0000000e+00
   3.9000000e+01   1.0000000e+01   0.0000000e+00
   3.9000000e+01   1.1000000e+01   0.0000000e+00
   3.9000000e+01   1.2000000e+01   0.0000000e+00
   3.9000000e+01   1.3000000e+01   0.0000000e+00
   3.9000000e+01   1.4000000e+01   0.0000000e+00
   3.9000000e+01   1.5000000e+01   0.0000000e+00
   3.9000000e+01   1.6000000e+01   0.0000000e+00
   3.9000000e+01   1.7000000e+01   0.0000000e+00
   3.9000000e+01   1.8000000e+01   0.0000000e+00
   3.9000000e+01   1.9000000e+01   0.0000000e+00
   3.9000000e+01   2.0000000e+01   0.0000000e+00
   3.9000000e+01   2.1000000e+01   0.0000000e+00
   3.9000000e+01   2.2000000e+01   0.0000000e+00
   3.9000000e+01   2.3000000e+01   0.0000000e+00
   3.9000000e+01   2.4000000e+01   0.0000000e+00
   3.9000000e+01   2.5000000e+01   0.0000000e+00
   3.9000000e+01   2.6000000e+01   0.0000000e+00
   3.9000000e+01   2.7000000e+01   0.0000000e+00
   3.9000000e+01   2.8000000e+01   0.0000000e+00
   3.9000000e+01   2.9000000e+01   0.0000000e+00
   3.9000000e+01   3.0000000e+01   0.0000000e+00
   3.9000000e+01   3.1000000e+01   0.0000000e+00
   3.9000000e+01   3.2000000e+01   0.0000000e+00
   3.9000000e+01   3.3000000e+01   0.0000000e+00
   3.9000000e+01   3.4000000e+01   0.0000000e+00
   3.9000000e+01   3.5000000e+01   0.0000000e+00
   3.9000000e+01   3.6000000e+01   0.0000000e+00
   3.9000000e+01   3.7000000e+01   0.0000000e+00
   3.9000000e+01   3.8000000e+01   0.0000000e+00
   3.9000000e+01   3.9000000e+01   1.0000000e+00
   3.9000000e+01   4.0000000e+01   0.0000000e+00
   3.9000000e+01   4.1000000e+01   0.0000000e+00
   3.9000000e+01   4.2000000e+01   0.0000000e+00
   3.9000000e+01   4.3000000e+01   0.0000000e+00
   3.9000000e+01   4.4000000e+01   0.0000000e+00
   3.9000000e+01   4.5000000e+01   0.0000000e+00
   3.9000000e+01   4.6000000e+01   0.0000000e+00
   3.9000000e+01   4.7000000e+01   0.0000000e+00
   3.9000000e+01   4.8000000e+01   0.0000000e+00
   3.9000000e+01   4.9000000e+01   0.0000000e+00
   3.9000000e+01   5.0000000e+01   0.0000000e+00
   3.9000000e+01   5.1000000e+01   0.0000000e+00
   3.9000000e+01   5.2000000e+01   0.0000000e+00
   3.9000000e+01   5.3000000e+01   0.0000000e+00
   3.9000000e+01   5.4000000e+01   0.0000000e+00
   3.9000000e+01   5.5000000e+01   0.0000000e+00
   3.9000000e+01   5.6000000e+01   0.0000000e+00
   3.9000000e+01   5.7000000e+01   0.0000000e+00
   3.9000000e+01   5.8000000e+01   0.0000000e+00
   3.9000000e+01   5.9000000e+01   0.0000000e+00
   3.9000000e+01   6.0000000e+01   0.0000000e+00
   3.9000000e+01   6.1000000e+01   0.0000000e+00
   3.9000000e+01   6.2000000e+01   0.0000000e+00
   3.9000000e+01   6.3000000e+01   0.0000000e+00
   3.9000000e+01   6.4000000e+01   0.0000000e+00
   4.0000000e+01   1.0000000e+00   0.0000000e+00
   4.0000000e+01   2.0000000e+00   0.0000000e+00
   4.0000000e+01   3.0000000e+00   0.0000000e+00
   4.0000000e+01   4.0000000e+00   0.0000000e+00
   4.0000000e+01   5.0000000e+00   0.0000000e+00
   4.0000000e+01   6.0000000e+00   0.0000000e+00
   4.0000000e+01   7.0000000e+00   0.0000000e+00
   4.0000000e+01   8.0000000e+00   0.0000000e+00
   4.0000000e+01   9.0000000e+00   0.0000000e+00
   4.0000000e+01   1.0000000e+01   0.0000000e+00
   4.0000000e+01   1.1000000e+01   0.0000000e+00
   4.0000000e+01   1.2000000e+01   0.0000000e+00
   4.0000000e+01   1.3000000e+01   0.0000000e+00
   4.0000000e+01   1.4000000e+01   0.0000000e+00
   4.0000000e+01   1.5000000e+01   0.0000000e+00
   4.0000000e+01   1.6000000e+01   0.0000000e+00
   4.0000000e+01   1.7000000e+01   0.0000000e+00
   4.0000000e+01   1.8000000e+01   0.0000000e+00
   4.0000000e+01   1.9000000e+01   0.0000000e+00
   4.0000000e+01   2.0000000e+01   0.0000000e+00
   4.0000000e+01   2.1000000e+01   0.0000000e+00
   4.0000000e+01   2.2000000e+01   0.0000000e+00
   4.0000000e+01   2.3000000e+01   0.0000000e+00
   4.0000000e+01   2.4000000e+01   0.0000000e+00
   4.0000000e+01   2.5000000e+01   0.0000000e+00
   4.0000000e+01   2.6000000e+01   0.0000000e+00
   4.0000000e+01   2.7000000e+01   0.0000000e+00
   4.0000000e+01   2.8000000e+01   0.0000000e+00
   4.0000000e+01   2.9000000e+01   0.0000000e+00
   4.0000000e+01   3.0000000e+01   0.0000000e+00
   4.0000000e+01   3.1000000e+01   0.0000000e+00
   4.0000000e+01   3.2000000e+01   0.0000000e+00
   4.0000000e+01   3.3000000e+01   0.0000000e+00
   4.0000000e+01   3.4000000e+01   0.0000000e+00
   4.0000000e+01   3.5000000e+01   0.0000000e+00
   4.0000000e+01   3.6000000e+01   0.0000000e+00
   4.0000000e+01   3.7000000e+01   0.0000000e+00
   4.0000000e+01   3.8000000e+01   0.0000000e+00
   4.0000000e+01   3.9000000e+01   0.0000000e+00
   4.0000000e+01   4.0000000e+01   1.0000000e+00
   4.0000000e+01   4.1000000e+01   0.0000000e+00
   4.0000000e+01   4.2000000e+01   0.0000000e+00
   4.0000000e+01   4.3000000e+01   0.0000000e+00
   4.0000000e+01   4.4000000e+01   0.0000000e+00
   4.0000000e+01   4.5000000e+01   0.0000000e+00
   4.0000000e+01   4.6000000e+01   0.0000000e+00
   4.0000000e+01   4.7000000e+01   0.0000000e+00
   4.0000000e+01   4.8000000e+01   0.0000000e+00
   4.0000000e+01   4.9000000e+01   0.0000000e+00
   4.0000000e+01   5.0000000e+01   0.0000000e+00
   4.0000000e+01   5.1000000e+01   0.0000000e+00
   4.0000000e+01   5.2000000e+01   0.0000000e+00
   4.0000000e+01   5.3000000e+01   0.0000000e+00
   4.0000000e+01   5.4000000e+01   0.0000000e+00
   4.0000000e+01   5.5000000e+01   0.0000000e+00
   4.0000000e+01   5.6000000e+01   0.0000000e+00
   4.0000000e+01   5.7000000e+01   0.0000000e+00
   4.0000000e+01   5.8000000e+01   0.0000000e+00
   4.0000000e+01   5.9000000e+01   0.0000000e+00
   4.0000000e+01   6.0000000e+01   0.0000000e+00
   4.0000000e+01   6.1000000e+01   0.0000000e+00
   4.0000000e+01   6.2000000e+01   0.0000000e+00
   4.0000000e+01   6.3000000e+01   0.0000000e+00
   4.0000000e+01   6.4000000e+01   0.0000000e+00
   4.1000000e+01   1.0000000e+00   0.0000000e+00
   4.1000000e+01   2.0000000e+00   0.0000000e+00
   4.1000000e+01   3.0000000e+00   0.0000000e+00
   4.1000000e+01   4.0000000e+00   0.0000000e+00
   4.1000000e+01   5.0000000e+00   0.0000000e+00
   4.1000000e+01   6.0000000e+00   0.0000000e+00
   4.1000000e+01   7.0000000e+00   0.0000000e+00
   4.1000000e+01   8.0000000e+00   0.0000000e+00
   4.1000000e+01   9.0000000e+00   0.0000000e+00
   4.1000000e+01   1.0000000e+01   0.0000000e+00
   4.1000000e+01   1.1000000e+01   0.0000000e+00
   4.1000000e+01   1.2000000e+01   0.0000000e+00
   4.1000000e+01   1.3000000e+01   0.0000000e+00
   4.1000000e+01   1.4000000e+01   0.0000000e+00
   4.1000000e+01   1.5000000e+01   0.0000000e+00
   4.1000000e+01   1.6000000e+01   0.0000000e+00
   4.1000000e+01   1.7000000e+01   0.0000000e+00
   4.1000000e+01   1.8000000e+01   0.0000000e+00
   4.1000000e+01   1.9000000e+01   0.0000000e+00
   4.1000000e+01   2.0000000e+01   0.0000000e+00
   4.1000000e+01   2.1000000e+01   0.0000000e+00
   4.1000000e+01   2.2000000e+01   0.0000000e+00
   4.1000000e+01   2.3000000e+01   0.0000000e+00
   4.1000000e+01   2.4000000e+01   0.0000000e+00
   4.1000000e+01   2.5000000e+01   0.0000000e+00
   4.1000000e+01   2.6000000e+01   0.0000000e+00
   4.1000000e+01   2.7000000e+01   0.0000000e+00
   4.1000000e+01   2.8000000e+01   0.0000000e+00
   4.1000000e+01   2.9000000e+01   0.0000000e+00
   4.1000000e+01   3.0000000e+01   0.0000000e+00
   4.1000000e+01   3.1000000e+01   0.0000000e+00
   4.1000000e+01   3.2000000e+01   0.0000000e+00
   4.1000000e+01   3.3000000e+01   0.0000000e+00
   4.1000000e+01   3.4000000e+01   0.0000000e+00
   4.1000000e+01   3.5000000e+01   0.0000000e+00
   4.1000000e+01   3.6000000e+01   0.0000000e+00
   4.1000000e+01   3.7000000e+01   0.0000000e+00
   4.1000000e+01   3.8000000e+01   0.0000000e+00
   4.1000000e+01   3.9000000e+01   0.0000000e+00
   4.1000000e+01   4.0000000e+01   0.0000000e+00
   4.1000000e+01   4.1000000e+01   1.0000000e+00
   4.1000000e+01   4.2000000e+01   0.0000000e+00
   4.1000000e+01   4.3000000e+01   0.0000000e+00
   4.1000000e+01   4.4000000e+01   0.0000000e+00
   4.1000000e+01   4.5000000e+01   0.0000000e+00
   4.1000000e+01   4.6000000e+01   0.0000000e+00
   4.1000000e+01   4.7000000e+01   0.0000000e+00
   4.1000000e+01   4.8000000e+01   0.0000000e+00
   4.1000000e+01   4.9000000e+01   0.0000000e+00
   4.1000000e+01   5.0000000e+01   0.0000000e+00
   4.1000000e+01   5.1000000e+01   0.0000000e+00
   4.1000000e+01   5.2000000e+01   0.0000000e+00
   4.1000000e+01   5.3000000e+01   0.0000000e+00
   4.1000000e+01   5.4000000e+01   0.0000000e+00
   4.1000000e+01   5.5000000e+01   0.0000000e+00
   4.1000000e+01   5.6000000e+01   0.0000000e+00
   4.1000000e+01   5.7000000e+01   0.0000000e+00
   4.1000000e+01   5.8000000e+01   0.0000000e+00
   4.1000000e+01   5.9000000e+01   0.0000000e+00
   4.1000000e+01   6.0000000e+01   0.0000000e+00
   4.1000000e+01   6.1000000e+01   0.0000000e+00
   4.1000000e+01   6.2000000e+01   0.0000000e+00
   4.1000000e+01   6.3000000e+01   0.0000000e+00
   4.1000000e+01   6.4000000e+01   0.0000000e+00
   4.2000000e+01   1.0000000e+00   0.0000000e+00
   4.2000000e+01   2.0000000e+00   0.0000000e+00
   4.2000000e+01   3.0000000e+00   0.0000000e+00
   4.2000000e+01   4.0000000e+00   0.0000000e+00
   4.2000000e+01   5.0000000e+00   0.0000000e+00
   4.2000000e+01   6.0000000e+00   0.0000000e+00
   4.2000000e+01   7.0000000e+00   0.0000000e+00
   4.2000000e+01   8.0000000e+00   0.0000000e+00
   4.2000000e+01   9.0000000e+00   0.0000000e+00
   4.2000000e+01   1.0000000e+01   0.0000000e+00
   4.2000000e+01   1.1000000e+01   0.0000000e+00
   4.2000000e+01   1.2000000e+01   0.0000000e+00
   4.2000000e+01   1.3000000e+01   0.0000000e+00
   4.2000000e+01   1.4000000e+01   0.0000000e+00
   4.2000000e+01   1.5000000e+01   0.0000000e+00
   4.2000000e+01   1.6000000e+01   0.0000000e+00
   4.2000000e+01   1.7000000e+01   0.0000000e+00
   4.2000000e+01   1.8000000e+01   0.0000000e+00
   4.2000000e+01   1.9000000e+01   0.0000000e+00
   4.2000000e+01   2.0000000e+01   0.0000000e+00
   4.2000000e+01   2.1000000e+01   0.0000000e+00
   4.2000000e+01   2.2000000e+01   0.0000000e+00
   4.2000000e+01   2.3000000e+01   0.0000000e+00
   4.2000000e+01   2.4000000e+01   0.0000000e+00
   4.2000000e+01   2.5000000e+01   0.0000000e+00
   4.2000000e+01   2.6000000e+01   0.0000000e+00
   4.2000000e+01   2.7000000e+01   0.0000000e+00
   4.2000000e+01   2.8000000e+01   0.0000000e+00
   4.2000000e+01   2.9000000e+01   0.0000000e+00
   4.2000000e+01   3.0000000e+01   0.0000000e+00
   4.2000000e+01   3.1000000e+01   0.0000000e+00
   4.2000000e+01   3.2000000e+01   0.0000000e+00
   4.2000000e+01   3.3000000e+01   0.0000000e+00
   4.2000000e+01   3.4000000e+01   0.0000000e+00
   4.2000000e+01   3.5000000e+01   0.0000000e+00
   4.2000000e+01   3.6000000e+01   0.0000000e+00
   4.2000000e+01   3.7000000e+01   0.0000000e+00
   4.2000000e+01   3.8000000e+01   0.0000000e+00
   4.2000000e+01   3.9000000e+01   0.0000000e+00
   4.2000000e+01   4.0000000e+01   0.0000000e+00
   4.2000000e+01   4.1000000e+01   0.0000000e+00
   4.2000000e+01   4.2000000e+01   1.0000000e+00
   4.2000000e+01   4.3000000e+01   0.0000000e+00
   4.2000000e+01   4.4000000e+01   0.0000000e+00
   4.2000000e+01   4.5000000e+01   0.0000000e+00
   4.2000000e+01   4.6000000e+01   0.0000000e+00
   4.2000000e+01   4.7000000e+01   0.0000000e+00
   4.2000000e+01   4.8000000e+01   0.0000000e+00
   4.2000000e+01   4.9000000e+01   0.0000000e+00
   4.2000000e+01   5.0000000e+01   0.0000000e+00
   4.2000000e+01   5.1000000e+01   0.0000000e+00
   4.2000000e+01   5.2000000e+01   0.0000000e+00
   4.2000000e+01   5.3000000e+01   0.0000000e+00
   4.2000000e+01   5.4000000e+01   0.0000000e+00
   4.2000000e+01   5.5000000e+01   0.0000000e+00
   4.2000000e+01   5.6000000e+01   0.0000000e+00
   4.2000000e+01   5.7000000e+01   0.0000000e+00
   4.2000000e+01   5.8000000e+01   0.0000000e+00
   4.2000000e+01   5.9000000e+01   0.0000000e+00
   4.2000000e+01   6.0000000e+01   0.0000000e+00
   4.2000000e+01   6.1000000e+01   0.0000000e+00
   4.2000000e+01   6.2000000e+01   0.0000000e+00
   4.2000000e+01   6.3000000e+01   0.0000000e+00
   4.2000000e+01   6.4000000e+01   0.0000000e+00
   4.3000000e+01   1.0000000e+00   0.0000000e+00
   4.3000000e+01   2.0000000e+00   0.0000000e+00
   4.3000000e+01   3.0000000e+00   0.0000000e+00
   4.3000000e+01   4.0000000e+00   0.0000000e+00
   4.3000000e+01   5.0000000e+00   0.0000000e+00
   4.3000000e+01   6.0000000e+00   0.0000000e+00
   4.3000000e+01   7.0000000e+00   0.0000000e+00
   4.3000000e+01   8.0000000e+00   0.0000000e+00
   4.3000000e+01   9.0000000e+00   0.0000000e+00
   4.3000000e+01   1.0000000e+01   0.0000000e+00
   4.3000000e+01   1.1000000e+01   0.0000000e+00
   4.3000000e+01   1.2000000e+01   0.0000000e+00
   4.3000000e+01   1.3000000e+01   0.0000000e+00
   4.3000000e+01   1.4000000e+01   0.0000000e+00
   4.3000000e+01   1.5000000e+01   0.0000000e+00
   4.3000000e+01   1.6000000e+01   0.0000000e+00
   4.3000000e+01   1.7000000e+01   0.0000000e+00
   4.3000000e+01   1.8000000e+01   0.0000000e+00
   4.3000000e+01   1.9000000e+01   0.0000000e+00
   4.3000000e+01   2.0000000e+01   0.0000000e+00
   4.3000000e+01   2.1000000e+01   0.0000000e+00
   4.3000000e+01   2.2000000e+01   0.0000000e+00
   4.3000000e+01   2.3000000e+01   0.0000000e+00
   4.3000000e+01   2.4000000e+01   0.0000000e+00
   4.3000000e+01   2.5000000e+01   0.0000000e+00
   4.3000000e+01   2.6000000e+01   0.0000000e+00
   4.3000000e+01   2.7000000e+01   0.0000000e+00
   4.3000000e+01   2.8000000e+01   0.0000000e+00
   4.3000000e+01   2.9000000e+01   0.0000000e+00
   4.3000000e+01   3.0000000e+01   0.0000000e+00
   4.3000000e+01   3.1000000e+01   0.0000000e+00
   4.3000000e+01   3.2000000e+01   0.0000000e+00
   4.3000000e+01   3.3000000e+01   0.0000000e+00
   4.3000000e+01   3.4000000e+01   0.0000000e+00
   4.3000000e+01   3.5000000e+01   0.0000000e+00
   4.3000000e+01   3.6000000e+01   0.0000000e+00
   4.3000000e+01   3.7000000e+01   0.0000000e+00
   4.3000000e+01   3.8000000e+01   0.0000000e+00
   4.3000000e+01   3.9000000e+01   0.0000000e+00
   4.3000000e+01   4.0000000e+01   0.0000000e+00
   4.3000000e+01   4.1000000e+01   0.0000000e+00
   4.3000000e+01   4.2000000e+01   0.0000000e+00
   4.3000000e+01   4.3000000e+01   1.0000000e+00
   4.3000000e+01   4.4000000e+01   0.0000000e+00
   4.3000000e+01   4.5000000e+01   0.0000000e+00
   4.3000000e+01   4.6000000e+01   0.0000000e+00
   4.3000000e+01   4.7000000e+01   0.0000000e+00
   4.3000000e+01   4.8000000e+01   0.0000000e+00
   4.3000000e+01   4.9000000e+01   0.0000000e+00
   4.3000000e+01   5.0000000e+01   0.0000000e+00
   4.3000000e+01   5.1000000e+01   0.0000000e+00
   4.3000000e+01   5.2000000e+01   0.0000000e+00
   4.3000000e+01   5.3000000e+01   0.0000000e+00
   4.3000000e+01   5.4000000e+01   0.0000000e+00
   4.3000000e+01   5.5000000e+01   0.0000000e+00
   4.3000000e+01   5.6000000e+01   0.0000000e+00
   4.3000000e+01   5.7000000e+01   0.0000000e+00
   4.3000000e+01   5.8000000e+01   0.0000000e+00
   4.3000000e+01   5.9000000e+01   0.0000000e+00
   4.3000000e+01   6.0000000e+01   0.0000000e+00
   4.3000000e+01   6.1000000e+01   0.0000000e+00
   4.3000000e+01   6.2000000e+01   0.0000000e+00
   4.3000000e+01   6.3000000e+01   0.0000000e+00
   4.3000000e+01   6.4000000e+01   0.0000000e+00
   4.4000000e+01   1.0000000e+00   0.0000000e+00
   4.4000000e+01   2.0000000e+00   0.0000000e+00
   4.4000000e+01   3.0000000e+00   0.0000000e+00
   4.4000000e+01   4.0000000e+00   0.0000000e+00
   4.4000000e+01   5.0000000e+00   0.0000000e+00
   4.4000000e+01   6.0000000e+00   0.0000000e+00
   4.4000000e+01   7.0000000e+00   0.0000000e+00
   4.4000000e+01   8.0000000e+00   0.0000000e+00
   4.4000000e+01   9.0000000e+00   0.0000000e+00
   4.4000000e+01   1.0000000e+01   0.0000000e+00
   4.4000000e+01   1.1000000e+01   0.0000000e+00
   4.4000000e+01   1.2000000e+01   0.0000000e+00
   4.4000000e+01   1.3000000e+01   0.0000000e+00
   4.4000000e+01   1.4000000e+01   0.0000000e+00
   4.4000000e+01   1.5000000e+01   0.0000000e+00
   4.4000000e+01   1.6000000e+01   0.0000000e+00
   4.4000000e+01   1.7000000e+01   0.0000000e+00
   4.4000000e+01   1.8000000e+01   0.0000000e+00
   4.4000000e+01   1.9000000e+01   0.0000000e+00
   4.4000000e+01   2.0000000e+01   0.0000000e+00
   4.4000000e+01   2.1000000e+01   0.0000000e+00
   4.4000000e+01   2.2000000e+01   0.0000000e+00
   4.4000000e+01   2.3000000e+01   0.0000000e+00
   4.4000000e+01   2.4000000e+01   0.0000000e+00
   4.4000000e+01   2.5000000e+01   0.0000000e+00
   4.4000000e+01   2.6000000e+01   0.0000000e+00
   4.4000000e+01   2.7000000e+01   0.0000000e+00
   4.4000000e+01   2.8000000e+01   0.0000000e+00
   4.4000000e+01   2.9000000e+01   0.0000000e+00
   4.4000000e+01   3.0000000e+01   0.0000000e+00
   4.4000000e+01   3.1000000e+01   0.0000000e+00
   4.4000000e+01   3.2000000e+01   0.0000000e+00
   4.4000000e+01   3.3000000e+01   0.0000000e+00
   4.4000000e+01   3.4000000e+01   0.0000000e+00
   4.4000000e+01   3.5000000e+01   0.0000000e+00
   4.4000000e+01   3.6000000e+01   0.0000000e+00
   4.4000000e+01   3.7000000e+01   0.0000000e+00
   4.4000000e+01   3.8000000e+01   0.0000000e+00
   4.4000000e+01   3.9000000e+01   0.0000000e+00
   4.4000000e+01   4.0000000e+01   0.0000000e+00
   4.4000000e+01   4.1000000e+01   0.0000000e+00
   4.4000000e+01   4.2000000e+01   0.0000000e+00
   4.4000000e+01   4.3000000e+01   0.0000000e+00
   4.4000000e+01   4.4000000e+01   1.0000000e+00
   4.4000000e+01   4.5000000e+01   0.0000000e+00
   4.4000000e+01   4.6000000e+01   0.0000000e+00
   4.4000000e+01   4.7000000e+01   0.0000000e+00
   4.4000000e+01   4.8000000e+01   0.0000000e+00
   4.4000000e+01   4.9000000e+01   0.0000000e+00
   4.4000000e+01   5.0000000e+01   0.0000000e+00
   4.4000000e+01   5.1000000e+01   0.0000000e+00
   4.4000000e+01   5.2000000e+01   0.0000000e+00
   4.4000000e+01   5.3000000e+01   0.0000000e+00
   4.4000000e+01   5.4000000e+01   0.0000000e+00
   4.4000000e+01   5.5000000e+01   0.0000000e+00
   4.4000000e+01   5.6000000e+01   0.0000000e+00
   4.4000000e+01   5.7000000e+01   0.0000000e+00
   4.4000000e+01   5.8000000e+01   0.0000000e+00
   4.4000000e+01   5.9000000e+01   0.0000000e+00
   4.4000000e+01   6.0000000e+01   0.0000000e+00
   4.4000000e+01   6.1000000e+01   0.0000000e+00
   4.4000000e+01   6.2000000e+01   0.0000000e+00
   4.4000000e+01   6.3000000e+01   0.0000000e+00
   4.4000000e+01   6.4000000e+01   0.0000000e+00
   4.5000000e+01   1.0000000e+00   0.0000000e+00
   4.5000000e+01   2.0000000e+00   0.0000000e+00
   4.5000000e+01   3.0000000e+00   0.0000000e+00
   4.5000000e+01   4.0000000e+00   0.0000000e+00
   4.5000000e+01   5.0000000e+00   0.0000000e+00
   4.5000000e+01   6.0000000e+00   0.0000000e+00
   4.5000000e+01   7.0000000e+00   0.0000000e+00
   4.5000000e+01   8.0000000e+00   0.0000000e+00
   4.5000000e+01   9.0000000e+00   0.0000000e+00
   4.5000000e+01   1.0000000e+01   0.0000000e+00
   4.5000000e+01   1.1000000e+01   0.0000000e+00
   4.5000000e+01   1.2000000e+01   0.0000000e+00
   4.5000000e+01   1.3000000e+01   0.0000000e+00
   4.5000000e+01   1.4000000e+01   0.0000000e+00
   4.5000000e+01   1.5000000e+01   0.0000000e+00
   4.5000000e+01   1.6000000e+01   0.0000000e+00
   4.5000000e+01   1.7000000e+01   0.0000000e+00
   4.5000000e+01   1.8000000e+01   0.0000000e+00
   4.5000000e+01   1.9000000e+01   0.0000000e+00
   4.5000000e+01   2.0000000e+01   0.0000000e+00
   4.5000000e+01   2.1000000e+01   0.0000000e+00
   4.5000000e+01   2.2000000e+01   0.0000000e+00
   4.5000000e+01   2.3000000e+01   0.0000000e+00
   4.5000000e+01   2.4000000e+01   0.0000000e+00
   4.5000000e+01   2.5000000e+01   0.0000000e+00
   4.5000000e+01   2.6000000e+01   0.0000000e+00
   4.5000000e+01   2.7000000e+01   0.0000000e+00
   4.5000000e+01   2.8000000e+01   0.0000000e+00
   4.5000000e+01   2.9000000e+01   0.0000000e+00
   4.5000000e+01   3.0000000e+01   0.0000000e+00
   4.5000000e+01   3.1000000e+01   0.0000000e+00
   4.5000000e+01   3.2000000e+01   0.0000000e+00
   4.5000000e+01   3.3000000e+01   0.0000000e+00
   4.5000000e+01   3.4000000e+01   0.0000000e+00
   4.5000000e+01   3.5000000e+01   0.0000000e+00
   4.5000000e+01   3.6000000e+01   0.0000000e+00
   4.5000000e+01   3.7000000e+01   0.0000000e+00
   4.5000000e+01   3.8000000e+01   0.0000000e+00
   4.5000000e+01   3.9000000e+01   0.0000000e+00
   4.5000000e+01   4.0000000e+01   0.0000000e+00
   4.5000000e+01   4.1000000e+01   0.0000000e+00
   4.5000000e+01   4.2000000e+01   0.0000000e+00
   4.5000000e+01   4.3000000e+01   0.0000000e+00
   4.5000000e+01   4.4000000e+01   0.0000000e+00
   4.5000000e+01   4.5000000e+01   1.0000000e+00
   4.5000000e+01   4.6000000e+01   0.0000000e+00
   4.5000000e+01   4.7000000e+01   0.0000000e+00
   4.5000000e+01   4.8000000e+01   0.0000000e+00
   4.5000000e+01   4.9000000e+01   0.0000000e+00
   4.5000000e+01   5.0000000e+01   0.0000000e+00
   4.5000000e+01   5.1000000e+01   0.0000000e+00
   4.5000000e+01   5.2000000e+01   0.0000000e+00
   4.5000000e+01   5.3000000e+01   0.0000000e+00
   4.5000000e+01   5.4000000e+01   0.0000000e+00
   4.5000000e+01   5.5000000e+01   0.0000000e+00
   4.5000000e+01   5.6000000e+01   0.0000000e+00
   4.5000000e+01   5.7000000e+01   0.0000000e+00
   4.5000000e+01   5.8000000e+01   0.0000000e+00
   4.5000000e+01   5.9000000e+01   0.0000000e+00
   4.5000000e+01   6.0000000e+01   0.0000000e+00
   4.5000000e+01   6.1000000e+01   0.0000000e+00
   4.5000000e+01   6.2000000e+01   0.0000000e+00
   4.5000000e+01   6.3000000e+01   0.0000000e+00
   4.5000000e+01   6.4000000e+01   0.0000000e+00
   4.6000000e+01   1.0000000e+00   0.0000000e+00
   4.6000000e+01   2.0000000e+00   0.0000000e+00
   4.6000000e+01   3.0000000e+00   0.0000000e+00
   4.6000000e+01   4.0000000e+00   0.0000000e+00
   4.6000000e+01   5.0000000e+00   0.0000000e+00
   4.6000000e+01   6.0000000e+00   0.0000000e+00
   4.6000000e+01   7.0000000e+00   0.0000000e+00
   4.6000000e+01   8.0000000e+00   0.0000000e+00
   4.6000000e+01   9.0000000e+00   0.0000000e+00
   4.6000000e+01   1.0000000e+01   0.0000000e+00
   4.6000000e+01   1.1000000e+01   0.0000000e+00
   4.6000000e+01   1.2000000e+01   0.0000000e+00
   4.6000000e+01   1.3000000e+01   0.0000000e+00
   4.6000000e+01   1.4000000e+01   0.0000000e+00
   4.6000000e+01   1.5000000e+01   0.0000000e+00
   4.6000000e+01   1.6000000e+01   0.0000000e+00
   4.6000000e+01   1.7000000e+01   0.0000000e+00
   4.6000000e+01   1.8000000e+01   0.0000000e+00
   4.6000000e+01   1.9000000e+01   0.0000000e+00
   4.6000000e+01   2.0000000e+01   0.0000000e+00
   4.6000000e+01   2.1000000e+01   0.0000000e+00
   4.6000000e+01   2.2000000e+01   0.0000000e+00
   4.6000000e+01   2.3000000e+01   0.0000000e+00
   4.6000000e+01   2.4000000e+01   0.0000000e+00
   4.6000000e+01   2.5000000e+01   0.0000000e+00
   4.6000000e+01   2.6000000e+01   0.0000000e+00
   4.6000000e+01   2.7000000e+01   0.0000000e+00
   4.6000000e+01   2.8000000e+01   0.0000000e+00
   4.6000000e+01   2.9000000e+01   0.0000000e+00
   4.6000000e+01   3.0000000e+01   0.0000000e+00
   4.6000000e+01   3.1000000e+01   0.0000000e+00
   4.6000000e+01   3.2000000e+01   0.0000000e+00
   4.6000000e+01   3.3000000e+01   0.0000000e+00
   4.6000000e+01   3.4000000e+01   0.0000000e+00
   4.6000000e+01   3.5000000e+01   0.0000000e+00
   4.6000000e+01   3.6000000e+01   0.0000000e+00
   4.6000000e+01   3.7000000e+01   0.0000000e+00
   4.6000000e+01   3.8000000e+01   0.0000000e+00
   4.6000000e+01   3.9000000e+01   0.0000000e+00
   4.6000000e+01   4.0000000e+01   0.0000000e+00
   4.6000000e+01   4.1000000e+01   0.0000000e+00
   4.6000000e+01   4.2000000e+01   0.0000000e+00
   4.6000000e+01   4.3000000e+01   0.0000000e+00
   4.6000000e+01   4.4000000e+01   0.0000000e+00
   4.6000000e+01   4.5000000e+01   0.0000000e+00
   4.6000000e+01   4.6000000e+01   1.0000000e+00
   4.6000000e+01   4.7000000e+01   0.0000000e+00
   4.6000000e+01   4.8000000e+01   0.0000000e+00
   4.6000000e+01   4.9000000e+01   0.0000000e+00
   4.6000000e+01   5.0000000e+01   0.0000000e+00
   4.6000000e+01   5.1000000e+01   0.0000000e+00
   4.6000000e+01   5.2000000e+01   0.0000000e+00
   4.6000000e+01   5.3000000e+01   0.0000000e+00
   4.6000000e+01   5.4000000e+01   0.0000000e+00
   4.6000000e+01   5.5000000e+01   0.0000000e+00
   4.6000000e+01   5.6000000e+01   0.0000000e+00
   4.6000000e+01   5.7000000e+01   0.0000000e+00
   4.6000000e+01   5.8000000e+01   0.0000000e+00
   4.6000000e+01   5.9000000e+01   0.0000000e+00
   4.6000000e+01   6.0000000e+01   0.0000000e+00
   4.6000000e+01   6.1000000e+01   0.0000000e+00
   4.6000000e+01   6.2000000e+01   0.0000000e+00
   4.6000000e+01   6.3000000e+01   0.0000000e+00
   4.6000000e+01   6.4000000e+01   0.0000000e+00
   4.7000000e+01   1.0000000e+00   0.0000000e+00
   4.7000000e+01   2.0000000e+00   0.0000000e+00
   4.7000000e+01   3.0000000e+00   0.0000000e+00
   4.7000000e+01   4.0000000e+00   0.0000000e+00
   4.7000000e+01   5.0000000e+00   0.0000000e+00
   4.7000000e+01   6.0000000e+00   0.0000000e+00
   4.7000000e+01   7.0000000e+00   0.0000000e+00
   4.7000000e+01   8.0000000e+00   0.0000000e+00
   4.7000000e+01   9.0000000e+00   0.0000000e+00
   4.7000000e+01   1.0000000e+01   0.0000000e+00
   4.7000000e+01   1.1000000e+01   0.0000000e+00
   4.7000000e+01   1.2000000e+01   0.0000000e+00
   4.7000000e+01   1.3000000e+01   0.0000000e+00
   4.7000000e+01   1.4000000e+01   0.0000000e+00
   4.7000000e+01   1.5000000e+01   0.0000000e+00
   4.7000000e+01   1.6000000e+01   0.0000000e+00
   4.7000000e+01   1.7000000e+01   0.0000000e+00
   4.7000000e+01   1.8000000e+01   0.0000000e+00
   4.7000000e+01   1.9000000e+01   0.0000000e+00
   4.7000000e+01   2.0000000e+01   0.0000000e+00
   4.7000000e+01   2.1000000e+01   0.0000000e+00
   4.7000000e+01   2.2000000e+01   0.0000000e+00
   4.7000000e+01   2.3000000e+01   0.0000000e+00
   4.7000000e+01   2.4000000e+01   0.0000000e+00
   4.7000000e+01   2.5000000e+01   0.0000000e+00
   4.7000000e+01   2.6000000e+01   0.0000000e+00
   4.7000000e+01   2.7000000e+01   0.0000000e+00
   4.7000000e+01   2.8000000e+01   0.0000000e+00
   4.7000000e+01   2.9000000e+01   0.0000000e+00
   4.7000000e+01   3.0000000e+01   0.0000000e+00
   4.7000000e+01   3.1000000e+01   0.0000000e+00
   4.7000000e+01   3.2000000e+01   0.0000000e+00
   4.7000000e+01   3.3000000e+01   0.0000000e+00
   4.7000000e+01   3.4000000e+01   0.0000000e+00
   4.7000000e+01   3.5000000e+01   0.0000000e+00
   4.7000000e+01   3.6000000e+01   0.0000000e+00
   4.7000000e+01   3.7000000e+01   0.0000000e+00
   4.7000000e+01   3.8000000e+01   0.0000000e+00
   4.7000000e+01   3.9000000e+01   0.0000000e+00
   4.7000000e+01   4.0000000e+01   0.0000000e+00
   4.7000000e+01   4.1000000e+01   0.0000000e+00
   4.7000000e+01   4.2000000e+01   0.0000000e+00
   4.7000000e+01   4.3000000e+01   0.0000000e+00
   4.7000000e+01   4.4000000e+01   0.0000000e+00
   4.7000000e+01   4.5000000e+01   0.0000000e+00
   4.7000000e+01   4.6000000e+01   0.0000000e+00
   4.7000000e+01   4.7000000e+01   1.0000000e+00
   4.7000000e+01   4.8000000e+01   0.0000000e+00
   4.7000000e+01   4.9000000e+01   0.0000000e+00
   4.7000000e+01   5.0000000e+01   0.0000000e+00
   4.7000000e+01   5.1000000e+01   0.0000000e+00
   4.7000000e+01   5.2000000e+01   0.0000000e+00
   4.7000000e+01   5.3000000e+01   0.0000000e+00
   4.7000000e+01   5.4000000e+01   0.0000000e+00
   4.7000000e+01   5.5000000e+01   0.0000000e+00
   4.7000000e+01   5.6000000e+01   0.0000000e+00
   4.7000000e+01   5.7000000e+01   0.0000000e+00
   4.7000000e+01   5.8000000e+01   0.0000000e+00
   4.7000000e+01   5.9000000e+01   0.0000000e+00
   4.7000000e+01   6.0000000e+01   0.0000000e+00
   4.7000000e+01   6.1000000e+01   0.0000000e+00
   4.7000000e+01   6.2000000e+01   0.0000000e+00
   4.7000000e+01   6.3000000e+01   0.0000000e+00
   4.7000000e+01   6.4000000e+01   0.0000000e+00
   4.8000000e+01   1.0000000e+00   0.0000000e+00
   4.8000000e+01   2.0000000e+00   0.0000000e+00
   4.8000000e+01   3.0000000e+00   0.0000000e+00
   4.8000000e+01   4.0000000e+00   0.0000000e+00
   4.8000000e+01   5.0000000e+00   0.0000000e+00
   4.8000000e+01   6.0000000e+00   0.0000000e+00
   4.8000000e+01   7.0000000e+00   0.0000000e+00
   4.8000000e+01   8.0000000e+00   0.0000000e+00
   4.8000000e+01   9.0000000e+00   0.0000000e+00
   4.8000000e+01   1.0000000e+01   0.0000000e+00
   4.8000000e+01   1.1000000e+01   0.0000000e+00
   4.8000000e+01   1.2000000e+01   0.0000000e+00
   4.8000000e+01   1.3000000e+01   0.0000000e+00
   4.8000000e+01   1.4000000e+01   0.0000000e+00
   4.8000000e+01   1.5000000e+01   0.0000000e+00
   4.8000000e+01   1.6000000e+01   0.0000000e+00
   4.8000000e+01   1.7000000e+01   0.0000000e+00
   4.8000000e+01   1.8000000e+01   0.0000000e+00
   4.8000000e+01   1.9000000e+01   0.0000000e+00
   4.8000000e+01   2.0000000e+01   0.0000000e+00
   4.8000000e+01   2.1000000e+01   0.0000000e+00
   4.8000000e+01   2.2000000e+01   0.0000000e+00
   4.8000000e+01   2.3000000e+01   0.0000000e+00
   4.8000000e+01   2.4000000e+01   0.0000000e+00
   4.8000000e+01   2.5000000e+01   0.0000000e+00
   4.8000000e+01   2.6000000e+01   0.0000000e+00
   4.8000000e+01   2.7000000e+01   0.0000000e+00
   4.8000000e+01   2.8000000e+01   0.0000000e+00
   4.8000000e+01   2.9000000e+01   0.0000000e+00
   4.8000000e+01   3.0000000e+01   0.0000000e+00
   4.8000000e+01   3.1000000e+01   0.0000000e+00
   4.8000000e+01   3.2000000e+01   0.0000000e+00
   4.8000000e+01   3.3000000e+01   0.0000000e+00
   4.8000000e+01   3.4000000e+01   0.0000000e+00
   4.8000000e+01   3.5000000e+01   0.0000000e+00
   4.8000000e+01   3.6000000e+01   0.0000000e+00
   4.8000000e+01   3.7000000e+01   0.0000000e+00
   4.8000000e+01   3.8000000e+01   0.0000000e+00
   4.8000000e+01   3.9000000e+01   0.0000000e+00
   4.8000000e+01   4.0000000e+01   0.0000000e+00
   4.8000000e+01   4.1000000e+01   0.0000000e+00
   4.8000000e+01   4.2000000e+01   0.0000000e+00
   4.8000000e+01   4.3000000e+01   0.0000000e+00
   4.8000000e+01   4.4000000e+01   0.0000000e+00
   4.8000000e+01   4.5000000e+01   0.0000000e+00
   4.8000000e+01   4.6000000e+01   0.0000000e+00
   4.8000000e+01   4.7000000e+01   0.0000000e+00
   4.8000000e+01   4.8000000e+01   1.0000000e+00
   4.8000000e+01   4.9000000e+01   0.0000000e+00
   4.8000000e+01   5.0000000e+01   0.0000000e+00
   4.8000000e+01   5.1000000e+01   0.0000000e+00
   4.8000000e+01   5.2000000e+01   0.0000000e+00
   4.8000000e+01   5.3000000e+01   0.0000000e+00
   4.8000000e+01   5.4000000e+01   0.0000000e+00
   4.8000000e+01   5.5000000e+01   0.0000000e+00
   4.8000000e+01   5.6000000e+01   0.0000000e+00
   4.8000000e+01   5.7000000e+01   0.0000000e+00
   4.8000000e+01   5.8000000e+01   0.0000000e+00
   4.8000000e+01   5.9000000e+01   0.0000000e+00
   4.8000000e+01   6.0000000e+01   0.0000000e+00
   4.8000000e+01   6.1000000e+01   0.0000000e+00
   4.8000000e+01   6.2000000e+01   0.0000000e+00
   4.8000000e+01   6.3000000e+01   0.0000000e+00
   4.8000000e+01   6.4000000e+01   0.0000000e+00
   4.9000000e+01   1.0000000e+00   0.0000000e+00
   4.9000000e+01   2.0000000e+00   0.0000000e+00
   4.9000000e+01   3.0000000e+00   0.0000000e+00
   4.9000000e+01   4.0000000e+00   0.0000000e+00
   4.9000000e+01   5.0000000e+00   0.0000000e+00
   4.9000000e+01   6.0000000e+00   0.0000000e+00
   4.9000000e+01   7.0000000e+00   0.0000000e+00
   4.9000000e+01   8.0000000e+00   0.0000000e+00
   4.9000000e+01   9.0000000e+00   0.0000000e+00
   4.9000000e+01   1.0000000e+01   0.0000000e+00
   4.9000000e+01   1.1000000e+01   0.0000000e+00
   4.9000000e+01   1.2000000e+01   0.0000000e+00
   4.9000000e+01   1.3000000e+01   0.0000000e+00
   4.9000000e+01   1.4000000e+01   0.0000000e+00
   4.9000000e+01   1.5000000e+01   0.0000000e+00
   4.9000000e+01   1.6000000e+01   0.0000000e+00
   4.9000000e+01   1.7000000e+01   0.0000000e+00
   4.9000000e+01   1.8000000e+01   0.0000000e+00
   4.9000000e+01   1.9000000e+01   0.0000000e+00
   4.9000000e+01   2.0000000e+01   0.0000000e+00
   4.9000000e+01   2.1000000e+01   0.0000000e+00
   4.9000000e+01   2.2000000e+01   0.0000000e+00
   4.9000000e+01   2.3000000e+01   0.0000000e+00
   4.9000000e+01   2.4000000e+01   0.0000000e+00
   4.9000000e+01   2.5000000e+01   0.0000000e+00
   4.9000000e+01   2.6000000e+01   0.0000000e+00
   4.9000000e+01   2.7000000e+01   0.0000000e+00
   4.9000000e+01   2.8000000e+01   0.0000000e+00
   4.9000000e+01   2.9000000e+01   0.0000000e+00
   4.9000000e+01   3.0000000e+01   0.0000000e+00
   4.9000000e+01   3.1000000e+01   0.0000000e+00
   4.9000000e+01   3.2000000e+01   0.0000000e+00
   4.9000000e+01   3.3000000e+01   0.0000000e+00
   4.9000000e+01   3.4000000e+01   0.0000000e+00
   4.9000000e+01   3.5000000e+01   0.0000000e+00
   4.9000000e+01   3.6000000e+01   0.0000000e+00
   4.9000000e+01   3.7000000e+01   0.0000000e+00
   4.9000000e+01   3.8000000e+01   0.0000000e+00
   4.9000000e+01   3.9000000e+01   0.0000000e+00
   4.9000000e+01   4.0000000e+01   0.0000000e+00
   4.9000000e+01   4.1000000e+01   0.0000000e+00
   4.9000000e+01   4.2000000e+01   0.0000000e+00
   4.9000000e+01   4.3000000e+01   0.0000000e+00
   4.9000000e+01   4.4000000e+01   0.0000000e+00
   4.9000000e+01   4.5000000e+01   0.0000000e+00
   4.9000000e+01   4.6000000e+01   0.0000000e+00
   4.9000000e+01   4.7000000e+01   0.0000000e+00
   4.9000000e+01   4.8000000e+01   0.0000000e+00
   4.9000000e+01   4.9000000e+01   1.0000000e+00
   4.9000000e+01   5.0000000e+01   0.0000000e+00
   4.9000000e+01   5.1000000e+01   0.0000000e+00
   4.9000000e+01   5.2000000e+01   0.0000000e+00
   4.9000000e+01   5.3000000e+01   0.0000000e+00
   4.9000000e+01   5.4000000e+01   0.0000000e+00
   4.9000000e+01   5.5000000e+01   0.0000000e+00
   4.9000000e+01   5.6000000e+01   0.0000000e+00
   4.9000000e+01   5.7000000e+01   0.0000000e+00
   4.9000000e+01   5.8000000e+01   0.0000000e+00
   4.9000000e+01   5.9000000e+01   0.0000000e+00
   4.9000000e+01   6.0000000e+01   0.0000000e+00
   4.9000000e+01   6.1000000e+01   0.0000000e+00
   4.9000000e+01   6.2000000e+01   0.0000000e+00
   4.9000000e+01   6.3000000e+01   0.0000000e+00
   4.9000000e+01   6.4000000e+01   0.0000000e+00
   5.0000000e+01   1.0000000e+00   0.0000000e+00
   5.0000000e+01   2.0000000e+00   0.0000000e+00
   5.0000000e+01   3.0000000e+00   0.0000000e+00
   5.0000000e+01   4.0000000e+00   0.0000000e+00
   5.0000000e+01   5.0000000e+00   0.0000000e+00
   5.0000000e+01   6.0000000e+00   0.0000000e+00
   5.0000000e+01   7.0000000e+00   0.0000000e+00
   5.0000000e+01   8.0000000e+00   0.0000000e+00
   5.0000000e+01   9.0000000e+00   0.0000000e+00
   5.0000000e+01   1.0000000e+01   0.0000000e+00
   5.0000000e+01   1.1000000e+01   0.0000000e+00
   5.0000000e+01   1.2000000e+01   0.0000000e+00
   5.0000000e+01   1.3000000e+01   0.0000000e+00
   5.0000000e+01   1.4000000e+01   0.0000000e+00
   5.0000000e+01   1.5000000e+01   0.0000000e+00
   5.0000000e+01   1.6000000e+01   0.0000000e+00
   5.0000000e+01   1.7000000e+01   0.0000000e+00
   5.0000000e+01   1.8000000e+01   0.0000000e+00
   5.0000000e+01   1.9000000e+01   0.0000000e+00
   5.0000000e+01   2.0000000e+01   0.0000000e+00
   5.0000000e+01   2.1000000e+01   0.0000000e+00
   5.0000000e+01   2.2000000e+01   0.0000000e+00
   5.0000000e+01   2.3000000e+01   0.0000000e+00
   5.0000000e+01   2.4000000e+01   0.0000000e+00
   5.0000000e+01   2.5000000e+01   0.0000000e+00
   5.0000000e+01   2.6000000e+01   0.0000000e+00
   5.0000000e+01   2.7000000e+01   0.0000000e+00
   5.0000000e+01   2.8000000e+01   0.0000000e+00
   5.0000000e+01   2.9000000e+01   0.0000000e+00
   5.0000000e+01   3.0000000e+01   0.0000000e+00
   5.0000000e+01   3.1000000e+01   0.0000000e+00
   5.0000000e+01   3.2000000e+01   0.0000000e+00
   5.0000000e+01   3.3000000e+01   0.0000000e+00
   5.0000000e+01   3.4000000e+01   0.0000000e+00
   5.0000000e+01   3.5000000e+01   0.0000000e+00
   5.0000000e+01   3.6000000e+01   0.0000000e+00
   5.0000000e+01   3.7000000e+01   0.0000000e+00
   5.0000000e+01   3.8000000e+01   0.0000000e+00
   5.0000000e+01   3.9000000e+01   0.0000000e+00
   5.0000000e+01   4.0000000e+01   0.0000000e+00
   5.0000000e+01   4.1000000e+01   0.0000000e+00
   5.0000000e+01   4.2000000e+01   0.0000000e+00
   5.0000000e+01   4.3000000e+01   0.0000000e+00
   5.0000000e+01   4.4000000e+01   0.0000000e+00
   5.0000000e+01   4.5000000e+01   0.0000000e+00
   5.0000000e+01   4.6000000e+01   0.0000000e+00
   5.0000000e+01   4.7000000e+01   0.0000000e+00
   5.0000000e+01   4.8000000e+01   0.0000000e+00
   5.0000000e+01   4.9000000e+01   0.0000000e+00
   5.0000000e+01   5.0000000e+01   1.0000000e+00
   5.0000000e+01   5.1000000e+01   0.0000000e+00
   5.0000000e+01   5.2000000e+01   0.0000000e+00
   5.0000000e+01   5.3000000e+01   0.0000000e+00
   5.0000000e+01   5.4000000e+01   0.0000000e+00
   5.0000000e+01   5.5000000e+01   0.0000000e+00
   5.0000000e+01   5.6000000e+01   0.0000000e+00
   5.0000000e+01   5.7000000e+01   0.0000000e+00
   5.0000000e+01   5.8000000e+01   0.0000000e+00
   5.0000000e+01   5.9000000e+01   0.0000000e+00
   5.0000000e+01   6.0000000e+01   0.0000000e+00
   5.0000000e+01   6.1000000e+01   0.0000000e+00
   5.0000000e+01   6.2000000e+01   0.0000000e+00
   5.0000000e+01   6.3000000e+01   0.0000000e+00
   5.0000000e+01   6.4000000e+01   0.0000000e+00
   5.1000000e+01   1.0000000e+00   0.0000000e+00
   5.1000000e+01   2.0000000e+00   0.0000000e+00
   5.1000000e+01   3.0000000e+00   0.0000000e+00
   5.1000000e+01   4.0000000e+00   0.0000000e+00
   5.1000000e+01   5.0000000e+00   0.0000000e+00
   5.1000000e+01   6.0000000e+00   0.0000000e+00
   5.1000000e+01   7.0000000e+00   0.0000000e+00
   5.1000000e+01   8.0000000e+00   0.0000000e+00
   5.1000000e+01   9.0000000e+00   0.0000000e+00
   5.1000000e+01   1.0000000e+01   0.0000000e+00
   5.1000000e+01   1.1000000e+01   0.0000000e+00
   5.1000000e+01   1.2000000e+01   0.0000000e+00
   5.1000000e+01   1.3000000e+01   0.0000000e+00
   5.1000000e+01   1.4000000e+01   0.0000000e+00
   5.1000000e+01   1.5000000e+01   0.0000000e+00
   5.1000000e+01   1.6000000e+01   0.0000000e+00
   5.1000000e+01   1.7000000e+01   0.0000000e+00
   5.1000000e+01   1.8000000e+01   0.0000000e+00
   5.1000000e+01   1.9000000e+01   0.0000000e+00
   5.1000000e+01   2.0000000e+01   0.0000000e+00
   5.1000000e+01   2.1000000e+01   0.0000000e+00
   5.1000000e+01   2.2000000e+01   0.0000000e+00
   5.1000000e+01   2.3000000e+01   0.0000000e+00
   5.1000000e+01   2.4000000e+01   0.0000000e+00
   5.1000000e+01   2.5000000e+01   0.0000000e+00
   5.1000000e+01   2.6000000e+01   0.0000000e+00
   5.1000000e+01   2.7000000e+01   0.0000000e+00
   5.1000000e+01   2.8000000e+01   0.0000000e+00
   5.1000000e+01   2.9000000e+01   0.0000000e+00
   5.1000000e+01   3.0000000e+01   0.0000000e+00
   5.1000000e+01   3.1000000e+01   0.0000000e+00
   5.1000000e+01   3.2000000e+01   0.0000000e+00
   5.1000000e+01   3.3000000e+01   0.0000000e+00
   5.1000000e+01   3.4000000e+01   0.0000000e+00
   5.1000000e+01   3.5000000e+01   0.0000000e+00
   5.1000000e+01   3.6000000e+01   0.0000000e+00
   5.1000000e+01   3.7000000e+01   0.0000000e+00
   5.1000000e+01   3.8000000e+01   0.0000000e+00
   5.1000000e+01   3.9000000e+01   0.0000000e+00
   5.1000000e+01   4.0000000e+01   0.0000000e+00
   5.1000000e+01   4.1000000e+01   0.0000000e+00
   5.1000000e+01   4.2000000e+01   0.0000000e+00
   5.1000000e+01   4.3000000e+01   0.0000000e+00
   5.1000000e+01   4.4000000e+01   0.0000000e+00
   5.1000000e+01   4.5000000e+01   0.0000000e+00
   5.1000000e+01   4.6000000e+01   0.0000000e+00
   5.1000000e+01   4.7000000e+01   0.0000000e+00
   5.1000000e+01   4.8000000e+01   0.0000000e+00
   5.1000000e+01   4.9000000e+01   0.0000000e+00
   5.1000000e+01   5.0000000e+01   0.0000000e+00
   5.1000000e+01   5.1000000e+01   1.0000000e+00
   5.1000000e+01   5.2000000e+01   0.0000000e+00
   5.1000000e+01   5.3000000e+01   0.0000000e+00
   5.1000000e+01   5.4000000e+01   0.0000000e+00
   5.1000000e+01   5.5000000e+01   0.0000000e+00
   5.1000000e+01   5.6000000e+01   0.0000000e+00
   5.1000000e+01   5.7000000e+01   0.0000000e+00
   5.1000000e+01   5.8000000e+01   0.0000000e+00
   5.1000000e+01   5.9000000e+01   0.0000000e+00
   5.1000000e+01   6.0000000e+01   0.0000000e+00
   5.1000000e+01   6.1000000e+01   0.0000000e+00
   5.1000000e+01   6.2000000e+01   0.0000000e+00
   5.1000000e+01   6.3000000e+01   0.0000000e+00
   5.1000000e+01   6.4000000e+01   0.0000000e+00
   5.2000000e+01   1.0000000e+00   0.0000000e+00
   5.2000000e+01   2.0000000e+00   0.0000000e+00
   5.2000000e+01   3.0000000e+00   0.0000000e+00
   5.2000000e+01   4.0000000e+00   0.0000000e+00
   5.2000000e+01   5.0000000e+00   0.0000000e+00
   5.2000000e+01   6.0000000e+00   0.0000000e+00
   5.2000000e+01   7.0000000e+00   0.0000000e+00
   5.2000000e+01   8.0000000e+00   0.0000000e+00
   5.2000000e+01   9.0000000e+00   0.0000000e+00
   5.2000000e+01   1.0000000e+01   0.0000000e+00
   5.2000000e+01   1.1000000e+01   0.0000000e+00
   5.2000000e+01   1.2000000e+01   0.0000000e+00
   5.2000000e+01   1.3000000e+01   0.0000000e+00
   5.2000000e+01   1.4000000e+01   0.0000000e+00
   5.2000000e+01   1.5000000e+01   0.0000000e+00
   5.2000000e+01   1.6000000e+01   0.0000000e+00
   5.2000000e+01   1.7000000e+01   0.0000000e+00
   5.2000000e+01   1.8000000e+01   0.0000000e+00
   5.2000000e+01   1.9000000e+01   0.0000000e+00
   5.2000000e+01   2.0000000e+01   0.0000000e+00
   5.2000000e+01   2.1000000e+01   0.0000000e+00
   5.2000000e+01   2.2000000e+01   0.0000000e+00
   5.2000000e+01   2.3000000e+01   0.0000000e+00
   5.2000000e+01   2.4000000e+01   0.0000000e+00
   5.2000000e+01   2.5000000e+01   0.0000000e+00
   5.2000000e+01   2.6000000e+01   0.0000000e+00
   5.2000000e+01   2.7000000e+01   0.0000000e+00
   5.2000000e+01   2.8000000e+01   0.0000000e+00
   5.2000000e+01   2.9000000e+01   0.0000000e+00
   5.2000000e+01   3.0000000e+01   0.0000000e+00
   5.2000000e+01   3.1000000e+01   0.0000000e+00
   5.2000000e+01   3.2000000e+01   0.0000000e+00
   5.2000000e+01   3.3000000e+01   0.0000000e+00
   5.2000000e+01   3.4000000e+01   0.0000000e+00
   5.2000000e+01   3.5000000e+01   0.0000000e+00
   5.2000000e+01   3.6000000e+01   0.0000000e+00
   5.2000000e+01   3.7000000e+01   0.0000000e+00
   5.2000000e+01   3.8000000e+01   0.0000000e+00
   5.2000000e+01   3.9000000e+01   0.0000000e+00
   5.2000000e+01   4.0000000e+01   0.0000000e+00
   5.2000000e+01   4.1000000e+01   0.0000000e+00
   5.2000000e+01   4.2000000e+01   0.0000000e+00
   5.2000000e+01   4.3000000e+01   0.0000000e+00
   5.2000000e+01   4.4000000e+01   0.0000000e+00
   5.2000000e+01   4.5000000e+01   0.0000000e+00
   5.2000000e+01   4.6000000e+01   0.0000000e+00
   5.2000000e+01   4.7000000e+01   0.0000000e+00
   5.2000000e+01   4.8000000e+01   0.0000000e+00
   5.2000000e+01   4.9000000e+01   0.0000000e+00
   5.2000000e+01   5.0000000e+01   0.0000000e+00
   5.2000000e+01   5.1000000e+01   0.0000000e+00
   5.2000000e+01   5.2000000e+01   1.0000000e+00
   5.2000000e+01   5.3000000e+01   0.0000000e+00
   5.2000000e+01   5.4000000e+01   0.0000000e+00
   5.2000000e+01   5.5000000e+01   0.0000000e+00
   5.2000000e+01   5.6000000e+01   0.0000000e+00
   5.2000000e+01   5.7000000e+01   0.0000000e+00
   5.2000000e+01   5.8000000e+01   0.0000000e+00
   5.2000000e+01   5.9000000e+01   0.0000000e+00
   5.2000000e+01   6.0000000e+01   0.0000000e+00
   5.2000000e+01   6.1000000e+01   0.0000000e+00
   5.2000000e+01   6.2000000e+01   0.0000000e+00
   5.2000000e+01   6.3000000e+01   0.0000000e+00
   5.2000000e+01   6.4000000e+01   0.0000000e+00
   5.3000000e+01   1.0000000e+00   0.0000000e+00
   5.3000000e+01   2.0000000e+00   0.0000000e+00
   5.3000000e+01   3.0000000e+00   0.0000000e+00
   5.3000000e+01   4.0000000e+00   0.0000000e+00
   5.3000000e+01   5.0000000e+00   0.0000000e+00
   5.3000000e+01   6.0000000e+00   0.0000000e+00
   5.3000000e+01   7.0000000e+00   0.0000000e+00
   5.3000000e+01   8.0000000e+00   0.0000000e+00
   5.3000000e+01   9.0000000e+00   0.0000000e+00
   5.3000000e+01   1.0000000e+01   0.0000000e+00
   5.3000000e+01   1.1000000e+01   0.0000000e+00
   5.3000000e+01   1.2000000e+01   0.0000000e+00
   5.3000000e+01   1.3000000e+01   0.0000000e+00
   5.3000000e+01   1.4000000e+01   0.0000000e+00
   5.3000000e+01   1.5000000e+01   0.0000000e+00
   5.3000000e+01   1.6000000e+01   0.0000000e+00
   5.3000000e+01   1.7000000e+01   0.0000000e+00
   5.3000000e+01   1.8000000e+01   0.0000000e+00
   5.3000000e+01   1.9000000e+01   0.0000000e+00
   5.3000000e+01   2.0000000e+01   0.0000000e+00
   5.3000000e+01   2.1000000e+01   0.0000000e+00
   5.3000000e+01   2.2000000e+01   0.0000000e+00
   5.3000000e+01   2.3000000e+01   0.0000000e+00
   5.3000000e+01   2.4000000e+01   0.0000000e+00
   5.3000000e+01   2.5000000e+01   0.0000000e+00
   5.3000000e+01   2.6000000e+01   0.0000000e+00
   5.3000000e+01   2.7000000e+01   0.0000000e+00
   5.3000000e+01   2.8000000e+01   0.0000000e+00
   5.3000000e+01   2.9000000e+01   0.0000000e+00
   5.3000000e+01   3.0000000e+01   0.0000000e+00
   5.3000000e+01   3.1000000e+01   0.0000000e+00
   5.3000000e+01   3.2000000e+01   0.0000000e+00
   5.3000000e+01   3.3000000e+01   0.0000000e+00
   5.3000000e+01   3.4000000e+01   0.0000000e+00
   5.3000000e+01   3.5000000e+01   0.0000000e+00
   5.3000000e+01   3.6000000e+01   0.0000000e+00
   5.3000000e+01   3.7000000e+01   0.0000000e+00
   5.3000000e+01   3.8000000e+01   0.0000000e+00
   5.3000000e+01   3.9000000e+01   0.0000000e+00
   5.3000000e+01   4.0000000e+01   0.0000000e+00
   5.3000000e+01   4.1000000e+01   0.0000000e+00
   5.3000000e+01   4.2000000e+01   0.0000000e+00
   5.3000000e+01   4.3000000e+01   0.0000000e+00
   5.3000000e+01   4.4000000e+01   0.0000000e+00
   5.3000000e+01   4.5000000e+01   0.0000000e+00
   5.3000000e+01   4.6000000e+01   0.0000000e+00
   5.3000000e+01   4.7000000e+01   0.0000000e+00
   5.3000000e+01   4.8000000e+01   0.0000000e+00
   5.3000000e+01   4.9000000e+01   0.0000000e+00
   5.3000000e+01   5.0000000e+01   0.0000000e+00
   5.3000000e+01   5.1000000e+01   0.0000000e+00
   5.3000000e+01   5.2000000e+01   0.0000000e+00
   5.3000000e+01   5.3000000e+01   1.0000000e+00
   5.3000000e+01   5.4000000e+01   0.0000000e+00
   5.3000000e+01   5.5000000e+01   0.0000000e+00
   5.3000000e+01   5.6000000e+01   0.0000000e+00
   5.3000000e+01   5.7000000e+01   0.0000000e+00
   5.3000000e+01   5.8000000e+01   0.0000000e+00
   5.3000000e+01   5.9000000e+01   0.0000000e+00
   5.3000000e+01   6.0000000e+01   0.0000000e+00
   5.3000000e+01   6.1000000e+01   0.0000000e+00
   5.3000000e+01   6.2000000e+01   0.0000000e+00
   5.3000000e+01   6.3000000e+01   0.0000000e+00
   5.3000000e+01   6.4000000e+01   0.0000000e+00
   5.4000000e+01   1.0000000e+00   0.0000000e+00
   5.4000000e+01   2.0000000e+00   0.0000000e+00
   5.4000000e+01   3.0000000e+00   0.0000000e+00
   5.4000000e+01   4.0000000e+00   0.0000000e+00
   5.4000000e+01   5.0000000e+00   0.0000000e+00
   5.4000000e+01   6.0000000e+00   0.0000000e+00
   5.4000000e+01   7.0000000e+00   0.0000000e+00
   5.4000000e+01   8.0000000e+00   0.0000000e+00
   5.4000000e+01   9.0000000e+00   0.0000000e+00
   5.4000000e+01   1.0000000e+01   0.0000000e+00
   5.4000000e+01   1.1000000e+01   0.0000000e+00
   5.4000000e+01   1.2000000e+01   0.0000000e+00
   5.4000000e+01   1.3000000e+01   0.0000000e+00
   5.4000000e+01   1.4000000e+01   0.0000000e+00
   5.4000000e+01   1.5000000e+01   0.0000000e+00
   5.4000000e+01   1.6000000e+01   0.0000000e+00
   5.4000000e+01   1.7000000e+01   0.0000000e+00
   5.4000000e+01   1.8000000e+01   0.0000000e+00
   5.4000000e+01   1.9000000e+01   0.0000000e+00
   5.4000000e+01   2.0000000e+01   0.0000000e+00
   5.4000000e+01   2.1000000e+01   0.0000000e+00
   5.4000000e+01   2.2000000e+01   0.0000000e+00
   5.4000000e+01   2.3000000e+01   0.0000000e+00
   5.4000000e+01   2.4000000e+01   0.0000000e+00
   5.4000000e+01   2.5000000e+01   0.0000000e+00
   5.4000000e+01   2.6000000e+01   0.0000000e+00
   5.4000000e+01   2.7000000e+01   0.0000000e+00
   5.4000000e+01   2.8000000e+01   0.0000000e+00
   5.4000000e+01   2.9000000e+01   0.0000000e+00
   5.4000000e+01   3.0000000e+01   0.0000000e+00
   5.4000000e+01   3.1000000e+01   0.0000000e+00
   5.4000000e+01   3.2000000e+01   0.0000000e+00
   5.4000000e+01   3.3000000e+01   0.0000000e+00
   5.4000000e+01   3.4000000e+01   0.0000000e+00
   5.4000000e+01   3.5000000e+01   0.0000000e+00
   5.4000000e+01   3.6000000e+01   0.0000000e+00
   5.4000000e+01   3.7000000e+01   0.0000000e+00
   5.4000000e+01   3.8000000e+01   0.0000000e+00
   5.4000000e+01   3.9000000e+01   0.0000000e+00
   5.4000000e+01   4.0000000e+01   0.0000000e+00
   5.4000000e+01   4.1000000e+01   0.0000000e+00
   5.4000000e+01   4.2000000e+01   0.0000000e+00
   5.4000000e+01   4.3000000e+01   0.0000000e+00
   5.4000000e+01   4.4000000e+01   0.0000000e+00
   5.4000000e+01   4.5000000e+01   0.0000000e+00
   5.4000000e+01   4.6000000e+01   0.0000000e+00
   5.4000000e+01   4.7000000e+01   0.0000000e+00
   5.4000000e+01   4.8000000e+01   0.0000000e+00
   5.4000000e+01   4.9000000e+01   0.0000000e+00
   5.4000000e+01   5.0000000e+01   0.0000000e+00
   5.4000000e+01   5.1000000e+01   0.0000000e+00
   5.4000000e+01   5.2000000e+01   0.0000000e+00
   5.4000000e+01   5.3000000e+01   0.0000000e+00
   5.4000000e+01   5.4000000e+01   1.0000000e+00
   5.4000000e+01   5.5000000e+01   0.0000000e+00
   5.4000000e+01   5.6000000e+01   0.0000000e+00
   5.4000000e+01   5.7000000e+01   0.0000000e+00
   5.4000000e+01   5.8000000e+01   0.0000000e+00
   5.4000000e+01   5.9000000e+01   0.0000000e+00
   5.4000000e+01   6.0000000e+01   0.0000000e+00
   5.4000000e+01   6.1000000e+01   0.0000000e+00
   5.4000000e+01   6.2000000e+01   0.0000000e+00
   5.4000000e+01   6.3000000e+01   0.0000000e+00
   5.4000000e+01   6.4000000e+01   0.0000000e+00
   5.5000000e+01   1.0000000e+00   0.0000000e+00
   5.5000000e+01   2.0000000e+00   0.0000000e+00
   5.5000000e+01   3.0000000e+00   0.0000000e+00
   5.5000000e+01   4.0000000e+00   0.0000000e+00
   5.5000000e+01   5.0000000e+00   0.0000000e+00
   5.5000000e+01   6.0000000e+00   0.0000000e+00
   5.5000000e+01   7.0000000e+00   0.0000000e+00
   5.5000000e+01   8.0000000e+00   0.0000000e+00
   5.5000000e+01   9.0000000e+00   0.0000000e+00
   5.5000000e+01   1.0000000e+01   0.0000000e+00
   5.5000000e+01   1.1000000e+01   0.0000000e+00
   5.5000000e+01   1.2000000e+01   0.0000000e+00
   5.5000000e+01   1.3000000e+01   0.0000000e+00
   5.5000000e+01   1.4000000e+01   0.0000000e+00
   5.5000000e+01   1.5000000e+01   0.0000000e+00
   5.5000000e+01   1.6000000e+01   0.0000000e+00
   5.5000000e+01   1.7000000e+01   0.0000000e+00
   5.5000000e+01   1.8000000e+01   0.0000000e+00
   5.5000000e+01   1.9000000e+01   0.0000000e+00
   5.5000000e+01   2.0000000e+01   0.0000000e+00
   5.5000000e+01   2.1000000e+01   0.0000000e+00
   5.5000000e+01   2.2000000e+01   0.0000000e+00
   5.5000000e+01   2.3000000e+01   0.0000000e+00
   5.5000000e+01   2.4000000e+01   0.0000000e+00
   5.5000000e+01   2.5000000e+01   0.0000000e+00
   5.5000000e+01   2.6000000e+01   0.0000000e+00
   5.5000000e+01   2.7000000e+01   0.0000000e+00
   5.5000000e+01   2.8000000e+01   0.0000000e+00
   5.5000000e+01   2.9000000e+01   0.0000000e+00
   5.5000000e+01   3.0000000e+01   0.0000000e+00
   5.5000000e+01   3.1000000e+01   0.0000000e+00
   5.5000000e+01   3.2000000e+01   0.0000000e+00
   5.5000000e+01   3.3000000e+01   0.0000000e+00
   5.5000000e+01   3.4000000e+01   0.0000000e+00
   5.5000000e+01   3.5000000e+01   0.0000000e+00
   5.5000000e+01   3.6000000e+01   0.0000000e+00
   5.5000000e+01   3.7000000e+01   0.0000000e+00
   5.5000000e+01   3.8000000e+01   0.0000000e+00
   5.5000000e+01   3.9000000e+01   0.0000000e+00
   5.5000000e+01   4.0000000e+01   0.0000000e+00
   5.5000000e+01   4.1000000e+01   0.0000000e+00
   5.5000000e+01   4.2000000e+01   0.0000000e+00
   5.5000000e+01   4.3000000e+01   0.0000000e+00
   5.5000000e+01   4.4000000e+01   0.0000000e+00
   5.5000000e+01   4.5000000e+01   0.0000000e+00
   5.5000000e+01   4.6000000e+01   0.0000000e+00
   5.5000000e+01   4.7000000e+01   0.0000000e+00
   5.5000000e+01   4.8000000e+01   0.0000000e+00
   5.5000000e+01   4.9000000e+01   0.0000000e+00
   5.5000000e+01   5.0000000e+01   0.0000000e+00
   5.5000000e+01   5.1000000e+01   0.0000000e+00
   5.5000000e+01   5.2000000e+01   0.0000000e+00
   5.5000000e+01   5.3000000e+01   0.0000000e+00
   5.5000000e+01   5.4000000e+01   0.0000000e+00
   5.5000000e+01   5.5000000e+01   1.0000000e+00
   5.5000000e+01   5.6000000e+01   0.0000000e+00
   5.5000000e+01   5.7000000e+01   0.0000000e+00
   5.5000000e+01   5.8000000e+01   0.0000000e+00
   5.5000000e+01   5.9000000e+01   0.0000000e+00
   5.5000000e+01   6.0000000e+01   0.0000000e+00
   5.5000000e+01   6.1000000e+01   0.0000000e+00
   5.5000000e+01   6.2000000e+01   0.0000000e+00
   5.5000000e+01   6.3000000e+01   0.0000000e+00
   5.5000000e+01   6.4000000e+01   0.0000000e+00
   5.6000000e+01   1.0000000e+00   0.0000000e+00
   5.6000000e+01   2.0000000e+00   0.0000000e+00
   5.6000000e+01   3.0000000e+00   0.0000000e+00
   5.6000000e+01   4.0000000e+00   0.0000000e+00
   5.6000000e+01   5.0000000e+00   0.0000000e+00
   5.6000000e+01   6.0000000e+00   0.0000000e+00
   5.6000000e+01   7.0000000e+00   0.0000000e+00
   5.6000000e+01   8.0000000e+00   0.0000000e+00
   5.6000000e+01   9.0000000e+00   0.0000000e+00
   5.6000000e+01   1.0000000e+01   0.0000000e+00
   5.6000000e+01   1.1000000e+01   0.0000000e+00
   5.6000000e+01   1.2000000e+01   0.0000000e+00
   5.6000000e+01   1.3000000e+01   0.0000000e+00
   5.6000000e+01   1.4000000e+01   0.0000000e+00
   5.6000000e+01   1.5000000e+01   0.0000000e+00
   5.6000000e+01   1.6000000e+01   0.0000000e+00
   5.6000000e+01   1.7000000e+01   0.0000000e+00
   5.6000000e+01   1.8000000e+01   0.0000000e+00
   5.6000000e+01   1.9000000e+01   0.0000000e+00
   5.6000000e+01   2.0000000e+01   0.0000000e+00
   5.6000000e+01   2.1000000e+01   0.0000000e+00
   5.6000000e+01   2.2000000e+01   0.0000000e+00
   5.6000000e+01   2.3000000e+01   0.0000000e+00
   5.6000000e+01   2.4000000e+01   0.0000000e+00
   5.6000000e+01   2.5000000e+01   0.0000000e+00
   5.6000000e+01   2.6000000e+01   0.0000000e+00
   5.6000000e+01   2.7000000e+01   0.0000000e+00
   5.6000000e+01   2.8000000e+01   0.0000000e+00
   5.6000000e+01   2.9000000e+01   0.0000000e+00
   5.6000000e+01   3.0000000e+01   0.0000000e+00
   5.6000000e+01   3.1000000e+01   0.0000000e+00
   5.6000000e+01   3.2000000e+01   0.0000000e+00
   5.6000000e+01   3.3000000e+01   0.0000000e+00
   5.6000000e+01   3.4000000e+01   0.0000000e+00
   5.6000000e+01   3.5000000e+01   0.0000000e+00
   5.6000000e+01   3.6000000e+01   0.0000000e+00
   5.6000000e+01   3.7000000e+01   0.0000000e+00
   5.6000000e+01   3.8000000e+01   0.0000000e+00
   5.6000000e+01   3.9000000e+01   0.0000000e+00
   5.6000000e+01   4.0000000e+01   0.0000000e+00
   5.6000000e+01   4.1000000e+01   0.0000000e+00
   5.6000000e+01   4.2000000e+01   0.0000000e+00
   5.6000000e+01   4.3000000e+01   0.0000000e+00
   5.6000000e+01   4.4000000e+01   0.0000000e+00
   5.6000000e+01   4.5000000e+01   0.0000000e+00
   5.6000000e+01   4.6000000e+01   0.0000000e+00
   5.6000000e+01   4.7000000e+01   0.0000000e+00
   5.6000000e+01   4.8000000e+01   0.0000000e+00
   5.6000000e+01   4.9000000e+01   0.0000000e+00
   5.6000000e+01   5.0000000e+01   0.0000000e+00
   5.6000000e+01   5.1000000e+01   0.0000000e+00
   5.6000000e+01   5.2000000e+01   0.0000000e+00
   5.6000000e+01   5.3000000e+01   0.0000000e+00
   5.6000000e+01   5.4000000e+01   0.0000000e+00
   5.6000000e+01   5.5000000e+01   0.0000000e+00
   5.6000000e+01   5.6000000e+01   1.0000000e+00
   5.6000000e+01   5.7000000e+01   0.0000000e+00
   5.6000000e+01   5.8000000e+01   0.0000000e+00
   5.6000000e+01   5.9000000e+01   0.0000000e+00
   5.6000000e+01   6.0000000e+01   0.0000000e+00
   5.6000000e+01   6.1000000e+01   0.0000000e+00
   5.6000000e+01   6.2000000e+01   0.0000000e+00
   5.6000000e+01   6.3000000e+01   0.0000000e+00
   5.6000000e+01   6.4000000e+01   0.0000000e+00
   5.7000000e+01   1.0000000e+00   0.0000000e+00
   5.7000000e+01   2.0000000e+00   0.0000000e+00
   5.7000000e+01   3.0000000e+00   0.0000000e+00
   5.7000000e+01   4.0000000e+00   0.0000000e+00
   5.7000000e+01   5.0000000e+00   0.0000000e+00
   5.7000000e+01   6.0000000e+00   0.0000000e+00
   5.7000000e+01   7.0000000e+00   0.0000000e+00
   5.7000000e+01   8.0000000e+00   0.0000000e+00
   5.7000000e+01   9.0000000e+00   0.0000000e+00
   5.7000000e+01   1.0000000e+01   0.0000000e+00
   5.7000000e+01   1.1000000e+01   0.0000000e+00
   5.7000000e+01   1.2000000e+01   0.0000000e+00
   5.7000000e+01   1.3000000e+01   0.0000000e+00
   5.7000000e+01   1.4000000e+01   0.0000000e+00
   5.7000000e+01   1.5000000e+01   0.0000000e+00
   5.7000000e+01   1.6000000e+01   0.0000000e+00
   5.7000000e+01   1.7000000e+01   0.0000000e+00
   5.7000000e+01   1.8000000e+01   0.0000000e+00
   5.7000000e+01   1.9000000e+01   0.0000000e+00
   5.7000000e+01   2.0000000e+01   0.0000000e+00
   5.7000000e+01   2.1000000e+01   0.0000000e+00
   5.7000000e+01   2.2000000e+01   0.0000000e+00
   5.7000000e+01   2.3000000e+01   0.0000000e+00
   5.7000000e+01   2.4000000e+01   0.0000000e+00
   5.7000000e+01   2.5000000e+01   0.0000000e+00
   5.7000000e+01   2.6000000e+01   0.0000000e+00
   5.7000000e+01   2.7000000e+01   0.0000000e+00
   5.7000000e+01   2.8000000e+01   0.0000000e+00
   5.7000000e+01   2.9000000e+01   0.0000000e+00
   5.7000000e+01   3.0000000e+01   0.0000000e+00
   5.7000000e+01   3.1000000e+01   0.0000000e+00
   5.7000000e+01   3.2000000e+01   0.0000000e+00
   5.7000000e+01   3.3000000e+01   0.0000000e+00
   5.7000000e+01   3.4000000e+01   0.0000000e+00
   5.7000000e+01   3.5000000e+01   0.0000000e+00
   5.7000000e+01   3.6000000e+01   0.0000000e+00
   5.7000000e+01   3.7000000e+01   0.0000000e+00
   5.7000000e+01   3.8000000e+01   0.0000000e+00
   5.7000000e+01   3.9000000e+01   0.0000000e+00
   5.7000000e+01   4.0000000e+01   0.0000000e+00
   5.7000000e+01   4.1000000e+01   0.0000000e+00
   5.7000000e+01   4.2000000e+01   0.0000000e+00
   5.7000000e+01   4.3000000e+01   0.0000000e+00
   5.7000000e+01   4.4000000e+01   0.0000000e+00
   5.7000000e+01   4.5000000e+01   0.0000000e+00
   5.7000000e+01   4.6000000e+01   0.0000000e+00
   5.7000000e+01   4.7000000e+01   0.0000000e+00
   5.7000000e+01   4.8000000e+01   0.0000000e+00
   5.7000000e+01   4.9000000e+01   0.0000000e+00
   5.7000000e+01   5.0000000e+01   0.0000000e+00
   5.7000000e+01   5.1000000e+01   0.0000000e+00
   5.7000000e+01   5.2000000e+01   0.0000000e+00
   5.7000000e+01   5.3000000e+01   0.0000000e+00
   5.7000000e+01   5.4000000e+01   0.0000000e+00
   5.7000000e+01   5.5000000e+01   0.0000000e+00
   5.7000000e+01   5.6000000e+01   0.0000000e+00
   5.7000000e+01   5.7000000e+01   1.0000000e+00
   5.7000000e+01   5.8000000e+01   0.0000000e+00
   5.7000000e+01   5.9000000e+01   0.0000000e+00
   5.7000000e+01   6.0000000e+01   0.0000000e+00
   5.7000000e+01   6.1000000e+01   0.0000000e+00
   5.7000000e+01   6.2000000e+01   0.0000000e+00
   5.7000000e+01   6.3000000e+01   0.0000000e+00
   5.7000000e+01   6.4000000e+01   0.0000000e+00
   5.8000000e+01   1.0000000e+00   0.0000000e+00
   5.8000000e+01   2.0000000e+00   0.0000000e+00
   5.8000000e+01   3.0000000e+00   0.0000000e+00
   5.8000000e+01   4.0000000e+00   0.0000000e+00
   5.8000000e+01   5.0000000e+00   0.0000000e+00
   5.8000000e+01   6.0000000e+00   0.0000000e+00
   5.8000000e+01   7.0000000e+00   0.0000000e+00
   5.8000000e+01   8.0000000e+00   0.0000000e+00
   5.8000000e+01   9.0000000e+00   0.0000000e+00
   5.8000000e+01   1.0000000e+01   0.0000000e+00
   5.8000000e+01   1.1000000e+01   0.0000000e+00
   5.8000000e+01   1.2000000e+01   0.0000000e+00
   5.8000000e+01   1.3000000e+01   0.0000000e+00
   5.8000000e+01   1.4000000e+01   0.0000000e+00
   5.8000000e+01   1.5000000e+01   0.0000000e+00
   5.8000000e+01   1.6000000e+01   0.0000000e+00
   5.8000000e+01   1.7000000e+01   0.0000000e+00
   5.8000000e+01   1.8000000e+01   0.0000000e+00
   5.8000000e+01   1.9000000e+01   0.0000000e+00
   5.8000000e+01   2.0000000e+01   0.0000000e+00
   5.8000000e+01   2.1000000e+01   0.0000000e+00
   5.8000000e+01   2.2000000e+01   0.0000000e+00
   5.8000000e+01   2.3000000e+01   0.0000000e+00
   5.8000000e+01   2.4000000e+01   0.0000000e+00
   5.8000000e+01   2.5000000e+01   0.0000000e+00
   5.8000000e+01   2.6000000e+01   0.0000000e+00
   5.8000000e+01   2.7000000e+01   0.0000000e+00
   5.8000000e+01   2.8000000e+01   0.0000000e+00
   5.8000000e+01   2.9000000e+01   0.0000000e+00
   5.8000000e+01   3.0000000e+01   0.0000000e+00
   5.8000000e+01   3.1000000e+01   0.0000000e+00
   5.8000000e+01   3.2000000e+01   0.0000000e+00
   5.8000000e+01   3.3000000e+01   0.0000000e+00
   5.8000000e+01   3.4000000e+01   0.0000000e+00
   5.8000000e+01   3.5000000e+01   0.0000000e+00
   5.8000000e+01   3.6000000e+01   0.0000000e+00
   5.8000000e+01   3.7000000e+01   0.0000000e+00
   5.8000000e+01   3.8000000e+01   0.0000000e+00
   5.8000000e+01   3.9000000e+01   0.0000000e+00
   5.8000000e+01   4.0000000e+01   0.0000000e+00
   5.8000000e+01   4.1000000e+01   0.0000000e+00
   5.8000000e+01   4.2000000e+01   0.0000000e+00
   5.8000000e+01   4.3000000e+01   0.0000000e+00
   5.8000000e+01   4.4000000e+01   0.0000000e+00
   5.8000000e+01   4.5000000e+01   0.0000000e+00
   5.8000000e+01   4.6000000e+01   0.0000000e+00
   5.8000000e+01   4.7000000e+01   0.0000000e+00
   5.8000000e+01   4.8000000e+01   0.0000000e+00
   5.8000000e+01   4.9000000e+01   0.0000000e+00
   5.8000000e+01   5.0000000e+01   0.0000000e+00
   5.8000000e+01   5.1000000e+01   0.0000000e+00
   5.8000000e+01   5.2000000e+01   0.0000000e+00
   5.8000000e+01   5.3000000e+01   0.0000000e+00
   5.8000000e+01   5.4000000e+01   0.0000000e+00
   5.8000000e+01   5.5000000e+01   0.0000000e+00
   5.8000000e+01   5.6000000e+01   0.0000000e+00
   5.8000000e+01   5.7000000e+01   0.0000000e+00
   5.8000000e+01   5.8000000e+01   1.0000000e+00
   5.8000000e+01   5.9000000e+01   0.0000000e+00
   5.8000000e+01   6.0000000e+01   0.0000000e+00
   5.8000000e+01   6.1000000e+01   0.0000000e+00
   5.8000000e+01   6.2000000e+01   0.0000000e+00
   5.8000000e+01   6.3000000e+01   0.0000000e+00
   5.8000000e+01   6.4000000e+01   0.0000000e+00
   5.9000000e+01   1.0000000e+00   0.0000000e+00
   5.9000000e+01   2.0000000e+00   0.0000000e+00
   5.9000000e+01   3.0000000e+00   0.0000000e+00
   5.9000000e+01   4.0000000e+00   0.0000000e+00
   5.9000000e+01   5.0000000e+00   0.0000000e+00
   5.9000000e+01   6.0000000e+00   0.0000000e+00
   5.9000000e+01   7.0000000e+00   0.0000000e+00
   5.9000000e+01   8.0000000e+00   0.0000000e+00
   5.9000000e+01   9.0000000e+00   0.0000000e+00
   5.9000000e+01   1.0000000e+01   0.0000000e+00
   5.9000000e+01   1.1000000e+01   0.0000000e+00
   5.9000000e+01   1.2000000e+01   0.0000000e+00
   5.9000000e+01   1.3000000e+01   0.0000000e+00
   5.9000000e+01   1.4000000e+01   0.0000000e+00
   5.9000000e+01   1.5000000e+01   0.0000000e+00
   5.9000000e+01   1.6000000e+01   0.0000000e+00
   5.9000000e+01   1.7000000e+01   0.0000000e+00
   5.9000000e+01   1.8000000e+01   0.0000000e+00
   5.9000000e+01   1.9000000e+01   0.0000000e+00
   5.9000000e+01   2.0000000e+01   0.0000000e+00
   5.9000000e+01   2.1000000e+01   0.0000000e+00
   5.9000000e+01   2.2000000e+01   0.0000000e+00
   5.9000000e+01   2.3000000e+01   0.0000000e+00
   5.9000000e+01   2.4000000e+01   0.0000000e+00
   5.9000000e+01   2.5000000e+01   0.0000000e+00
   5.9000000e+01   2.6000000e+01   0.0000000e+00
   5.9000000e+01   2.7000000e+01   0.0000000e+00
   5.9000000e+01   2.8000000e+01   0.0000000e+00
   5.9000000e+01   2.9000000e+01   0.0000000e+00
   5.9000000e+01   3.0000000e+01   0.0000000e+00
   5.9000000e+01   3.1000000e+01   0.0000000e+00
   5.9000000e+01   3.2000000e+01   0.0000000e+00
   5.9000000e+01   3.3000000e+01   0.0000000e+00
   5.9000000e+01   3.4000000e+01   0.0000000e+00
   5.9000000e+01   3.5000000e+01   0.0000000e+00
   5.9000000e+01   3.6000000e+01   0.0000000e+00
   5.9000000e+01   3.7000000e+01   0.0000000e+00
   5.9000000e+01   3.8000000e+01   0.0000000e+00
   5.9000000e+01   3.9000000e+01   0.0000000e+00
   5.9000000e+01   4.0000000e+01   0.0000000e+00
   5.9000000e+01   4.1000000e+01   0.0000000e+00
   5.9000000e+01   4.2000000e+01   0.0000000e+00
   5.9000000e+01   4.3000000e+01   0.0000000e+00
   5.9000000e+01   4.4000000e+01   0.0000000e+00
   5.9000000e+01   4.5000000e+01   0.0000000e+00
   5.9000000e+01   4.6000000e+01   0.0000000e+00
   5.9000000e+01   4.7000000e+01   0.0000000e+00
   5.9000000e+01   4.8000000e+01   0.0000000e+00
   5.9000000e+01   4.9000000e+01   0.0000000e+00
   5.9000000e+01   5.0000000e+01   0.0000000e+00
   5.9000000e+01   5.1000000e+01   0.0000000e+00
   5.9000000e+01   5.2000000e+01   0.0000000e+00
   5.9000000e+01   5.3000000e+01   0.0000000e+00
   5.9000000e+01   5.4000000e+01   0.0000000e+00
   5.9000000e+01   5.5000000e+01   0.0000000e+00
   5.9000000e+01   5.6000000e+01   0.0000000e+00
   5.9000000e+01   5.7000000e+01   0.0000000e+00
   5.9000000e+01   5.8000000e+01   0.0000000e+00
   5.9000000e+01   5.9000000e+01   1.0000000e+00
   5.9000000e+01   6.0000000e+01   0.0000000e+00
   5.9000000e+01   6.1000000e+01   0.0000000e+00
   5.9000000e+01   6.2000000e+01   0.0000000e+00
   5.9000000e+01   6.3000000e+01   0.0000000e+00
   5.9000000e+01   6.4000000e+01   0.0000000e+00
   6.0000000e+01   1.0000000e+00   0.0000000e+00
   6.0000000e+01   2.0000000e+00   0.0000000e+00
   6.0000000e+01   3.0000000e+00   0.0000000e+00
   6.0000000e+01   4.0000000e+00   0.0000000e+00
   6.0000000e+01   5.0000000e+00   0.0000000e+00
   6.0000000e+01   6.0000000e+00   0.0000000e+00
   6.0000000e+01   7.0000000e+00   0.0000000e+00
   6.0000000e+01   8.0000000e+00   0.0000000e+00
   6.0000000e+01   9.0000000e+00   0.0000000e+00
   6.0000000e+01   1.0000000e+01   0.0000000e+00
   6.0000000e+01   1.1000000e+01   0.0000000e+00
   6.0000000e+01   1.2000000e+01   0.0000000e+00
   6.0000000e+01   1.3000000e+01   0.0000000e+00
   6.0000000e+01   1.4000000e+01   0.0000000e+00
   6.0000000e+01   1.5000000e+01   0.0000000e+00
   6.0000000e+01   1.6000000e+01   0.0000000e+00
   6.0000000e+01   1.7000000e+01   0.0000000e+00
   6.0000000e+01   1.8000000e+01   0.0000000e+00
   6.0000000e+01   1.9000000e+01   0.0000000e+00
   6.0000000e+01   2.0000000e+01   0.0000000e+00
   6.0000000e+01   2.1000000e+01   0.0000000e+00
   6.0000000e+01   2.2000000e+01   0.0000000e+00
   6.0000000e+01   2.3000000e+01   0.0000000e+00
   6.0000000e+01   2.4000000e+01   0.0000000e+00
   6.0000000e+01   2.5000000e+01   0.0000000e+00
   6.0000000e+01   2.6000000e+01   0.0000000e+00
   6.0000000e+01   2.7000000e+01   0.0000000e+00
   6.0000000e+01   2.8000000e+01   0.0000000e+00
   6.0000000e+01   2.9000000e+01   0.0000000e+00
   6.0000000e+01   3.0000000e+01   0.0000000e+00
   6.0000000e+01   3.1000000e+01   0.0000000e+00
   6.0000000e+01   3.2000000e+01   0.0000000e+00
   6.0000000e+01   3.3000000e+01   0.0000000e+00
   6.0000000e+01   3.4000000e+01   0.0000000e+00
   6.0000000e+01   3.5000000e+01   0.0000000e+00
   6.0000000e+01   3.6000000e+01   0.0000000e+00
   6.0000000e+01   3.7000000e+01   0.0000000e+00
   6.0000000e+01   3.8000000e+01   0.0000000e+00
   6.0000000e+01   3.9000000e+01   0.0000000e+00
   6.0000000e+01   4.0000000e+01   0.0000000e+00
   6.0000000e+01   4.1000000e+01   0.0000000e+00
   6.0000000e+01   4.2000000e+01   0.0000000e+00
   6.0000000e+01   4.3000000e+01   0.0000000e+00
   6.0000000e+01   4.4000000e+01   0.0000000e+00
   6.0000000e+01   4.5000000e+01   0.0000000e+00
   6.0000000e+01   4.6000000e+01   0.0000000e+00
   6.0000000e+01   4.7000000e+01   0.0000000e+00
   6.0000000e+01   4.8000000e+01   0.0000000e+00
   6.0000000e+01   4.9000000e+01   0.0000000e+00
   6.0000000e+01   5.0000000e+01   0.0000000e+00
   6.0000000e+01   5.1000000e+01   0.0000000e+00
   6.0000000e+01   5.2000000e+01   0.0000000e+00
   6.0000000e+01   5.3000000e+01   0.0000000e+00
   6.0000000e+01   5.4000000e+01   0.0000000e+00
   6.0000000e+01   5.5000000e+01   0.0000000e+00
   6.0000000e+01   5.6000000e+01   0.0000000e+00
   6.0000000e+01   5.7000000e+01   0.0000000e+00
   6.0000000e+01   5.8000000e+01   0.0000000e+00
   6.0000000e+01   5.9000000e+01   0.0000000e+00
   6.0000000e+01   6.0000000e+01   1.0000000e+00
   6.0000000e+01   6.1000000e+01   0.0000000e+00
   6.0000000e+01   6.2000000e+01   0.0000000e+00
   6.0000000e+01   6.3000000e+01   0.0000000e+00
   6.0000000e+01   6.4000000e+01   0.0000000e+00
   6.1000000e+01   1.0000000e+00   0.0000000e+00
   6.1000000e+01   2.0000000e+00   0.0000000e+00
   6.1000000e+01   3.0000000e+00   0.0000000e+00
   6.1000000e+01   4.0000000e+00   0.0000000e+00
   6.1000000e+01   5.0000000e+00   0.0000000e+00
   6.1000000e+01   6.0000000e+00   0.0000000e+00
   6.1000000e+01   7.0000000e+00   0.0000000e+00
   6.1000000e+01   8.0000000e+00   0.0000000e+00
   6.1000000e+01   9.0000000e+00   0.0000000e+00
   6.1000000e+01   1.0000000e+01   0.0000000e+00
   6.1000000e+01   1.1000000e+01   0.0000000e+00
   6.1000000e+01   1.2000000e+01   0.0000000e+00
   6.1000000e+01   1.3000000e+01   0.0000000e+00
   6.1000000e+01   1.4000000e+01   0.0000000e+00
   6.1000000e+01   1.5000000e+01   0.0000000e+00
   6.1000000e+01   1.6000000e+01   0.0000000e+00
   6.1000000e+01   1.7000000e+01   0.0000000e+00
   6.1000000e+01   1.8000000e+01   0.0000000e+00
   6.1000000e+01   1.9000000e+01   0.0000000e+00
   6.1000000e+01   2.0000000e+01   0.0000000e+00
   6.1000000e+01   2.1000000e+01   0.0000000e+00
   6.1000000e+01   2.2000000e+01   0.0000000e+00
   6.1000000e+01   2.3000000e+01   0.0000000e+00
   6.1000000e+01   2.4000000e+01   0.0000000e+00
   6.1000000e+01   2.5000000e+01   0.0000000e+00
   6.1000000e+01   2.6000000e+01   0.0000000e+00
   6.1000000e+01   2.7000000e+01   0.0000000e+00
   6.1000000e+01   2.8000000e+01   0.0000000e+00
   6.1000000e+01   2.9000000e+01   0.0000000e+00
   6.1000000e+01   3.0000000e+01   0.0000000e+00
   6.1000000e+01   3.1000000e+01   0.0000000e+00
   6.1000000e+01   3.2000000e+01   0.0000000e+00
   6.1000000e+01   3.3000000e+01   0.0000000e+00
   6.1000000e+01   3.4000000e+01   0.0000000e+00
   6.1000000e+01   3.5000000e+01   0.0000000e+00
   6.1000000e+01   3.6000000e+01   0.0000000e+00
   6.1000000e+01   3.7000000e+01   0.0000000e+00
   6.1000000e+01   3.8000000e+01   0.0000000e+00
   6.1000000e+01   3.9000000e+01   0.0000000e+00
   6.1000000e+01   4.0000000e+01   0.0000000e+00
   6.1000000e+01   4.1000000e+01   0.0000000e+00
   6.1000000e+01   4.2000000e+01   0.0000000e+00
   6.1000000e+01   4.3000000e+01   0.0000000e+00
   6.1000000e+01   4.4000000e+01   0.0000000e+00
   6.1000000e+01   4.5000000e+01   0.0000000e+00
   6.1000000e+01   4.6000000e+01   0.0000000e+00
   6.1000000e+01   4.7000000e+01   0.0000000e+00
   6.1000000e+01   4.8000000e+01   0.0000000e+00
   6.1000000e+01   4.9000000e+01   0.0000000e+00
   6.1000000e+01   5.0000000e+01   0.0000000e+00
   6.1000000e+01   5.1000000e+01   0.0000000e+00
   6.1000000e+01   5.2000000e+01   0.0000000e+00
   6.1000000e+01   5.3000000e+01   0.0000000e+00
   6.1000000e+01   5.4000000e+01   0.0000000e+00
   6.1000000e+01   5.5000000e+01   0.0000000e+00
   6.1000000e+01   5.6000000e+01   0.0000000e+00
   6.1000000e+01   5.7000000e+01   0.0000000e+00
   6.1000000e+01   5.8000000e+01   0.0000000e+00
   6.1000000e+01   5.9000000e+01   0.0000000e+00
   6.1000000e+01   6.0000000e+01   0.0000000e+00
   6.1000000e+01   6.1000000e+01   1.0000000e+00
   6.1000000e+01   6.2000000e+01   0.0000000e+00
   6.1000000e+01   6.3000000e+01   0.0000000e+00
   6.1000000e+01   6.4000000e+01   0.0000000e+00
   6.2000000e+01   1.0000000e+00   0.0000000e+00
   6.2000000e+01   2.0000000e+00   0.0000000e+00
   6.2000000e+01   3.0000000e+00   0.0000000e+00
   6.2000000e+01   4.0000000e+00   0.0000000e+00
   6.2000000e+01   5.0000000e+00   0.0000000e+00
   6.2000000e+01   6.0000000e+00   0.0000000e+00
   6.2000000e+01   7.0000000e+00   0.0000000e+00
   6.2000000e+01   8.0000000e+00   0.0000000e+00
   6.2000000e+01   9.0000000e+00   0.0000000e+00
   6.2000000e+01   1.0000000e+01   0.0000000e+00
   6.2000000e+01   1.1000000e+01   0.0000000e+00
   6.2000000e+01   1.2000000e+01   0.0000000e+00
   6.2000000e+01   1.3000000e+01   0.0000000e+00
   6.2000000e+01   1.4000000e+01   0.0000000e+00
   6.2000000e+01   1.5000000e+01   0.0000000e+00
   6.2000000e+01   1.6000000e+01   0.0000000e+00
   6.2000000e+01   1.7000000e+01   0.0000000e+00
   6.2000000e+01   1.8000000e+01   0.0000000e+00
   6.2000000e+01   1.9000000e+01   0.0000000e+00
   6.2000000e+01   2.0000000e+01   0.0000000e+00
   6.2000000e+01   2.1000000e+01   0.0000000e+00
   6.2000000e+01   2.2000000e+01   0.0000000e+00
   6.2000000e+01   2.3000000e+01   0.0000000e+00
   6.2000000e+01   2.4000000e+01   0.0000000e+00
   6.2000000e+01   2.5000000e+01   0.0000000e+00
   6.2000000e+01   2.6000000e+01   0.0000000e+00
   6.2000000e+01   2.7000000e+01   0.0000000e+00
   6.2000000e+01   2.8000000e+01   0.0000000e+00
   6.2000000e+01   2.9000000e+01   0.0000000e+00
   6.2000000e+01   3.0000000e+01   0.0000000e+00
   6.2000000e+01   3.1000000e+01   0.0000000e+00
   6.2000000e+01   3.2000000e+01   0.0000000e+00
   6.2000000e+01   3.3000000e+01   0.0000000e+00
   6.2000000e+01   3.4000000e+01   0.0000000e+00
   6.2000000e+01   3.5000000e+01   0.0000000e+00
   6.2000000e+01   3.6000000e+01   0.0000000e+00
   6.2000000e+01   3.7000000e+01   0.0000000e+00
   6.2000000e+01   3.8000000e+01   0.0000000e+00
   6.2000000e+01   3.9000000e+01   0.0000000e+00
   6.2000000e+01   4.0000000e+01   0.0000000e+00
   6.2000000e+01   4.1000000e+01   0.0000000e+00
   6.2000000e+01   4.2000000e+01   0.0000000e+00
   6.2000000e+01   4.3000000e+01   0.0000000e+00
   6.2000000e+01   4.4000000e+01   0.0000000e+00
   6.2000000e+01   4.5000000e+01   0.0000000e+00
   6.2000000e+01   4.6000000e+01   0.0000000e+00
   6.2000000e+01   4.7000000e+01   0.0000000e+00
   6.2000000e+01   4.8000000e+01   0.0000000e+00
   6.2000000e+01   4.9000000e+01   0.0000000e+00
   6.2000000e+01   5.0000000e+01   0.0000000e+00
   6.2000000e+01   5.1000000e+01   0.0000000e+00
   6.2000000e+01   5.2000000e+01   0.0000000e+00
   6.2000000e+01   5.3000000e+01   0.0000000e+00
   6.2000000e+01   5.4000000e+01   0.0000000e+00
   6.2000000e+01   5.5000000e+01   0.0000000e+00
   6.2000000e+01   5.6000000e+01   0.0000000e+00
   6.2000000e+01   5.7000000e+01   0.0000000e+00
   6.2000000e+01   5.8000000e+01   0.0000000e+00
   6.2000000e+01   5.9000000e+01   0.0000000e+00
   6.2000000e+01   6.0000000e+01   0.0000000e+00
   6.2000000e+01   6.1000000e+01   0.0000000e+00
   6.2000000e+01   6.2000000e+01   1.0000000e+00
   6.2000000e+01   6.3000000e+01   0.0000000e+00
   6.2000000e+01   6.4000000e+01   0.0000000e+00
   6.3000000e+01   1.0000000e+00   0.0000000e+00
   6.3000000e+01   2.0000000e+00   0.0000000e+00
   6.3000000e+01   3.0000000e+00   0.0000000e+00
   6.3000000e+01   4.0000000e+00   0.0000000e+00
   6.3000000e+01   5.0000000e+00   0.0000000e+00
   6.3000000e+01   6.0000000e+00   0.0000000e+00
   6.3000000e+01   7.0000000e+00   0.0000000e+00
   6.3000000e+01   8.0000000e+00   0.0000000e+00
   6.3000000e+01   9.0000000e+00   0.0000000e+00
   6.3000000e+01   1.0000000e+01   0.0000000e+00
   6.3000000e+01   1.1000000e+01   0.0000000e+00
   6.3000000e+01   1.2000000e+01   0.0000000e+00
   6.3000000e+01   1.3000000e+01   0.0000000e+00
   6.3000000e+01   1.4000000e+01   0.0000000e+00
   6.3000000e+01   1.5000000e+01   0.0000000e+00
   6.3000000e+01   1.6000000e+01   0.0000000e+00
   6.3000000e+01   1.7000000e+01   0.0000000e+00
   6.3000000e+01   1.8000000e+01   0.0000000e+00
   6.3000000e+01   1.9000000e+01   0.0000000e+00
   6.3000000e+01   2.0000000e+01   0.0000000e+00
   6.3000000e+01   2.1000000e+01   0.0000000e+00
   6.3000000e+01   2.2000000e+01   0.0000000e+00
   6.3000000e+01   2.3000000e+01   0.0000000e+00
   6.3000000e+01   2.4000000e+01   0.0000000e+00
   6.3000000e+01   2.5000000e+01   0.0000000e+00
   6.3000000e+01   2.6000000e+01   0.0000000e+00
   6.3000000e+01   2.7000000e+01   0.0000000e+00
   6.3000000e+01   2.8000000e+01   0.0000000e+00
   6.3000000e+01   2.9000000e+01   0.0000000e+00
   6.3000000e+01   3.0000000e+01   0.0000000e+00
   6.3000000e+01   3.1000000e+01   0.0000000e+00
   6.3000000e+01   3.2000000e+01   0.0000000e+00
   6.3000000e+01   3.3000000e+01   0.0000000e+00
   6.3000000e+01   3.4000000e+01   0.0000000e+00
   6.3000000e+01   3.5000000e+01   0.0000000e+00
   6.3000000e+01   3.6000000e+01   0.0000000e+00
   6.3000000e+01   3.7000000e+01   0.0000000e+00
   6.3000000e+01   3.8000000e+01   0.0000000e+00
   6.3000000e+01   3.9000000e+01   0.0000000e+00
   6.3000000e+01   4.0000000e+01   0.0000000e+00
   6.3000000e+01   4.1000000e+01   0.0000000e+00
   6.3000000e+01   4.2000000e+01   0.0000000e+00
   6.3000000e+01   4.3000000e+01   0.0000000e+00
   6.3000000e+01   4.4000000e+01   0.0000000e+00
   6.3000000e+01   4.5000000e+01   0.0000000e+00
   6.3000000e+01   4.6000000e+01   0.0000000e+00
   6.3000000e+01   4.7000000e+01   0.0000000e+00
   6.3000000e+01   4.8000000e+01   0.0000000e+00
   6.3000000e+01   4.9000000e+01   0.0000000e+00
   6.3000000e+01   5.0000000e+01   0.0000000e+00
   6.3000000e+01   5.1000000e+01   0.0000000e+00
   6.3000000e+01   5.2000000e+01   0.0000000e+00
   6.3000000e+01   5.3000000e+01   0.0000000e+00
   6.3000000e+01   5.4000000e+01   0.0000000e+00
   6.3000000e+01   5.5000000e+01   0.0000000e+00
   6.3000000e+01   5.6000000e+01   0.0000000e+00
   6.3000000e+01   5.7000000e+01   0.0000000e+00
   6.3000000e+01   5.8000000e+01   0.0000000e+00
   6.3000000e+01   5.9000000e+01   0.0000000e+00
   6.3000000e+01   6.0000000e+01   0.0000000e+00
   6.3000000e+01   6.1000000e+01   0.0000000e+00
   6.3000000e+01   6.2000000e+01   0.0000000e+00
   6.3000000e+01   6.3000000e+01   1.0000000e+00
   6.3000000e+01   6.4000000e+01   0.0000000e+00
   6.4000000e+01   1.0000000e+00   0.0000000e+00
   6.4000000e+01   2.0000000e+00   0.0000000e+00
   6.4000000e+01   3.0000000e+00   0.0000000e+00
   6.4000000e+01   4.0000000e+00   0.0000000e+00
   6.4000000e+01   5.0000000e+00   0.0000000e+00
   6.4000000e+01   6.0000000e+00   0.0000000e+00
   6.4000000e+01   7.0000000e+00   0.0000000e+00
   6.4000000e+01   8.0000000e+00   0.0000000e+00
   6.4000000e+01   9.0000000e+00   0.0000000e+00
   6.4000000e+01   1.0000000e+01   0.0000000e+00
   6.4000000e+01   1.1000000e+01   0.0000000e+00
   6.4000000e+01   1.2000000e+01   0.0000000e+00
   6.4000000e+01   1.3000000e+01   0.0000000e+00
   6.4000000e+01   1.4000000e+01   0.0000000e+00
   6.4000000e+01   1.5000000e+01   0.0000000e+00
   6.4000000e+01   1.6000000e+01   0.0000000e+00
   6.4000000e+01   1.7000000e+01   0.0000000e+00
   6.4000000e+01   1.8000000e+01   0.0000000e+00
   6.4000000e+01   1.9000000e+01   0.0000000e+00
   6.4000000e+01   2.0000000e+01   0.0000000e+00
   6.4000000e+01   2.1000000e+01   0.0000000e+00
   6.4000000e+01   2.2000000e+01   0.0000000e+00
   6.4000000e+01   2.3000000e+01   0.0000000e+00
   6.4000000e+01   2.4000000e+01   0.0000000e+00
   6.4000000e+01   2.5000000e+01   0.0000000e+00
   6.4000000e+01   2.6000000e+01   0.0000000e+00
   6.4000000e+01   2.7000000e+01   0.0000000e+00
   6.4000000e+01   2.8000000e+01   0.0000000e+00
   6.4000000e+01   2.9000000e+01   0.0000000e+00
   6.4000000e+01   3.0000000e+01   0.0000000e+00
   6.4000000e+01   3.1000000e+01   0.0000000e+00
   6.4000000e+01   3.2000000e+01   0.0000000e+00
   6.4000000e+01   3.3000000e+01   0.0000000e+00
   6.4000000e+01   3.4000000e+01   0.0000000e+00
   6.4000000e+01   3.5000000e+01   0.0000000e+00
   6.4000000e+01   3.6000000e+01   0.0000000e+00
   6.4000000e+01   3.7000000e+01   0.0000000e+00
   6.4000000e+01   3.8000000e+01   0.0000000e+00
   6.4000000e+01   3.9000000e+01   0.0000000e+00
   6.4000000e+01   4.0000000e+01   0.0000000e+00
   6.4000000e+01   4.1000000e+01   0.0000000e+00
   6.4000000e+01   4.2000000e+01   0.0000000e+00
   6.4000000e+01   4.3000000e+01   0.0000000e+00
   6.4000000e+01   4.4000000e+01   0.0000000e+00
   6.4000000e+01   4.5000000e+01   0.0000000e+00
   6.4000000e+01   4.6000000e+01   0.0000000e+00
   6.4000000e+01   4.7000000e+01   0.0000000e+00
   6.4000000e+01   4.8000000e+01   0.0000000e+00
   6.4000000e+01   4.9000000e+01   0.0000000e+00
   6.4000000e+01   5.0000000e+01   0.0000000e+00
   6.4000000e+01   5.1000000e+01   0.0000000e+00
   6.4000000e+01   5.2000000e+01   0.0000000e+00
   6.4000000e+01   5.3000000e+01   0.0000000e+00
   6.4000000e+01   5.4000000e+01   0.0000000e+00
   6.4000000e+01   5.5000000e+01   0.0000000e+00
   6.4000000e+01   5.6000000e+01   0.0000000e+00
   6.4000000e+01   5.7000000e+01   0.0000000e+00
   6.4000000e+01   5.8000000e+01   0.0000000e+00
   6.4000000e+01   5.9000000e+01   0.0000000e+00
   6.4000000e+01   6.0000000e+01   0.0000000e+00
   6.4000000e+01   6.1000000e+01   0.0000000e+00
   6.4000000e+01   6.2000000e+01   0.0000000e+00
   6.4000000e+01   6.3000000e+01   0.0000000e+00
   6.4000000e+01   6.4000000e+01   1.0000000e+00


==> Figures/fading_distance/SERAPPlowMLr1.dat <==
   5.0000000e+00   9.5824419e-01
   5.5000000e+00   9.5199703e-01
   6.0000000e+00   9.4461595e-01
   6.5000000e+00   9.3592697e-01
   7.0000000e+00   9.2574185e-01
   7.5000000e+00   9.1386149e-01
   8.0000000e+00   9.0008099e-01
   8.5000000e+00   8.8419692e-01
   9.0000000e+00   8.6601654e-01
   9.5000000e+00   8.4536923e-01
   1.0000000e+01   8.2211927e-01
   1.0500000e+01   7.9617957e-01
   1.1000000e+01   7.6752505e-01
   1.1500000e+01   7.3620447e-01
   1.2000000e+01   7.0234916e-01
   1.2500000e+01   6.6617772e-01
   1.3000000e+01   6.2799546e-01
   1.3500000e+01   5.8818586e-01
   1.4000000e+01   5.4720220e-01
   1.4500000e+01   5.0554401e-01
   1.5000000e+01   4.6374044e-01
   1.5500000e+01   4.2232618e-01
   1.6000000e+01   3.8181232e-01
   1.6500000e+01   3.4267550e-01
   1.7000000e+01   3.0532683e-01
   1.7500000e+01   2.7010943e-01
   1.8000000e+01   2.3728433e-01
   1.8500000e+01   2.0702893e-01
   1.9000000e+01   1.7943808e-01
   1.9500000e+01   1.5454215e-01
   2.0000000e+01   1.3227765e-01
   2.0500000e+01   1.1258597e-01
   2.1000000e+01   9.5264820e-02
   2.1500000e+01   8.0227465e-02
   2.2000000e+01   6.7210038e-02
   2.2500000e+01   5.6021657e-02
   2.3000000e+01   4.6591337e-02
   2.3500000e+01   3.8456601e-02
   2.4000000e+01   3.1713084e-02
   2.4500000e+01   2.6110127e-02
   2.5000000e+01   2.1278315e-02


==> Figures/fading_distance/SERAPPlowMLr16.dat <==
   5.0000000e+00   2.3137379e-01
   5.5000000e+00   2.0161649e-01
   6.0000000e+00   1.7453419e-01
   6.5000000e+00   1.5014125e-01
   7.0000000e+00   1.2836788e-01
   7.5000000e+00   1.0914249e-01
   8.0000000e+00   9.2252994e-02
   8.5000000e+00   7.7630628e-02
   9.0000000e+00   6.4953803e-02
   9.5000000e+00   5.4122201e-02
   1.0000000e+01   4.4962419e-02
   1.0500000e+01   3.7072264e-02
   1.1000000e+01   3.0588365e-02
   1.1500000e+01   2.5136767e-02
   1.2000000e+01   2.0469726e-02
   1.2500000e+01   1.6751194e-02
   1.3000000e+01   1.3680256e-02
   1.3500000e+01   1.1040954e-02
   1.4000000e+01   8.9302096e-03
   1.4500000e+01   7.2627349e-03
   1.5000000e+01   5.8636155e-03
   1.5500000e+01   4.6998007e-03
   1.6000000e+01   3.7752936e-03
   1.6500000e+01   3.0415993e-03
   1.7000000e+01   2.4439692e-03
   1.7500000e+01   1.9555521e-03
   1.8000000e+01   1.5619561e-03
   1.8500000e+01   1.2480036e-03
   1.9000000e+01   9.9645409e-04
   1.9500000e+01   7.9552036e-04
   2.0000000e+01   6.3281921e-04
   2.0500000e+01   5.0383169e-04
   2.1000000e+01   4.0029531e-04
   2.1500000e+01   3.1614661e-04
   2.2000000e+01   2.5146731e-04
   2.2500000e+01   1.9885620e-04
   2.3000000e+01   1.5552300e-04
   2.3500000e+01   1.2234277e-04
   2.4000000e+01   9.6178124e-05
   2.4500000e+01   7.4640900e-05
   2.5000000e+01   5.7581435e-05


==> Figures/fading_distance/SERAPPlowMLr4.dat <==
   5.0000000e+00   8.7073414e-01
   5.5000000e+00   8.5071086e-01
   6.0000000e+00   8.2811449e-01
   6.5000000e+00   8.0284464e-01
   7.0000000e+00   7.7485972e-01
   7.5000000e+00   7.4418927e-01
   8.0000000e+00   7.1094358e-01
   8.5000000e+00   6.7531969e-01
   9.0000000e+00   6.3760152e-01
   9.5000000e+00   5.9815438e-01
   1.0000000e+01   5.5741646e-01
   1.0500000e+01   5.1587550e-01
   1.1000000e+01   4.7405923e-01
   1.1500000e+01   4.3249854e-01
   1.2000000e+01   3.9171732e-01
   1.2500000e+01   3.5219792e-01
   1.3000000e+01   3.1437353e-01
   1.3500000e+01   2.7860080e-01
   1.4000000e+01   2.4516532e-01
   1.4500000e+01   2.1426233e-01
   1.5000000e+01   1.8600768e-01
   1.5500000e+01   1.6044819e-01
   1.6000000e+01   1.3753922e-01
   1.6500000e+01   1.1722323e-01
   1.7000000e+01   9.9334455e-02
   1.7500000e+01   8.3738296e-02
   1.8000000e+01   7.0261938e-02
   1.8500000e+01   5.8609297e-02
   1.9000000e+01   4.8789820e-02
   1.9500000e+01   4.0347807e-02
   2.0000000e+01   3.3249494e-02
   2.0500000e+01   2.7422414e-02
   2.1000000e+01   2.2391391e-02
   2.1500000e+01   1.8264940e-02
   2.2000000e+01   1.4965249e-02
   2.2500000e+01   1.2132281e-02
   2.3000000e+01   9.7843400e-03
   2.3500000e+01   7.9488862e-03
   2.4000000e+01   6.4456137e-03
   2.4500000e+01   5.1767939e-03
   2.5000000e+01   4.1510543e-03


==> Figures/fading_distance/SERAPPlowfftr12.dat <==
   5.0000000e+00   9.6754849e-01
   5.5000000e+00   9.6304207e-01
   6.0000000e+00   9.5769145e-01
   6.5000000e+00   9.5135491e-01
   7.0000000e+00   9.4387432e-01
   7.5000000e+00   9.3507587e-01
   8.0000000e+00   9.2477203e-01
   8.5000000e+00   9.1276497e-01
   9.0000000e+00   8.9885178e-01
   9.5000000e+00   8.8283177e-01
   1.0000000e+01   8.6451575e-01
   1.0500000e+01   8.4373733e-01
   1.1000000e+01   8.2036562e-01
   1.1500000e+01   7.9431867e-01
   1.2000000e+01   7.6557651e-01
   1.2500000e+01   7.3419266e-01
   1.3000000e+01   7.0030243e-01
   1.3500000e+01   6.6412708e-01
   1.4000000e+01   6.2597298e-01
   1.4500000e+01   5.8622399e-01
   1.5000000e+01   5.4532972e-01
   1.5500000e+01   5.0378785e-01
   1.6000000e+01   4.6212121e-01
   1.6500000e+01   4.2085917e-01
   1.7000000e+01   3.8050703e-01
   1.7500000e+01   3.4153458e-01
   1.8000000e+01   3.0434787e-01
   1.8500000e+01   2.6928519e-01
   1.9000000e+01   2.3660357e-01
   1.9500000e+01   2.0647739e-01
   2.0000000e+01   1.7900242e-01
   2.0500000e+01   1.5420186e-01
   2.1000000e+01   1.3202553e-01
   2.1500000e+01   1.1239445e-01
   2.2000000e+01   9.5136310e-02
   2.2500000e+01   8.0137395e-02
   2.3000000e+01   6.7146649e-02
   2.3500000e+01   5.6005119e-02
   2.4000000e+01   4.6558534e-02
   2.4500000e+01   3.8463353e-02
   2.5000000e+01   3.1728731e-02


==> Figures/fading_distance/SERAPPlowfftr13.dat <==
   5.0000000e+00   9.6085769e-01
   5.5000000e+00   9.5509346e-01
   6.0000000e+00   9.4827286e-01
   6.5000000e+00   9.4022949e-01
   7.0000000e+00   9.3078175e-01
   7.5000000e+00   9.1973534e-01
   8.0000000e+00   9.0688755e-01
   8.5000000e+00   8.9203341e-01
   9.0000000e+00   8.7497398e-01
   9.5000000e+00   8.5552677e-01
   1.0000000e+01   8.3353788e-01
   1.0500000e+01   8.0889545e-01
   1.1000000e+01   7.8154324e-01
   1.1500000e+01   7.5149340e-01
   1.2000000e+01   7.1883687e-01
   1.2500000e+01   6.8375024e-01
   1.3000000e+01   6.4649709e-01
   1.3500000e+01   6.0742490e-01
   1.4000000e+01   5.6695525e-01
   1.4500000e+01   5.2556553e-01
   1.5000000e+01   4.8377735e-01
   1.5500000e+01   4.4211923e-01
   1.6000000e+01   4.0112291e-01
   1.6500000e+01   3.6127675e-01
   1.7000000e+01   3.2303174e-01
   1.7500000e+01   2.8675853e-01
   1.8000000e+01   2.5276361e-01
   1.8500000e+01   2.2126043e-01
   1.9000000e+01   1.9238521e-01
   1.9500000e+01   1.6619814e-01
   2.0000000e+01   1.4267916e-01
   2.0500000e+01   1.2176385e-01
   2.1000000e+01   1.0332995e-01
   2.1500000e+01   8.7199064e-02
   2.2000000e+01   7.3262835e-02
   2.2500000e+01   6.1182300e-02
   2.3000000e+01   5.0956420e-02
   2.3500000e+01   4.2224734e-02
   2.4000000e+01   3.4791620e-02
   2.4500000e+01   2.8711808e-02
   2.5000000e+01   2.3505566e-02


==> Figures/fading_distance/SERAPPlowfftr14.dat <==
   5.0000000e+00   9.5888218e-01
   5.5000000e+00   9.5275065e-01
   6.0000000e+00   9.4550310e-01
   6.5000000e+00   9.3696711e-01
   7.0000000e+00   9.2695572e-01
   7.5000000e+00   9.1527061e-01
   8.0000000e+00   9.0170701e-01
   8.5000000e+00   8.8606068e-01
   9.0000000e+00   8.6813699e-01
   9.5000000e+00   8.4776208e-01
   1.0000000e+01   8.2479559e-01
   1.0500000e+01   7.9914435e-01
   1.1000000e+01   7.7077585e-01
   1.1500000e+01   7.3973038e-01
   1.2000000e+01   7.0613013e-01
   1.2500000e+01   6.7018450e-01
   1.3000000e+01   6.3218983e-01
   1.3500000e+01   5.9252209e-01
   1.4000000e+01   5.5162881e-01
   1.4500000e+01   5.1000478e-01
   1.5000000e+01   4.6817952e-01
   1.5500000e+01   4.2668655e-01
   1.6000000e+01   3.8604319e-01
   1.6500000e+01   3.4672902e-01
   1.7000000e+01   3.0916507e-01
   1.7500000e+01   2.7370043e-01
   1.8000000e+01   2.4060688e-01
   1.8500000e+01   2.1006943e-01
   1.9000000e+01   1.8219151e-01
   1.9500000e+01   1.5701108e-01
   2.0000000e+01   1.3447094e-01
   2.0500000e+01   1.1451497e-01
   2.1000000e+01   9.6953251e-02
   2.1500000e+01   8.1680717e-02
   2.2000000e+01   6.8472354e-02
   2.2500000e+01   5.7086662e-02
   2.3000000e+01   4.7498453e-02
   2.3500000e+01   3.9233438e-02
   2.4000000e+01   3.2341814e-02
   2.4500000e+01   2.6650397e-02
   2.5000000e+01   2.1733088e-02


==> Figures/fading_distance/SERAPPlowfftr162.dat <==
   5.0000000e+00   2.9755932e-01
   5.5000000e+00   2.6292910e-01
   6.0000000e+00   2.3071872e-01
   6.5000000e+00   2.0108772e-01
   7.0000000e+00   1.7411833e-01
   7.5000000e+00   1.4981766e-01
   8.0000000e+00   1.2813025e-01
   8.5000000e+00   1.0896068e-01
   9.0000000e+00   9.2136818e-02
   9.5000000e+00   7.7542030e-02
   1.0000000e+01   6.4902064e-02
   1.0500000e+01   5.4105063e-02
   1.1000000e+01   4.4931240e-02
   1.1500000e+01   3.7087977e-02
   1.2000000e+01   3.0596793e-02
   1.2500000e+01   2.5130991e-02
   1.3000000e+01   2.0498985e-02
   1.3500000e+01   1.6769321e-02
   1.4000000e+01   1.3682407e-02
   1.4500000e+01   1.1058336e-02
   1.5000000e+01   8.9497509e-03
   1.5500000e+01   7.2715015e-03
   1.6000000e+01   5.8707678e-03
   1.6500000e+01   4.7097114e-03
   1.7000000e+01   3.7842377e-03
   1.7500000e+01   3.0479106e-03
   1.8000000e+01   2.4489092e-03
   1.8500000e+01   1.9598888e-03
   1.9000000e+01   1.5658456e-03
   1.9500000e+01   1.2510722e-03
   2.0000000e+01   9.9915862e-04
   2.0500000e+01   7.9740804e-04
   2.1000000e+01   6.3465375e-04
   2.1500000e+01   5.0522106e-04
   2.2000000e+01   4.0118271e-04
   2.2500000e+01   3.1735140e-04
   2.3000000e+01   2.5213698e-04
   2.3500000e+01   1.9926793e-04
   2.4000000e+01   1.5611972e-04
   2.4500000e+01   1.2277208e-04
   2.5000000e+01   9.6428746e-05


==> Figures/fading_distance/SERAPPlowfftr163.dat <==
   5.0000000e+00   2.4662242e-01
   5.5000000e+00   2.1560755e-01
   6.0000000e+00   1.8723643e-01
   6.5000000e+00   1.6155824e-01
   7.0000000e+00   1.3853360e-01
   7.5000000e+00   1.1810304e-01
   8.0000000e+00   1.0011009e-01
   8.5000000e+00   8.4411229e-02
   9.0000000e+00   7.0845759e-02
   9.5000000e+00   5.9111542e-02
   1.0000000e+01   4.9212047e-02
   1.0500000e+01   4.0714674e-02
   1.1000000e+01   3.3551597e-02
   1.1500000e+01   2.7674112e-02
   1.2000000e+01   2.2609899e-02
   1.2500000e+01   1.8439037e-02
   1.3000000e+01   1.5107454e-02
   1.3500000e+01   1.2255772e-02
   1.4000000e+01   9.8837084e-03
   1.4500000e+01   8.0267537e-03
   1.5000000e+01   6.5108994e-03
   1.5500000e+01   5.2314379e-03
   1.6000000e+01   4.1945297e-03
   1.6500000e+01   3.3764910e-03
   1.7000000e+01   2.7180730e-03
   1.7500000e+01   2.1789513e-03
   1.8000000e+01   1.7412320e-03
   1.8500000e+01   1.3910305e-03
   1.9000000e+01   1.1110755e-03
   1.9500000e+01   8.8717605e-04
   2.0000000e+01   7.0716388e-04
   2.0500000e+01   5.6227859e-04
   2.1000000e+01   4.4787422e-04
   2.1500000e+01   3.5428379e-04
   2.2000000e+01   2.8070453e-04
   2.2500000e+01   2.2317721e-04
   2.3000000e+01   1.7518755e-04
   2.3500000e+01   1.3726212e-04
   2.4000000e+01   1.0818923e-04
   2.4500000e+01   8.4486574e-05
   2.5000000e+01   6.5313609e-05


==> Figures/fading_distance/SERAPPlowfftr164.dat <==
   5.0000000e+00   2.3464384e-01
   5.5000000e+00   2.0460312e-01
   6.0000000e+00   1.7723320e-01
   6.5000000e+00   1.5255790e-01
   7.0000000e+00   1.3050941e-01
   7.5000000e+00   1.1102531e-01
   8.0000000e+00   9.3895529e-02
   8.5000000e+00   7.9044776e-02
   9.0000000e+00   6.6180500e-02
   9.5000000e+00   5.5151534e-02
   1.0000000e+01   4.5846538e-02
   1.0500000e+01   3.7820198e-02
   1.1000000e+01   3.1195300e-02
   1.1500000e+01   2.5663605e-02
   1.2000000e+01   2.0904617e-02
   1.2500000e+01   1.7094001e-02
   1.3000000e+01   1.3975574e-02
   1.3500000e+01   1.1288257e-02
   1.4000000e+01   9.1219318e-03
   1.4500000e+01   7.4186586e-03
   1.5000000e+01   5.9961570e-03
   1.5500000e+01   4.8073700e-03
   1.6000000e+01   3.8597451e-03
   1.6500000e+01   3.1094124e-03
   1.7000000e+01   2.4995966e-03
   1.7500000e+01   2.0007838e-03
   1.8000000e+01   1.5981197e-03
   1.8500000e+01   1.2768840e-03
   1.9000000e+01   1.0195446e-03
   1.9500000e+01   8.1405271e-04
   2.0000000e+01   6.4780397e-04
   2.0500000e+01   5.1557269e-04
   2.1000000e+01   4.0997186e-04
   2.1500000e+01   3.2375235e-04
   2.2000000e+01   2.5734682e-04
   2.2500000e+01   2.0381913e-04
   2.3000000e+01   1.5945203e-04
   2.3500000e+01   1.2532113e-04
   2.4000000e+01   9.8615381e-05
   2.4500000e+01   7.6619679e-05
   2.5000000e+01   5.9131843e-05


==> Figures/fading_distance/SERAPPlowfftr42.dat <==
   5.0000000e+00   9.0247949e-01
   5.5000000e+00   8.8699851e-01
   6.0000000e+00   8.6926664e-01
   6.5000000e+00   8.4911070e-01
   7.0000000e+00   8.2638979e-01
   7.5000000e+00   8.0100862e-01
   8.0000000e+00   7.7293075e-01
   8.5000000e+00   7.4219061e-01
   9.0000000e+00   7.0890269e-01
   9.5000000e+00   6.7326695e-01
   1.0000000e+01   6.3556914e-01
   1.0500000e+01   5.9617470e-01
   1.1000000e+01   5.5551904e-01
   1.1500000e+01   5.1408882e-01
   1.2000000e+01   4.7240404e-01
   1.2500000e+01   4.3099325e-01
   1.3000000e+01   3.9037116e-01
   1.3500000e+01   3.5101674e-01
   1.4000000e+01   3.1335475e-01
   1.4500000e+01   2.7773946e-01
   1.5000000e+01   2.4445010e-01
   1.5500000e+01   2.1368035e-01
   1.6000000e+01   1.8554476e-01
   1.6500000e+01   1.6008598e-01
   1.7000000e+01   1.3726616e-01
   1.7500000e+01   1.1701949e-01
   1.8000000e+01   9.9188428e-02
   1.8500000e+01   8.3644971e-02
   1.9000000e+01   7.0185964e-02
   1.9500000e+01   5.8587914e-02
   2.0000000e+01   4.8759851e-02
   2.0500000e+01   4.0340545e-02
   2.1000000e+01   3.3271883e-02
   2.1500000e+01   2.7413655e-02
   2.2000000e+01   2.2406533e-02
   2.2500000e+01   1.8294348e-02
   2.3000000e+01   1.4969518e-02
   2.3500000e+01   1.2142010e-02
   2.4000000e+01   9.8060822e-03
   2.4500000e+01   7.9619747e-03
   2.5000000e+01   6.4521701e-03


==> Figures/fading_distance/SERAPPlowfftr43.dat <==
   5.0000000e+00   8.7940655e-01
   5.5000000e+00   8.6056524e-01
   6.0000000e+00   8.3921693e-01
   6.5000000e+00   8.1523806e-01
   7.0000000e+00   7.8855742e-01
   7.5000000e+00   7.5916915e-01
   8.0000000e+00   7.2714398e-01
   8.5000000e+00   6.9263687e-01
   9.0000000e+00   6.5588997e-01
   9.5000000e+00   6.1723118e-01
   1.0000000e+01   5.7706397e-01
   1.0500000e+01   5.3585481e-01
   1.1000000e+01   4.9411589e-01
   1.1500000e+01   4.5237534e-01
   1.2000000e+01   4.1116878e-01
   1.2500000e+01   3.7099367e-01
   1.3000000e+01   3.3231584e-01
   1.3500000e+01   2.9552349e-01
   1.4000000e+01   2.6094228e-01
   1.4500000e+01   2.2880712e-01
   1.5000000e+01   1.9927464e-01
   1.5500000e+01   1.7242024e-01
   1.6000000e+01   1.4824958e-01
   1.6500000e+01   1.2669417e-01
   1.7000000e+01   1.0767013e-01
   1.7500000e+01   9.0972418e-02
   1.8000000e+01   7.6525382e-02
   1.8500000e+01   6.3998157e-02
   1.9000000e+01   5.3321327e-02
   1.9500000e+01   4.4270042e-02
   2.0000000e+01   3.6493992e-02
   2.0500000e+01   3.0114716e-02
   2.1000000e+01   2.4724181e-02
   2.1500000e+01   2.0135182e-02
   2.2000000e+01   1.6484044e-02
   2.2500000e+01   1.3448333e-02
   2.3000000e+01   1.0850224e-02
   2.3500000e+01   8.7822415e-03
   2.4000000e+01   7.1405988e-03
   2.4500000e+01   5.7602437e-03
   2.5000000e+01   4.6167286e-03


==> Figures/fading_distance/SERAPPlowfftr44.dat <==
   5.0000000e+00   8.7278953e-01
   5.5000000e+00   8.5303514e-01
   6.0000000e+00   8.3072001e-01
   6.5000000e+00   8.0573803e-01
   7.0000000e+00   7.7804049e-01
   7.5000000e+00   7.4764867e-01
   8.0000000e+00   7.1466388e-01
   8.5000000e+00   6.7927387e-01
   9.0000000e+00   6.4175344e-01
   9.5000000e+00   6.0246027e-01
   1.0000000e+01   5.6182568e-01
   1.0500000e+01   5.2033315e-01
   1.1000000e+01   4.7850902e-01
   1.1500000e+01   4.3688327e-01
   1.2000000e+01   3.9598493e-01
   1.2500000e+01   3.5629911e-01
   1.3000000e+01   3.1826827e-01
   1.3500000e+01   2.8225526e-01
   1.4000000e+01   2.4855584e-01
   1.4500000e+01   2.1737320e-01
   1.5000000e+01   1.8883241e-01
   1.5500000e+01   1.6298629e-01
   1.6000000e+01   1.3980057e-01
   1.6500000e+01   1.1921457e-01
   1.7000000e+01   1.0108245e-01
   1.7500000e+01   8.5246201e-02
   1.8000000e+01   7.1569627e-02
   1.8500000e+01   5.9723539e-02
   1.9000000e+01   4.9729039e-02
   1.9500000e+01   4.1160342e-02
   2.0000000e+01   3.3911165e-02
   2.0500000e+01   2.7980121e-02
   2.1000000e+01   2.2870931e-02
   2.1500000e+01   1.8642509e-02
   2.2000000e+01   1.5277982e-02
   2.2500000e+01   1.2402950e-02
   2.3000000e+01   9.9989726e-03
   2.3500000e+01   8.1176680e-03
   2.4000000e+01   6.5881518e-03
   2.4500000e+01   5.2954884e-03
   2.5000000e+01   4.2448834e-03


==> Figures/fading_distance/SERAPPupMLr1.dat <==
   5.0000000e+00   9.7433680e-01
   5.5000000e+00   9.6798472e-01
   6.0000000e+00   9.6047969e-01
   6.5000000e+00   9.5164478e-01
   7.0000000e+00   9.4128861e-01
   7.5000000e+00   9.2920873e-01
   8.0000000e+00   9.1519681e-01
   8.5000000e+00   8.9904598e-01
   9.0000000e+00   8.8056029e-01
   9.5000000e+00   8.5956623e-01
   1.0000000e+01   8.3592581e-01
   1.0500000e+01   8.0955049e-01
   1.1000000e+01   7.8041474e-01
   1.1500000e+01   7.4856817e-01
   1.2000000e+01   7.1414431e-01
   1.2500000e+01   6.7736541e-01
   1.3000000e+01   6.3854192e-01
   1.3500000e+01   5.9806376e-01
   1.4000000e+01   5.5639183e-01
   1.4500000e+01   5.1403403e-01
   1.5000000e+01   4.7152842e-01
   1.5500000e+01   4.2941866e-01
   1.6000000e+01   3.8822441e-01
   1.6500000e+01   3.4843034e-01
   1.7000000e+01   3.1045444e-01
   1.7500000e+01   2.7464560e-01
   1.8000000e+01   2.4126925e-01
   1.8500000e+01   2.1050574e-01
   1.9000000e+01   1.8245154e-01
   1.9500000e+01   1.5713750e-01
   2.0000000e+01   1.3449910e-01
   2.0500000e+01   1.1447673e-01
   2.1000000e+01   9.6864683e-02
   2.1500000e+01   8.1574792e-02
   2.2000000e+01   6.8338753e-02
   2.2500000e+01   5.6962476e-02
   2.3000000e+01   4.7373785e-02
   2.3500000e+01   3.9102436e-02
   2.4000000e+01   3.2245669e-02
   2.4500000e+01   2.6548616e-02
   2.5000000e+01   2.1635660e-02


==> Figures/fading_distance/SERAPPupMLr16.dat <==
   5.0000000e+00   2.3525945e-01
   5.5000000e+00   2.0500241e-01
   6.0000000e+00   1.7746529e-01
   6.5000000e+00   1.5266269e-01
   7.0000000e+00   1.3052367e-01
   7.5000000e+00   1.1097542e-01
   8.0000000e+00   9.3802276e-02
   8.5000000e+00   7.8934345e-02
   9.0000000e+00   6.6044627e-02
   9.5000000e+00   5.5031121e-02
   1.0000000e+01   4.5717511e-02
   1.0500000e+01   3.7694850e-02
   1.1000000e+01   3.1102061e-02
   1.1500000e+01   2.5558910e-02
   1.2000000e+01   2.0813491e-02
   1.2500000e+01   1.7032511e-02
   1.3000000e+01   1.3910000e-02
   1.3500000e+01   1.1226374e-02
   1.4000000e+01   9.0801821e-03
   1.4500000e+01   7.3847042e-03
   1.5000000e+01   5.9620882e-03
   1.5500000e+01   4.7787284e-03
   1.6000000e+01   3.8386953e-03
   1.6500000e+01   3.0926795e-03
   1.7000000e+01   2.4850129e-03
   1.7500000e+01   1.9883933e-03
   1.8000000e+01   1.5881873e-03
   1.8500000e+01   1.2689624e-03
   1.9000000e+01   1.0131884e-03
   1.9500000e+01   8.0888020e-04
   2.0000000e+01   6.4344668e-04
   2.0500000e+01   5.1229296e-04
   2.1000000e+01   4.0701781e-04
   2.1500000e+01   3.2145593e-04
   2.2000000e+01   2.5569041e-04
   2.2500000e+01   2.0219576e-04
   2.3000000e+01   1.5813483e-04
   2.3500000e+01   1.2439738e-04
   2.4000000e+01   9.7793324e-05
   2.4500000e+01   7.5894408e-05
   2.5000000e+01   5.8548449e-05


==> Figures/fading_distance/SERAPPupMLr4.dat <==
   5.0000000e+00   8.8535711e-01
   5.5000000e+00   8.6499756e-01
   6.0000000e+00   8.4202171e-01
   6.5000000e+00   8.1632749e-01
   7.0000000e+00   7.8787259e-01
   7.5000000e+00   7.5668706e-01
   8.0000000e+00   7.2288305e-01
   8.5000000e+00   6.8666090e-01
   9.0000000e+00   6.4830930e-01
   9.5000000e+00   6.0819969e-01
   1.0000000e+01   5.6677762e-01
   1.0500000e+01   5.2453903e-01
   1.1000000e+01   4.8202051e-01
   1.1500000e+01   4.3976186e-01
   1.2000000e+01   3.9829576e-01
   1.2500000e+01   3.5811268e-01
   1.3000000e+01   3.1965307e-01
   1.3500000e+01   2.8327958e-01
   1.4000000e+01   2.4928259e-01
   1.4500000e+01   2.1786062e-01
   1.5000000e+01   1.8913147e-01
   1.5500000e+01   1.6314274e-01
   1.6000000e+01   1.3984903e-01
   1.6500000e+01   1.1919185e-01
   1.7000000e+01   1.0100266e-01
   1.7500000e+01   8.5144584e-02
   1.8000000e+01   7.1441906e-02
   1.8500000e+01   5.9593572e-02
   1.9000000e+01   4.9609188e-02
   1.9500000e+01   4.1025402e-02
   2.0000000e+01   3.3807881e-02
   2.0500000e+01   2.7882942e-02
   2.1000000e+01   2.2767428e-02
   2.1500000e+01   1.8571679e-02
   2.2000000e+01   1.5216573e-02
   2.2500000e+01   1.2336029e-02
   2.3000000e+01   9.9486566e-03
   2.3500000e+01   8.0823786e-03
   2.4000000e+01   6.5538603e-03
   2.4500000e+01   5.2637322e-03
   2.5000000e+01   4.2207664e-03


==> Figures/fading_distance/SERMCMLr1.dat <==
   5.0000000e+00   9.5492000e-01
   5.5000000e+00   9.4905000e-01
   6.0000000e+00   9.4260000e-01
   6.5000000e+00   9.3339000e-01
   7.0000000e+00   9.2283000e-01
   7.5000000e+00   9.1281000e-01
   8.0000000e+00   8.9921000e-01
   8.5000000e+00   8.8416000e-01
   9.0000000e+00   8.6339000e-01
   9.5000000e+00   8.4296000e-01
   1.0000000e+01   8.2127000e-01
   1.0500000e+01   7.9556000e-01
   1.1000000e+01   7.6910000e-01
   1.1500000e+01   7.3873000e-01
   1.2000000e+01   7.0419000e-01
   1.2500000e+01   6.7022000e-01
   1.3000000e+01   6.2758000e-01
   1.3500000e+01   5.8989000e-01
   1.4000000e+01   5.5266000e-01
   1.4500000e+01   5.0397000e-01
   1.5000000e+01   4.6527000e-01
   1.5500000e+01   4.2188000e-01
   1.6000000e+01   3.8641000e-01
   1.6500000e+01   3.4260000e-01
   1.7000000e+01   3.0782000e-01
   1.7500000e+01   2.6924000e-01
   1.8000000e+01   2.3911000e-01
   1.8500000e+01   2.0907000e-01
   1.9000000e+01   1.7967000e-01
   1.9500000e+01   1.5308000e-01
   2.0000000e+01   1.3390000e-01
   2.0500000e+01   1.1236000e-01
   2.1000000e+01   9.4860000e-02
   2.1500000e+01   7.9960000e-02
   2.2000000e+01   6.8600000e-02
   2.2500000e+01   5.7570000e-02
   2.3000000e+01   4.6530000e-02
   2.3500000e+01   3.9060000e-02
   2.4000000e+01   3.1910000e-02
   2.4500000e+01   2.6310000e-02
   2.5000000e+01   2.1080000e-02


==> Figures/fading_distance/SERMCMLr16.dat <==
   5.0000000e+00   2.3177000e-01
   5.5000000e+00   2.0288000e-01
   6.0000000e+00   1.7302000e-01
   6.5000000e+00   1.5028000e-01
   7.0000000e+00   1.2948000e-01
   7.5000000e+00   1.0988000e-01
   8.0000000e+00   9.1670000e-02
   8.5000000e+00   7.8130000e-02
   9.0000000e+00   6.4900000e-02
   9.5000000e+00   5.4080000e-02
   1.0000000e+01   4.4960000e-02
   1.0500000e+01   3.7720000e-02
   1.1000000e+01   3.0920000e-02
   1.1500000e+01   2.4300000e-02
   1.2000000e+01   2.0890000e-02
   1.2500000e+01   1.6910000e-02
   1.3000000e+01   1.3930000e-02
   1.3500000e+01   1.1180000e-02
   1.4000000e+01   8.9700000e-03
   1.4500000e+01   7.3100000e-03
   1.5000000e+01   6.0200000e-03
   1.5500000e+01   4.5400000e-03
   1.6000000e+01   3.8900000e-03
   1.6500000e+01   2.6600000e-03
   1.7000000e+01   2.4600000e-03
   1.7500000e+01   1.9300000e-03
   1.8000000e+01   1.6400000e-03
   1.8500000e+01   1.2000000e-03
   1.9000000e+01   1.0900000e-03
   1.9500000e+01   8.3000000e-04
   2.0000000e+01   7.2000000e-04
   2.0500000e+01   6.8000000e-04
   2.1000000e+01   4.0000000e-04
   2.1500000e+01   2.9000000e-04
   2.2000000e+01   3.1000000e-04
   2.2500000e+01   2.7000000e-04
   2.3000000e+01   2.5000000e-04
   2.3500000e+01   8.0000000e-05
   2.4000000e+01   7.0000000e-05
   2.4500000e+01   9.0000000e-05
   2.5000000e+01   3.0000000e-05


==> Figures/fading_distance/SERMCMLr4.dat <==
   5.0000000e+00   8.7105000e-01
   5.5000000e+00   8.5007000e-01
   6.0000000e+00   8.2824000e-01
   6.5000000e+00   8.0200000e-01
   7.0000000e+00   7.7530000e-01
   7.5000000e+00   7.4516000e-01
   8.0000000e+00   7.1427000e-01
   8.5000000e+00   6.7526000e-01
   9.0000000e+00   6.3850000e-01
   9.5000000e+00   6.0022000e-01
   1.0000000e+01   5.5973000e-01
   1.0500000e+01   5.2015000e-01
   1.1000000e+01   4.7405000e-01
   1.1500000e+01   4.3383000e-01
   1.2000000e+01   3.9379000e-01
   1.2500000e+01   3.5365000e-01
   1.3000000e+01   3.1542000e-01
   1.3500000e+01   2.7955000e-01
   1.4000000e+01   2.4597000e-01
   1.4500000e+01   2.1633000e-01
   1.5000000e+01   1.8504000e-01
   1.5500000e+01   1.6065000e-01
   1.6000000e+01   1.3775000e-01
   1.6500000e+01   1.1856000e-01
   1.7000000e+01   1.0039000e-01
   1.7500000e+01   8.3920000e-02
   1.8000000e+01   6.9710000e-02
   1.8500000e+01   5.8280000e-02
   1.9000000e+01   4.9330000e-02
   1.9500000e+01   4.0400000e-02
   2.0000000e+01   3.3420000e-02
   2.0500000e+01   2.6740000e-02
   2.1000000e+01   2.2460000e-02
   2.1500000e+01   1.8700000e-02
   2.2000000e+01   1.4880000e-02
   2.2500000e+01   1.2160000e-02
   2.3000000e+01   9.8200000e-03
   2.3500000e+01   8.4000000e-03
   2.4000000e+01   6.5400000e-03
   2.4500000e+01   5.1900000e-03
   2.5000000e+01   4.0900000e-03


==> Figures/fading_distance/SERMCfftr12.dat <==
   5.0000000e+00   9.6464000e-01
   5.5000000e+00   9.6036000e-01
   6.0000000e+00   9.5534000e-01
   6.5000000e+00   9.4910000e-01
   7.0000000e+00   9.4064000e-01
   7.5000000e+00   9.3262000e-01
   8.0000000e+00   9.2156000e-01
   8.5000000e+00   9.1041000e-01
   9.0000000e+00   8.9794000e-01
   9.5000000e+00   8.8215000e-01
   1.0000000e+01   8.6527000e-01
   1.0500000e+01   8.4538000e-01
   1.1000000e+01   8.2197000e-01
   1.1500000e+01   7.9455000e-01
   1.2000000e+01   7.6708000e-01
   1.2500000e+01   7.3647000e-01
   1.3000000e+01   7.0262000e-01
   1.3500000e+01   6.6410000e-01
   1.4000000e+01   6.2706000e-01
   1.4500000e+01   5.8669000e-01
   1.5000000e+01   5.4885000e-01
   1.5500000e+01   5.0811000e-01
   1.6000000e+01   4.6340000e-01
   1.6500000e+01   4.2429000e-01
   1.7000000e+01   3.8331000e-01
   1.7500000e+01   3.4212000e-01
   1.8000000e+01   3.0607000e-01
   1.8500000e+01   2.6925000e-01
   1.9000000e+01   2.3577000e-01
   1.9500000e+01   2.0560000e-01
   2.0000000e+01   1.8010000e-01
   2.0500000e+01   1.5359000e-01
   2.1000000e+01   1.3249000e-01
   2.1500000e+01   1.1426000e-01
   2.2000000e+01   9.6610000e-02
   2.2500000e+01   8.0330000e-02
   2.3000000e+01   6.8200000e-02
   2.3500000e+01   5.5440000e-02
   2.4000000e+01   4.5460000e-02
   2.4500000e+01   3.8560000e-02
   2.5000000e+01   3.1190000e-02


==> Figures/fading_distance/SERMCfftr13.dat <==
   5.0000000e+00   9.5872000e-01
   5.5000000e+00   9.5271000e-01
   6.0000000e+00   9.4467000e-01
   6.5000000e+00   9.3717000e-01
   7.0000000e+00   9.2739000e-01
   7.5000000e+00   9.1741000e-01
   8.0000000e+00   9.0525000e-01
   8.5000000e+00   8.9067000e-01
   9.0000000e+00   8.7402000e-01
   9.5000000e+00   8.5629000e-01
   1.0000000e+01   8.3337000e-01
   1.0500000e+01   8.1025000e-01
   1.1000000e+01   7.8279000e-01
   1.1500000e+01   7.5349000e-01
   1.2000000e+01   7.2063000e-01
   1.2500000e+01   6.8415000e-01
   1.3000000e+01   6.4734000e-01
   1.3500000e+01   6.0860000e-01
   1.4000000e+01   5.6628000e-01
   1.4500000e+01   5.2850000e-01
   1.5000000e+01   4.8468000e-01
   1.5500000e+01   4.4369000e-01
   1.6000000e+01   4.0228000e-01
   1.6500000e+01   3.6141000e-01
   1.7000000e+01   3.2182000e-01
   1.7500000e+01   2.8841000e-01
   1.8000000e+01   2.5321000e-01
   1.8500000e+01   2.2399000e-01
   1.9000000e+01   1.9195000e-01
   1.9500000e+01   1.6617000e-01
   2.0000000e+01   1.4219000e-01
   2.0500000e+01   1.2244000e-01
   2.1000000e+01   1.0412000e-01
   2.1500000e+01   8.6070000e-02
   2.2000000e+01   7.5720000e-02
   2.2500000e+01   6.1130000e-02
   2.3000000e+01   5.0900000e-02
   2.3500000e+01   4.2520000e-02
   2.4000000e+01   3.5110000e-02
   2.4500000e+01   2.9020000e-02
   2.5000000e+01   2.3630000e-02


==> Figures/fading_distance/SERMCfftr14.dat <==
   5.0000000e+00   9.5666000e-01
   5.5000000e+00   9.4950000e-01
   6.0000000e+00   9.4194000e-01
   6.5000000e+00   9.3502000e-01
   7.0000000e+00   9.2476000e-01
   7.5000000e+00   9.1406000e-01
   8.0000000e+00   9.0023000e-01
   8.5000000e+00   8.8414000e-01
   9.0000000e+00   8.6801000e-01
   9.5000000e+00   8.4926000e-01
   1.0000000e+01   8.2457000e-01
   1.0500000e+01   7.9794000e-01
   1.1000000e+01   7.6865000e-01
   1.1500000e+01   7.4192000e-01
   1.2000000e+01   7.0747000e-01
   1.2500000e+01   6.7203000e-01
   1.3000000e+01   6.3351000e-01
   1.3500000e+01   5.9399000e-01
   1.4000000e+01   5.5472000e-01
   1.4500000e+01   5.1353000e-01
   1.5000000e+01   4.6989000e-01
   1.5500000e+01   4.2778000e-01
   1.6000000e+01   3.8459000e-01
   1.6500000e+01   3.4738000e-01
   1.7000000e+01   3.1112000e-01
   1.7500000e+01   2.7405000e-01
   1.8000000e+01   2.4120000e-01
   1.8500000e+01   2.0949000e-01
   1.9000000e+01   1.8175000e-01
   1.9500000e+01   1.5800000e-01
   2.0000000e+01   1.3377000e-01
   2.0500000e+01   1.1405000e-01
   2.1000000e+01   9.7840000e-02
   2.1500000e+01   8.2330000e-02
   2.2000000e+01   6.9250000e-02
   2.2500000e+01   5.7390000e-02
   2.3000000e+01   4.8230000e-02
   2.3500000e+01   3.9220000e-02
   2.4000000e+01   3.1680000e-02
   2.4500000e+01   2.5960000e-02
   2.5000000e+01   2.0760000e-02


==> Figures/fading_distance/SERMCfftr162.dat <==
   5.0000000e+00   2.9754200e-01
   5.5000000e+00   2.6352600e-01
   6.0000000e+00   2.2998600e-01
   6.5000000e+00   2.0156200e-01
   7.0000000e+00   1.7501200e-01
   7.5000000e+00   1.4943600e-01
   8.0000000e+00   1.2843000e-01
   8.5000000e+00   1.0958800e-01
   9.0000000e+00   9.1706000e-02
   9.5000000e+00   7.7778000e-02
   1.0000000e+01   6.4752000e-02
   1.0500000e+01   5.4568000e-02
   1.1000000e+01   4.5002000e-02
   1.1500000e+01   3.6922000e-02
   1.2000000e+01   3.0322000e-02
   1.2500000e+01   2.5436000e-02
   1.3000000e+01   2.0590000e-02
   1.3500000e+01   1.6620000e-02
   1.4000000e+01   1.3904000e-02
   1.4500000e+01   1.1248000e-02
   1.5000000e+01   8.8040000e-03
   1.5500000e+01   7.2600000e-03
   1.6000000e+01   6.0040000e-03
   1.6500000e+01   4.5920000e-03
   1.7000000e+01   3.7860000e-03
   1.7500000e+01   2.9820000e-03
   1.8000000e+01   2.5920000e-03
   1.8500000e+01   1.9420000e-03
   1.9000000e+01   1.6900000e-03
   1.9500000e+01   1.2340000e-03
   2.0000000e+01   1.0060000e-03
   2.0500000e+01   9.2600000e-04
   2.1000000e+01   6.4600000e-04
   2.1500000e+01   4.9200000e-04
   2.2000000e+01   3.7600000e-04
   2.2500000e+01   3.1400000e-04
   2.3000000e+01   2.3200000e-04
   2.3500000e+01   2.2000000e-04
   2.4000000e+01   1.4600000e-04
   2.4500000e+01   1.4000000e-04
   2.5000000e+01   1.2800000e-04


==> Figures/fading_distance/SERMCfftr163.dat <==
   5.0000000e+00   2.4707000e-01
   5.5000000e+00   2.1805000e-01
   6.0000000e+00   1.8748000e-01
   6.5000000e+00   1.6069000e-01
   7.0000000e+00   1.4108000e-01
   7.5000000e+00   1.1847000e-01
   8.0000000e+00   1.0058000e-01
   8.5000000e+00   8.3740000e-02
   9.0000000e+00   7.0190000e-02
   9.5000000e+00   6.0410000e-02
   1.0000000e+01   4.8780000e-02
   1.0500000e+01   4.2010000e-02
   1.1000000e+01   3.2980000e-02
   1.1500000e+01   2.7490000e-02
   1.2000000e+01   2.3400000e-02
   1.2500000e+01   1.8470000e-02
   1.3000000e+01   1.5140000e-02
   1.3500000e+01   1.2120000e-02
   1.4000000e+01   1.0140000e-02
   1.4500000e+01   7.8800000e-03
   1.5000000e+01   6.0800000e-03
   1.5500000e+01   5.2500000e-03
   1.6000000e+01   4.1900000e-03
   1.6500000e+01   3.4300000e-03
   1.7000000e+01   2.6300000e-03
   1.7500000e+01   2.2700000e-03
   1.8000000e+01   1.7900000e-03
   1.8500000e+01   1.6600000e-03
   1.9000000e+01   1.2100000e-03
   1.9500000e+01   1.0100000e-03
   2.0000000e+01   7.3000000e-04
   2.0500000e+01   5.3000000e-04
   2.1000000e+01   3.9000000e-04
   2.1500000e+01   3.1000000e-04
   2.2000000e+01   2.9000000e-04
   2.2500000e+01   2.6000000e-04
   2.3000000e+01   2.2000000e-04
   2.3500000e+01   2.4000000e-04
   2.4000000e+01   1.2000000e-04
   2.4500000e+01   8.0000000e-05
   2.5000000e+01   9.0000000e-05


==> Figures/fading_distance/SERMCfftr164.dat <==
   5.0000000e+00   2.3498600e-01
   5.5000000e+00   2.0481800e-01
   6.0000000e+00   1.7811800e-01
   6.5000000e+00   1.5263600e-01
   7.0000000e+00   1.3183600e-01
   7.5000000e+00   1.1179600e-01
   8.0000000e+00   9.3302000e-02
   8.5000000e+00   7.8902000e-02
   9.0000000e+00   6.6828000e-02
   9.5000000e+00   5.5664000e-02
   1.0000000e+01   4.6020000e-02
   1.0500000e+01   3.7970000e-02
   1.1000000e+01   3.1554000e-02
   1.1500000e+01   2.5556000e-02
   1.2000000e+01   2.1112000e-02
   1.2500000e+01   1.7432000e-02
   1.3000000e+01   1.3880000e-02
   1.3500000e+01   1.1458000e-02
   1.4000000e+01   9.3160000e-03
   1.4500000e+01   7.4240000e-03
   1.5000000e+01   5.9180000e-03
   1.5500000e+01   4.7760000e-03
   1.6000000e+01   3.8920000e-03
   1.6500000e+01   3.0800000e-03
   1.7000000e+01   2.5180000e-03
   1.7500000e+01   2.0260000e-03
   1.8000000e+01   1.7000000e-03
   1.8500000e+01   1.3000000e-03
   1.9000000e+01   9.6000000e-04
   1.9500000e+01   8.0200000e-04
   2.0000000e+01   6.9800000e-04
   2.0500000e+01   4.6600000e-04
   2.1000000e+01   4.4400000e-04
   2.1500000e+01   2.9400000e-04
   2.2000000e+01   2.4400000e-04
   2.2500000e+01   2.2400000e-04
   2.3000000e+01   1.7800000e-04
   2.3500000e+01   1.3400000e-04
   2.4000000e+01   1.1200000e-04
   2.4500000e+01   8.4000000e-05
   2.5000000e+01   6.2000000e-05


==> Figures/fading_distance/SERMCfftr42.dat <==
   5.0000000e+00   9.0099000e-01
   5.5000000e+00   8.8669000e-01
   6.0000000e+00   8.6763000e-01
   6.5000000e+00   8.4946000e-01
   7.0000000e+00   8.2595000e-01
   7.5000000e+00   7.9999000e-01
   8.0000000e+00   7.7388000e-01
   8.5000000e+00   7.4070000e-01
   9.0000000e+00   7.0929000e-01
   9.5000000e+00   6.7394000e-01
   1.0000000e+01   6.3776000e-01
   1.0500000e+01   5.9626000e-01
   1.1000000e+01   5.5742000e-01
   1.1500000e+01   5.1464000e-01
   1.2000000e+01   4.7322000e-01
   1.2500000e+01   4.3075000e-01
   1.3000000e+01   3.9265000e-01
   1.3500000e+01   3.5384000e-01
   1.4000000e+01   3.1616000e-01
   1.4500000e+01   2.7714000e-01
   1.5000000e+01   2.4390000e-01
   1.5500000e+01   2.1353000e-01
   1.6000000e+01   1.8514000e-01
   1.6500000e+01   1.6114000e-01
   1.7000000e+01   1.3604000e-01
   1.7500000e+01   1.1743000e-01
   1.8000000e+01   1.0036000e-01
   1.8500000e+01   8.3350000e-02
   1.9000000e+01   7.0470000e-02
   1.9500000e+01   5.8970000e-02
   2.0000000e+01   4.8720000e-02
   2.0500000e+01   4.0060000e-02
   2.1000000e+01   3.3310000e-02
   2.1500000e+01   2.6900000e-02
   2.2000000e+01   2.2530000e-02
   2.2500000e+01   1.7570000e-02
   2.3000000e+01   1.4300000e-02
   2.3500000e+01   1.2150000e-02
   2.4000000e+01   9.7700000e-03
   2.4500000e+01   8.1400000e-03
   2.5000000e+01   5.8700000e-03


==> Figures/fading_distance/SERMCfftr43.dat <==
   5.0000000e+00   8.7796000e-01
   5.5000000e+00   8.5892000e-01
   6.0000000e+00   8.3755000e-01
   6.5000000e+00   8.1715000e-01
   7.0000000e+00   7.8696000e-01
   7.5000000e+00   7.6020000e-01
   8.0000000e+00   7.2803000e-01
   8.5000000e+00   6.9409000e-01
   9.0000000e+00   6.5778000e-01
   9.5000000e+00   6.1984000e-01
   1.0000000e+01   5.7748000e-01
   1.0500000e+01   5.3680000e-01
   1.1000000e+01   4.9676000e-01
   1.1500000e+01   4.5230000e-01
   1.2000000e+01   4.1228000e-01
   1.2500000e+01   3.7207000e-01
   1.3000000e+01   3.3610000e-01
   1.3500000e+01   2.9579000e-01
   1.4000000e+01   2.6073000e-01
   1.4500000e+01   2.2839000e-01
   1.5000000e+01   2.0126000e-01
   1.5500000e+01   1.7279000e-01
   1.6000000e+01   1.4804000e-01
   1.6500000e+01   1.2504000e-01
   1.7000000e+01   1.0885000e-01
   1.7500000e+01   9.2820000e-02
   1.8000000e+01   7.6110000e-02
   1.8500000e+01   6.4050000e-02
   1.9000000e+01   5.4440000e-02
   1.9500000e+01   4.4320000e-02
   2.0000000e+01   3.6910000e-02
   2.0500000e+01   3.0750000e-02
   2.1000000e+01   2.5410000e-02
   2.1500000e+01   1.9860000e-02
   2.2000000e+01   1.6360000e-02
   2.2500000e+01   1.3590000e-02
   2.3000000e+01   1.0880000e-02
   2.3500000e+01   8.9800000e-03
   2.4000000e+01   7.3300000e-03
   2.4500000e+01   5.5600000e-03
   2.5000000e+01   5.0500000e-03


==> Figures/fading_distance/SERMCfftr44.dat <==
   5.0000000e+00   8.7085000e-01
   5.5000000e+00   8.5481000e-01
   6.0000000e+00   8.2921000e-01
   6.5000000e+00   8.0896000e-01
   7.0000000e+00   7.7959000e-01
   7.5000000e+00   7.5017000e-01
   8.0000000e+00   7.1559000e-01
   8.5000000e+00   6.8137000e-01
   9.0000000e+00   6.4140000e-01
   9.5000000e+00   6.0353000e-01
   1.0000000e+01   5.6621000e-01
   1.0500000e+01   5.2293000e-01
   1.1000000e+01   4.8019000e-01
   1.1500000e+01   4.3690000e-01
   1.2000000e+01   3.9933000e-01
   1.2500000e+01   3.5823000e-01
   1.3000000e+01   3.1952000e-01
   1.3500000e+01   2.8312000e-01
   1.4000000e+01   2.4848000e-01
   1.4500000e+01   2.1790000e-01
   1.5000000e+01   1.9043000e-01
   1.5500000e+01   1.6357000e-01
   1.6000000e+01   1.4117000e-01
   1.6500000e+01   1.1822000e-01
   1.7000000e+01   1.0188000e-01
   1.7500000e+01   8.5590000e-02
   1.8000000e+01   7.1710000e-02
   1.8500000e+01   6.0620000e-02
   1.9000000e+01   4.9900000e-02
   1.9500000e+01   4.1250000e-02
   2.0000000e+01   3.2800000e-02
   2.0500000e+01   2.8090000e-02
   2.1000000e+01   2.2460000e-02
   2.1500000e+01   1.9520000e-02
   2.2000000e+01   1.5210000e-02
   2.2500000e+01   1.2120000e-02
   2.3000000e+01   1.0370000e-02
   2.3500000e+01   8.3100000e-03
   2.4000000e+01   6.6800000e-03
   2.4500000e+01   5.1400000e-03
   2.5000000e+01   4.6900000e-03


==> Figures/fading_distance/SERNumMLr1.dat <==
   5.0000000e+00   9.4239813e-01
   5.5000000e+00   9.3698005e-01
   6.0000000e+00   9.3047794e-01
   6.5000000e+00   9.2271219e-01
   7.0000000e+00   9.1348359e-01
   7.5000000e+00   9.0258297e-01
   8.0000000e+00   8.8979340e-01
   8.5000000e+00   8.7489864e-01
   9.0000000e+00   8.5769287e-01
   9.5000000e+00   8.3799257e-01
   1.0000000e+01   8.1564988e-01
   1.0500000e+01   7.9056684e-01
   1.1000000e+01   7.6270930e-01
   1.1500000e+01   7.3211865e-01
   1.2000000e+01   6.9892188e-01
   1.2500000e+01   6.6333506e-01
   1.3000000e+01   6.2566328e-01
   1.3500000e+01   5.8629304e-01
   1.4000000e+01   5.4567997e-01
   1.4500000e+01   5.0433044e-01
   1.5000000e+01   4.6277972e-01
   1.5500000e+01   4.2156800e-01
   1.6000000e+01   3.8121642e-01
   1.6500000e+01   3.4220505e-01
   1.7000000e+01   3.0495442e-01
   1.7500000e+01   2.6981193e-01
   1.8000000e+01   2.3704365e-01
   1.8500000e+01   2.0683158e-01
   1.9000000e+01   1.7927590e-01
   1.9500000e+01   1.5440136e-01
   2.0000000e+01   1.3216675e-01
   2.0500000e+01   1.1247618e-01
   2.1000000e+01   9.5191262e-02
   2.1500000e+01   8.0143101e-02
   2.2000000e+01   6.7143451e-02
   2.2500000e+01   5.5994411e-02
   2.3000000e+01   4.6497051e-02
   2.3500000e+01   3.8457034e-02
   2.4000000e+01   3.1690064e-02
   2.4500000e+01   2.6024998e-02
   2.5000000e+01   2.1305691e-02


==> Figures/fading_distance/SERNumMLr16.dat <==
   5.0000000e+00   2.3114237e-01
   5.5000000e+00   2.0142633e-01
   6.0000000e+00   1.7437687e-01
   6.5000000e+00   1.5000551e-01
   7.0000000e+00   1.2825979e-01
   7.5000000e+00   1.0903488e-01
   8.0000000e+00   9.2185733e-02
   8.5000000e+00   7.7538983e-02
   9.0000000e+00   6.4903875e-02
   9.5000000e+00   5.4081771e-02
   1.0000000e+01   4.4873992e-02
   1.0500000e+01   3.7087877e-02
   1.1000000e+01   3.0541589e-02
   1.1500000e+01   2.5066469e-02
   1.2000000e+01   2.0509430e-02
   1.2500000e+01   1.6733369e-02
   1.3000000e+01   1.3617161e-02
   1.3500000e+01   1.1055055e-02
   1.4000000e+01   8.9556614e-03
   1.4500000e+01   7.2407209e-03
   1.5000000e+01   5.8437548e-03
   1.5500000e+01   4.7086978e-03
   1.6000000e+01   3.7885680e-03
   1.6500000e+01   3.0442202e-03
   1.7000000e+01   2.4432043e-03
   1.7500000e+01   1.9587425e-03
   1.8000000e+01   1.5688278e-03
   1.8500000e+01   1.2554396e-03
   1.9000000e+01   1.0038696e-03
   1.9500000e+01   8.0214784e-04
   2.0000000e+01   6.4055796e-04
   2.0500000e+01   5.1123156e-04
   2.1000000e+01   4.0780969e-04
   2.1500000e+01   3.2516292e-04
   2.2000000e+01   2.5916042e-04
   2.2500000e+01   2.0648042e-04
   2.3000000e+01   1.6445572e-04
   2.3500000e+01   1.3094624e-04
   2.4000000e+01   1.0423769e-04
   2.4500000e+01   8.2957597e-05
   2.5000000e+01   6.6008197e-05


==> Figures/fading_distance/SERNumMLr4.dat <==
   5.0000000e+00   8.6217160e-01
   5.5000000e+00   8.4310336e-01
   6.0000000e+00   8.2142514e-01
   6.5000000e+00   7.9702536e-01
   7.0000000e+00   7.6985284e-01
   7.5000000e+00   7.3992949e-01
   8.0000000e+00   7.0736036e-01
   8.5000000e+00   6.7233939e-01
   9.0000000e+00   6.3514999e-01
   9.5000000e+00   5.9615959e-01
   1.0000000e+01   5.5580825e-01
   1.0500000e+01   5.1459169e-01
   1.1000000e+01   4.7304015e-01
   1.1500000e+01   4.3169508e-01
   1.2000000e+01   3.9108428e-01
   1.2500000e+01   3.5169993e-01
   1.3000000e+01   3.1397868e-01
   1.3500000e+01   2.7828708e-01
   1.4000000e+01   2.4491171e-01
   1.4500000e+01   2.1405534e-01
   1.5000000e+01   1.8583792e-01
   1.5500000e+01   1.6030208e-01
   1.6000000e+01   1.3742189e-01
   1.6500000e+01   1.1711387e-01
   1.7000000e+01   9.9249012e-02
   1.7500000e+01   8.3664873e-02
   1.8000000e+01   7.0177020e-02
   1.8500000e+01   5.8589188e-02
   1.9000000e+01   4.8701859e-02
   1.9500000e+01   4.0319144e-02
   2.0000000e+01   3.3253954e-02
   2.0500000e+01   2.7331626e-02
   2.1000000e+01   2.2392192e-02
   2.1500000e+01   1.8291515e-02
   2.2000000e+01   1.4901553e-02
   2.2500000e+01   1.2109943e-02
   2.3000000e+01   9.8192297e-03
   2.3500000e+01   7.9455357e-03
   2.4000000e+01   6.4174350e-03
   2.4500000e+01   5.1744893e-03
   2.5000000e+01   4.1659162e-03


==> Figures/fading_distance/SERNumfftr12.dat <==
   5.0000000e+00   9.5031047e-01
   5.5000000e+00   9.4652609e-01
   6.0000000e+00   9.4195654e-01
   6.5000000e+00   9.3645633e-01
   7.0000000e+00   9.2986161e-01
   7.5000000e+00   9.2199104e-01
   8.0000000e+00   9.1264770e-01
   8.5000000e+00   9.0162287e-01
   9.0000000e+00   8.8870156e-01
   9.5000000e+00   8.7367027e-01
   1.0000000e+01   8.5632672e-01
   1.0500000e+01   8.3649170e-01
   1.1000000e+01   8.1402221e-01
   1.1500000e+01   7.8882578e-01
   1.2000000e+01   7.6087345e-01
   1.2500000e+01   7.3021185e-01
   1.3000000e+01   6.9697205e-01
   1.3500000e+01   6.6137304e-01
   1.4000000e+01   6.2372124e-01
   1.4500000e+01   5.8440309e-01
   1.5000000e+01   5.4387220e-01
   1.5500000e+01   5.0263134e-01
   1.6000000e+01   4.6121093e-01
   1.6500000e+01   4.2014539e-01
   1.7000000e+01   3.7994970e-01
   1.7500000e+01   3.4109782e-01
   1.8000000e+01   3.0400457e-01
   1.8500000e+01   2.6901276e-01
   1.9000000e+01   2.3638442e-01
   1.9500000e+01   2.0629894e-01
   2.0000000e+01   1.7885490e-01
   2.0500000e+01   1.5407645e-01
   2.1000000e+01   1.3192262e-01
   2.1500000e+01   1.1229838e-01
   2.2000000e+01   9.5066668e-02
   2.2500000e+01   8.0060112e-02
   2.3000000e+01   6.7092284e-02
   2.3500000e+01   5.5966903e-02
   2.4000000e+01   4.6486372e-02
   2.4500000e+01   3.8457967e-02
   2.5000000e+01   3.1698597e-02


==> Figures/fading_distance/SERNumfftr13.dat <==
   5.0000000e+00   9.4463961e-01
   5.5000000e+00   9.3967874e-01
   6.0000000e+00   9.3371470e-01
   6.5000000e+00   9.2657466e-01
   7.0000000e+00   9.1806867e-01
   7.5000000e+00   9.0799248e-01
   8.0000000e+00   8.9613188e-01
   8.5000000e+00   8.8226916e-01
   9.0000000e+00   8.6619324e-01
   9.5000000e+00   8.4770761e-01
   1.0000000e+01   8.2664636e-01
   1.0500000e+01   8.0288582e-01
   1.1000000e+01   7.7635969e-01
   1.1500000e+01   7.4707246e-01
   1.2000000e+01   7.1510877e-01
   1.2500000e+01   6.8064179e-01
   1.3000000e+01   6.4393435e-01
   1.3500000e+01   6.0533477e-01
   1.4000000e+01   5.6526722e-01
   1.4500000e+01   5.2421582e-01
   1.5000000e+01   4.8270446e-01
   1.5500000e+01   4.4127354e-01
   1.6000000e+01   4.0045583e-01
   1.6500000e+01   3.6075333e-01
   1.7000000e+01   3.2261685e-01
   1.7500000e+01   2.8643012e-01
   1.8000000e+01   2.5249880e-01
   1.8500000e+01   2.2104530e-01
   1.9000000e+01   1.9220857e-01
   1.9500000e+01   1.6604872e-01
   2.0000000e+01   1.4255505e-01
   2.0500000e+01   1.2165665e-01
   2.1000000e+01   1.0323422e-01
   2.1500000e+01   8.7132236e-02
   2.2000000e+01   7.3170623e-02
   2.2500000e+01   6.1155092e-02
   2.3000000e+01   5.0886565e-02
   2.3500000e+01   4.2167755e-02
   2.4000000e+01   3.4809142e-02
   2.4500000e+01   2.8633031e-02
   2.5000000e+01   2.3475908e-02


==> Figures/fading_distance/SERNumfftr14.dat <==
   5.0000000e+00   9.4294284e-01
   5.5000000e+00   9.3763406e-01
   6.0000000e+00   9.3126048e-01
   6.5000000e+00   9.2364246e-01
   7.0000000e+00   9.1458406e-01
   7.5000000e+00   9.0387647e-01
   8.0000000e+00   8.9130301e-01
   8.5000000e+00   8.7664671e-01
   9.0000000e+00   8.5969985e-01
   9.5000000e+00   8.4027562e-01
   1.0000000e+01   8.1822143e-01
   1.0500000e+01   7.9343306e-01
   1.1000000e+01   7.6586851e-01
   1.1500000e+01   7.3556108e-01
   1.2000000e+01   7.0262767e-01
   1.2500000e+01   6.6727509e-01
   1.3000000e+01   6.2979964e-01
   1.3500000e+01   5.9057912e-01
   1.4000000e+01   5.5006379e-01
   1.4500000e+01   5.0875582e-01
   1.5000000e+01   4.6718901e-01
   1.5500000e+01   4.2590467e-01
   1.6000000e+01   3.8542754e-01
   1.6500000e+01   3.4624337e-01
   1.7000000e+01   3.0878003e-01
   1.7500000e+01   2.7339337e-01
   1.8000000e+01   2.4035837e-01
   1.8500000e+01   2.0986591e-01
   1.9000000e+01   1.8202450e-01
   1.9500000e+01   1.5686632e-01
   2.0000000e+01   1.3435641e-01
   2.0500000e+01   1.1440389e-01
   2.1000000e+01   9.6874054e-02
   2.1500000e+01   8.1600474e-02
   2.2000000e+01   6.8396265e-02
   2.2500000e+01   5.7063950e-02
   2.3000000e+01   4.7404244e-02
   2.3500000e+01   3.9222006e-02
   2.4000000e+01   3.2331550e-02
   2.4500000e+01   2.6560213e-02
   2.5000000e+01   2.1750166e-02


==> Figures/fading_distance/SERNumfftr162.dat <==
   5.0000000e+00   2.9723122e-01
   5.5000000e+00   2.6266781e-01
   6.0000000e+00   2.3050807e-01
   6.5000000e+00   2.0091593e-01
   7.0000000e+00   1.7397519e-01
   7.5000000e+00   1.4969699e-01
   8.0000000e+00   1.2802924e-01
   8.5000000e+00   1.0886808e-01
   9.0000000e+00   9.2069837e-02
   9.5000000e+00   7.7462739e-02
   1.0000000e+01   6.4857734e-02
   1.0500000e+01   5.4057766e-02
   1.1000000e+01   4.4865845e-02
   1.1500000e+01   3.7090586e-02
   1.2000000e+01   3.0551177e-02
   1.2500000e+01   2.5080151e-02
   1.3000000e+01   2.0525119e-02
   1.3500000e+01   1.6749627e-02
   1.4000000e+01   1.3633030e-02
   1.4500000e+01   1.1069937e-02
   1.5000000e+01   8.9692221e-03
   1.5500000e+01   7.2528105e-03
   1.6000000e+01   5.8543491e-03
   1.6500000e+01   4.7178550e-03
   1.7000000e+01   3.7963930e-03
   1.7500000e+01   3.0508435e-03
   1.8000000e+01   2.4487653e-03
   1.8500000e+01   1.9633801e-03
   1.9000000e+01   1.5726724e-03
   1.9500000e+01   1.2586106e-03
   2.0000000e+01   1.0064735e-03
   2.0500000e+01   8.0427767e-04
   2.1000000e+01   6.4229424e-04
   2.1500000e+01   5.1264276e-04
   2.2000000e+01   4.0895367e-04
   2.2500000e+01   3.2608796e-04
   2.3000000e+01   2.5990731e-04
   2.3500000e+01   2.0708231e-04
   2.4000000e+01   1.6493978e-04
   2.4500000e+01   1.3133510e-04
   2.5000000e+01   1.0454968e-04


==> Figures/fading_distance/SERNumfftr163.dat <==
   5.0000000e+00   2.4636804e-01
   5.5000000e+00   2.1540020e-01
   6.0000000e+00   1.8706631e-01
   6.5000000e+00   1.6141241e-01
   7.0000000e+00   1.3841558e-01
   7.5000000e+00   1.1799482e-01
   8.0000000e+00   1.0002309e-01
   8.5000000e+00   8.4339383e-02
   9.0000000e+00   7.0760176e-02
   9.5000000e+00   5.9089682e-02
   1.0000000e+01   4.9128492e-02
   1.0500000e+01   4.0680456e-02
   1.1000000e+01   3.3558044e-02
   1.1500000e+01   2.7586506e-02
   1.2000000e+01   2.2604607e-02
   1.2500000e+01   1.8467748e-02
   1.3000000e+01   1.5047138e-02
   1.3500000e+01   1.2229776e-02
   1.4000000e+01   9.9174927e-03
   1.4500000e+01   8.0258687e-03
   1.5000000e+01   6.4829202e-03
   1.5500000e+01   5.2277316e-03
   1.6000000e+01   4.2091022e-03
   1.6500000e+01   3.3842556e-03
   1.7000000e+01   2.7176458e-03
   1.7500000e+01   2.1798773e-03
   1.8000000e+01   1.7467448e-03
   1.8500000e+01   1.3983935e-03
   1.9000000e+01   1.1185208e-03
   1.9500000e+01   8.9411575e-04
   2.0000000e+01   7.1421258e-04
   2.0500000e+01   5.7016822e-04
   2.1000000e+01   4.5493262e-04
   2.1500000e+01   3.6281383e-04
   2.2000000e+01   2.8922442e-04
   2.2500000e+01   2.3047266e-04
   2.3000000e+01   1.8359326e-04
   2.3500000e+01   1.4620442e-04
   2.4000000e+01   1.1639800e-04
   2.4500000e+01   9.2645559e-05
   2.5000000e+01   7.3723998e-05


==> Figures/fading_distance/SERNumfftr164.dat <==
   5.0000000e+00   2.3440496e-01
   5.5000000e+00   2.0440691e-01
   6.0000000e+00   1.7707157e-01
   6.5000000e+00   1.5241770e-01
   7.0000000e+00   1.3039886e-01
   7.5000000e+00   1.1091497e-01
   8.0000000e+00   9.3824437e-02
   8.5000000e+00   7.8956131e-02
   9.0000000e+00   6.6120473e-02
   9.5000000e+00   5.5119094e-02
   1.0000000e+01   4.5752868e-02
   1.0500000e+01   3.7828152e-02
   1.1000000e+01   3.1161752e-02
   1.1500000e+01   2.5583423e-02
   1.2000000e+01   2.0938382e-02
   1.2500000e+01   1.7087810e-02
   1.3000000e+01   1.3908911e-02
   1.3500000e+01   1.1294364e-02
   1.4000000e+01   9.1513312e-03
   1.4500000e+01   7.4002467e-03
   1.5000000e+01   5.9734720e-03
   1.5500000e+01   4.8139257e-03
   1.6000000e+01   3.8737465e-03
   1.6500000e+01   3.1130356e-03
   1.7000000e+01   2.4987025e-03
   1.7500000e+01   2.0034301e-03
   1.8000000e+01   1.6047595e-03
   1.8500000e+01   1.2842942e-03
   1.9000000e+01   1.0270143e-03
   1.9500000e+01   8.2069345e-04
   2.0000000e+01   6.5540464e-04
   2.0500000e+01   5.2310721e-04
   2.1000000e+01   4.1730180e-04
   2.1500000e+01   3.3274485e-04
   2.2000000e+01   2.6521296e-04
   2.2500000e+01   2.1130950e-04
   2.3000000e+01   1.6830682e-04
   2.3500000e+01   1.3401612e-04
   2.4000000e+01   1.0668389e-04
   2.4500000e+01   8.4906153e-05
   2.5000000e+01   6.7559884e-05


==> Figures/fading_distance/SERNumfftr42.dat <==
   5.0000000e+00   8.9208387e-01
   5.5000000e+00   8.7759363e-01
   6.0000000e+00   8.6083940e-01
   6.5000000e+00   8.4163521e-01
   7.0000000e+00   8.1982778e-01
   7.5000000e+00   7.9531080e-01
   8.0000000e+00   7.6803850e-01
   8.5000000e+00   7.3803788e-01
   9.0000000e+00   7.0541871e-01
   9.5000000e+00   6.7037735e-01
   1.0000000e+01   6.3319997e-01
   1.0500000e+01   5.9425386e-01
   1.1000000e+01   5.5397753e-01
   1.1500000e+01   5.1286352e-01
   1.2000000e+01   4.7143751e-01
   1.2500000e+01   4.3023520e-01
   1.3000000e+01   3.8977845e-01
   1.3500000e+01   3.5055324e-01
   1.4000000e+01   3.1299046e-01
   1.4500000e+01   2.7745154e-01
   1.5000000e+01   2.4421905e-01
   1.5500000e+01   2.1349275e-01
   1.6000000e+01   1.8539076e-01
   1.6500000e+01   1.5995486e-01
   1.7000000e+01   1.3715917e-01
   1.7500000e+01   1.1692095e-01
   1.8000000e+01   9.9112390e-02
   1.8500000e+01   8.3572616e-02
   1.9000000e+01   7.0118825e-02
   1.9500000e+01   5.8556432e-02
   2.0000000e+01   4.8687515e-02
   2.0500000e+01   4.0317621e-02
   2.1000000e+01   3.3260923e-02
   2.1500000e+01   2.7343817e-02
   2.2000000e+01   2.2407211e-02
   2.2500000e+01   1.8307651e-02
   2.3000000e+01   1.4917685e-02
   2.3500000e+01   1.2125329e-02
   2.4000000e+01   9.8333936e-03
   2.4500000e+01   7.9582759e-03
   2.5000000e+01   6.4286783e-03


==> Figures/fading_distance/SERNumfftr43.dat <==
   5.0000000e+00   8.7038425e-01
   5.5000000e+00   8.5251116e-01
   6.0000000e+00   8.3209994e-01
   6.5000000e+00   8.0901524e-01
   7.0000000e+00   7.8317538e-01
   7.5000000e+00   7.5456598e-01
   8.0000000e+00   7.2325129e-01
   8.5000000e+00   6.8938218e-01
   9.0000000e+00   6.5319932e-01
   9.5000000e+00   6.1503068e-01
   1.0000000e+01   5.7528297e-01
   1.0500000e+01   5.3442721e-01
   1.1000000e+01   4.9297937e-01
   1.1500000e+01   4.5147842e-01
   1.2000000e+01   4.1046086e-01
   1.2500000e+01   3.7043848e-01
   1.3000000e+01   3.3187632e-01
   1.3500000e+01   2.9517602e-01
   1.4000000e+01   2.6066322e-01
   1.4500000e+01   2.2858108e-01
   1.5000000e+01   1.9908896e-01
   1.5500000e+01   1.7226581e-01
   1.6000000e+01   1.4811753e-01
   1.6500000e+01   1.2658702e-01
   1.7000000e+01   1.0756580e-01
   1.7500000e+01   9.0906198e-02
   1.8000000e+01   7.6433175e-02
   1.8500000e+01   6.3955130e-02
   1.9000000e+01   5.3273274e-02
   1.9500000e+01   4.4189328e-02
   2.0000000e+01   3.6511510e-02
   2.0500000e+01   3.0058881e-02
   2.1000000e+01   2.4664241e-02
   2.1500000e+01   2.0175785e-02
   2.2000000e+01   1.6458212e-02
   2.2500000e+01   1.3390341e-02
   2.3000000e+01   1.0869064e-02
   2.3500000e+01   8.8036191e-03
   2.4000000e+01   7.1167857e-03
   2.4500000e+01   5.7429963e-03
   2.5000000e+01   4.6269738e-03


==> Figures/fading_distance/SERNumfftr44.dat <==
   5.0000000e+00   8.6411283e-01
   5.5000000e+00   8.4531680e-01
   6.0000000e+00   8.2392454e-01
   6.5000000e+00   7.9981856e-01
   7.0000000e+00   7.7294037e-01
   7.5000000e+00   7.4330339e-01
   8.0000000e+00   7.1100339e-01
   8.5000000e+00   6.7622474e-01
   9.0000000e+00   6.3924162e-01
   9.5000000e+00   6.0041325e-01
   1.0000000e+01   5.6017302e-01
   1.0500000e+01   5.1901174e-01
   1.1000000e+01   4.7745870e-01
   1.1500000e+01   4.3605481e-01
   1.2000000e+01   3.9533108e-01
   1.2500000e+01   3.5578499e-01
   1.3000000e+01   3.1786015e-01
   1.3500000e+01   2.8193132e-01
   1.4000000e+01   2.4829384e-01
   1.4500000e+01   2.1715979e-01
   1.5000000e+01   1.8865723e-01
   1.5500000e+01   1.6283659e-01
   1.6000000e+01   1.3967853e-01
   1.6500000e+01   1.1910487e-01
   1.7000000e+01   1.0099061e-01
   1.7500000e+01   8.5176064e-02
   1.8000000e+01   7.1478422e-02
   1.8500000e+01   5.9702057e-02
   1.9000000e+01   4.9647297e-02
   1.9500000e+01   4.1117478e-02
   2.0000000e+01   3.3924300e-02
   2.0500000e+01   2.7891600e-02
   2.1000000e+01   2.2857747e-02
   2.1500000e+01   1.8676886e-02
   2.2000000e+01   1.5219279e-02
   2.2500000e+01   1.2370948e-02
   2.3000000e+01   1.0032881e-02
   2.3500000e+01   8.1199734e-03
   2.4000000e+01   6.5594357e-03
   2.4500000e+01   5.2897978e-03
   2.5000000e+01   4.2593397e-03

